Intent-based Radio Scheduler for RAN Slicing: Learning to deal with different network scenarios

The future mobile network has the complex mission of distributing available radio resources among various applications with different requirements. The radio access network slicing enables the creation of different logical networks by isolating and using dedicated resources for each group of applications. In this scenario, the radio resource scheduling (RRS) is responsible for distributing the radio resources available among the slices to fulfill their service-level agreement (SLA) requirements, prioritizing critical slices while minimizing the number of intent violations. Moreover, ensuring that the RRS can deal with a high diversity of network scenarios is essential. Several recent papers present advances in machine learning-based RRS. However, the scenarios and slice variety are restricted, which inhibits solid conclusions about the generalization capabilities of the models after deployment in real networks. This paper proposes an intent-based RRS using multi-agent reinforcement learning in a radio access network (RAN) slicing context. The proposed method protects high-priority slices when the available radio resources cannot fulfill all the slices. It uses transfer learning to reduce the number of training steps required. The proposed method and baselines are evaluated in different network scenarios that comprehend combinations of different slice types, channel trajectories, number of active slices and users' equipment (UEs), and UE characteristics. The proposed method outperformed the baselines in protecting slices with higher priority, obtaining an improvement of 40% and, when considering all the slices, obtaining an improvement of 20% in relation to the baselines. The results show that by using transfer learning, the required number of training steps could be reduced by a factor of eight without hurting performance.

==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_0_eval.csv <==
step,reward
10240,-53.02101135253906
12288,-53.02101135253906
14336,-53.02101135253906
16384,-53.02101135253906
18432,-53.02101135253906
20480,-22.71589469909668
22528,-22.71589469909668
24576,-22.71589469909668
26624,-22.71589469909668
28672,-22.71589469909668
30720,102.88320922851562
32768,102.88320922851562
34816,102.88320922851562
36864,102.88320922851562
38912,102.88320922851562
40960,120.09283447265625
43008,120.09283447265625
45056,120.09283447265625
47104,120.09283447265625
49152,120.09283447265625
51200,164.08505249023438
53248,164.08505249023438
55296,164.08505249023438
57344,164.08505249023438
59392,164.08505249023438
61440,185.6339874267578
63488,185.6339874267578
65536,185.6339874267578
67584,185.6339874267578
69632,185.6339874267578
71680,221.2939910888672
73728,221.2939910888672
75776,221.2939910888672
77824,221.2939910888672
79872,221.2939910888672
81920,230.18824768066406
83968,230.18824768066406
86016,230.18824768066406
88064,230.18824768066406
90112,230.18824768066406
92160,246.55804443359375
94208,246.55804443359375
96256,246.55804443359375
98304,246.55804443359375
100352,246.55804443359375
102400,222.64952087402344
104448,222.64952087402344
106496,222.64952087402344
108544,222.64952087402344
110592,222.64952087402344
112640,202.49713134765625
114688,202.49713134765625
116736,202.49713134765625
118784,202.49713134765625
120832,202.49713134765625
122880,239.62384033203125
124928,239.62384033203125
126976,239.62384033203125
129024,239.62384033203125
131072,239.62384033203125
133120,227.18482971191406
135168,227.18482971191406
137216,227.18482971191406
139264,227.18482971191406
141312,227.18482971191406
143360,230.36361694335938
145408,230.36361694335938
147456,230.36361694335938
149504,230.36361694335938
151552,230.36361694335938
153600,232.9886016845703
155648,232.9886016845703
157696,232.9886016845703
159744,232.9886016845703
161792,232.9886016845703
163840,239.34686279296875
165888,239.34686279296875
167936,239.34686279296875
169984,239.34686279296875
172032,239.34686279296875
174080,206.46348571777344
176128,206.46348571777344
178176,206.46348571777344
180224,206.46348571777344
182272,206.46348571777344
184320,189.01138305664062
186368,189.01138305664062
188416,189.01138305664062
190464,189.01138305664062
192512,189.01138305664062
194560,236.97561645507812
196608,236.97561645507812
198656,236.97561645507812
200704,236.97561645507812
202752,236.97561645507812
204800,221.97378540039062
206848,221.97378540039062
208896,221.97378540039062
210944,221.97378540039062
212992,221.97378540039062
215040,218.23562622070312
217088,218.23562622070312
219136,218.23562622070312
221184,218.23562622070312
223232,218.23562622070312
225280,176.09506225585938
227328,176.09506225585938
229376,176.09506225585938
231424,176.09506225585938
233472,176.09506225585938
235520,204.3296356201172
237568,204.3296356201172
239616,204.3296356201172
241664,204.3296356201172
243712,204.3296356201172
245760,196.32933044433594
247808,196.32933044433594
249856,196.32933044433594
251904,196.32933044433594
253952,196.32933044433594
256000,196.7911834716797
258048,196.7911834716797
260096,196.7911834716797
262144,196.7911834716797
264192,196.7911834716797
266240,187.08798217773438
268288,187.08798217773438
270336,187.08798217773438
272384,187.08798217773438
274432,187.08798217773438
276480,187.510498046875
278528,187.510498046875
280576,187.510498046875
282624,187.510498046875
284672,187.510498046875
286720,208.65811157226562
288768,208.65811157226562
290816,208.65811157226562
292864,208.65811157226562
294912,208.65811157226562
296960,253.49546813964844
299008,253.49546813964844
301056,253.49546813964844
303104,253.49546813964844
305152,253.49546813964844
307200,233.43907165527344
309248,233.43907165527344
311296,233.43907165527344
313344,233.43907165527344
315392,233.43907165527344
317440,226.6351776123047
319488,226.6351776123047
321536,226.6351776123047
323584,226.6351776123047
325632,226.6351776123047
327680,241.18234252929688
329728,241.18234252929688
331776,241.18234252929688
333824,241.18234252929688
335872,241.18234252929688
337920,250.51165771484375
339968,250.51165771484375
342016,250.51165771484375
344064,250.51165771484375
346112,250.51165771484375
348160,228.6200408935547
350208,228.6200408935547
352256,228.6200408935547
354304,228.6200408935547
356352,228.6200408935547
358400,230.77459716796875
360448,230.77459716796875
362496,230.77459716796875
364544,230.77459716796875
366592,230.77459716796875
368640,238.93592834472656
370688,238.93592834472656
372736,238.93592834472656
374784,238.93592834472656
376832,238.93592834472656
378880,246.37887573242188
380928,246.37887573242188
382976,246.37887573242188
385024,246.37887573242188
387072,246.37887573242188
389120,270.4841613769531
391168,270.4841613769531
393216,270.4841613769531
395264,270.4841613769531
397312,270.4841613769531
399360,236.5258331298828
401408,236.5258331298828
403456,236.5258331298828
405504,236.5258331298828
407552,236.5258331298828
409600,217.70364379882812
411648,217.70364379882812
413696,217.70364379882812
415744,217.70364379882812
417792,217.70364379882812
419840,218.39837646484375
421888,218.39837646484375
423936,218.39837646484375
425984,218.39837646484375
428032,218.39837646484375
430080,237.01292419433594
432128,237.01292419433594
434176,237.01292419433594
436224,237.01292419433594
438272,237.01292419433594
440320,224.13694763183594
442368,224.13694763183594
444416,224.13694763183594
446464,224.13694763183594
448512,224.13694763183594
450560,236.3992919921875
452608,236.3992919921875
454656,236.3992919921875
456704,236.3992919921875
458752,236.3992919921875
460800,245.5090789794922
462848,245.5090789794922
464896,245.5090789794922
466944,245.5090789794922
468992,245.5090789794922
471040,247.8330535888672
473088,247.8330535888672
475136,247.8330535888672
477184,247.8330535888672
479232,247.8330535888672
481280,235.10684204101562
483328,235.10684204101562
485376,235.10684204101562
487424,235.10684204101562
489472,235.10684204101562
491520,238.07382202148438
493568,238.07382202148438
495616,238.07382202148438
497664,238.07382202148438
499712,238.07382202148438
501760,231.04656982421875
503808,231.04656982421875
505856,231.04656982421875
507904,231.04656982421875
509952,231.04656982421875
512000,238.9275665283203
514048,238.9275665283203
516096,238.9275665283203
518144,238.9275665283203
520192,238.9275665283203
522240,228.15032958984375
524288,228.15032958984375
526336,228.15032958984375
528384,228.15032958984375
530432,228.15032958984375
532480,214.4737091064453
534528,214.4737091064453
536576,214.4737091064453
538624,214.4737091064453
540672,214.4737091064453
542720,208.36972045898438
544768,208.36972045898438
546816,208.36972045898438
548864,208.36972045898438
550912,208.36972045898438
552960,191.5505828857422
555008,191.5505828857422
557056,191.5505828857422
559104,191.5505828857422
561152,191.5505828857422
563200,198.5820770263672
565248,198.5820770263672
567296,198.5820770263672
569344,198.5820770263672
571392,198.5820770263672
573440,182.47288513183594
575488,182.47288513183594
577536,182.47288513183594
579584,182.47288513183594
581632,182.47288513183594
583680,156.1868438720703
585728,156.1868438720703
587776,156.1868438720703
589824,156.1868438720703
591872,156.1868438720703
593920,195.466796875
595968,195.466796875
598016,195.466796875
600064,195.466796875
602112,195.466796875
604160,173.4107208251953
606208,173.4107208251953
608256,173.4107208251953
610304,173.4107208251953
612352,173.4107208251953
614400,192.9232177734375
616448,192.9232177734375
618496,192.9232177734375
620544,192.9232177734375
622592,192.9232177734375
624640,202.45069885253906
626688,202.45069885253906
628736,202.45069885253906
630784,202.45069885253906
632832,202.45069885253906
634880,191.41265869140625
636928,191.41265869140625
638976,191.41265869140625
641024,191.41265869140625
643072,191.41265869140625
645120,162.1212921142578
647168,162.1212921142578
649216,162.1212921142578
651264,162.1212921142578
653312,162.1212921142578
655360,159.6315155029297
657408,159.6315155029297
659456,159.6315155029297
661504,159.6315155029297
663552,159.6315155029297
665600,147.2338104248047
667648,147.2338104248047
669696,147.2338104248047
671744,147.2338104248047
673792,147.2338104248047
675840,119.91525268554688
677888,119.91525268554688
679936,119.91525268554688
681984,119.91525268554688
684032,119.91525268554688
686080,127.66492462158203
688128,127.66492462158203
690176,127.66492462158203
692224,127.66492462158203
694272,127.66492462158203
696320,137.6197967529297
698368,137.6197967529297
700416,137.6197967529297
702464,137.6197967529297
704512,137.6197967529297
706560,140.2591094970703
708608,140.2591094970703
710656,140.2591094970703
712704,140.2591094970703
714752,140.2591094970703
716800,149.5164337158203
718848,149.5164337158203
720896,149.5164337158203
722944,149.5164337158203
724992,149.5164337158203
727040,139.86160278320312
729088,139.86160278320312
731136,139.86160278320312
733184,139.86160278320312
735232,139.86160278320312
737280,126.01887512207031
739328,126.01887512207031
741376,126.01887512207031
743424,126.01887512207031
745472,126.01887512207031
747520,139.65219116210938
749568,139.65219116210938
751616,139.65219116210938
753664,139.65219116210938
755712,139.65219116210938
757760,112.92101287841797
759808,112.92101287841797
761856,112.92101287841797
763904,112.92101287841797
765952,112.92101287841797
768000,85.54642486572266
770048,85.54642486572266
772096,85.54642486572266
774144,85.54642486572266
776192,85.54642486572266
778240,79.16168212890625
780288,79.16168212890625
782336,79.16168212890625
784384,79.16168212890625
786432,79.16168212890625
788480,88.56948852539062
790528,88.56948852539062
792576,88.56948852539062
794624,88.56948852539062
796672,88.56948852539062
798720,76.39794921875
800768,76.39794921875


==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_0_loss.csv <==
step,value
2048,42.705570220947266
4096,8.697846412658691
6144,5.921738624572754
8192,4.277403831481934
10240,25.57663345336914
12288,3.053274631500244
14336,2.8546481132507324
16384,2.108509063720703
18432,1.587612509727478
20480,41.78746795654297
22528,1.349714994430542
24576,1.3908207416534424
26624,1.290816307067871
28672,1.242400050163269
30720,39.064170837402344
32768,1.5211198329925537
34816,1.0585631132125854
36864,1.3402153253555298
38912,1.0191800594329834
40960,20.334739685058594
43008,1.3465343713760376
45056,1.1264253854751587
47104,1.2696495056152344
49152,1.0551645755767822
51200,24.37462043762207
53248,1.4065202474594116
55296,1.6689703464508057
57344,1.5032658576965332
59392,2.0686662197113037
61440,16.204936981201172
63488,1.6583399772644043
65536,1.3752329349517822
67584,1.4863882064819336
69632,1.2024345397949219
71680,13.651110649108887
73728,2.38611102104187
75776,2.5754289627075195
77824,2.4551172256469727
79872,4.852949619293213
81920,10.185498237609863
83968,2.8262596130371094
86016,3.056049108505249
88064,3.160719156265259
90112,10.23967456817627
92160,9.237613677978516
94208,3.0800745487213135
96256,3.8742620944976807
98304,3.595400810241699
100352,20.165834426879883
102400,3.118379831314087
104448,2.37566876411438
106496,2.1538314819335938
108544,2.014883518218994
110592,23.412015914916992
112640,1.2391802072525024
114688,0.8916780352592468
116736,1.2308706045150757
118784,0.9907985329627991
120832,17.459585189819336
122880,2.6816298961639404
124928,1.8687171936035156
126976,2.3980720043182373
129024,2.552565336227417
131072,8.790948867797852
133120,2.1061041355133057
135168,1.9852567911148071
137216,2.0217292308807373
139264,1.6586217880249023
141312,19.205360412597656
143360,2.1222145557403564
145408,1.6309198141098022
147456,2.560770273208618
149504,1.8545150756835938
151552,15.427590370178223
153600,1.7169595956802368
155648,1.9111863374710083
157696,1.7812095880508423
159744,2.0317294597625732
161792,11.03104305267334
163840,1.5670441389083862
165888,1.6093403100967407
167936,1.9221863746643066
169984,15.460247993469238
172032,2.056210994720459
174080,0.9254528880119324
176128,0.8754453659057617
178176,1.0107229948043823
180224,16.750396728515625
182272,4.342240810394287
184320,1.2793877124786377
186368,1.190964937210083
188416,1.2258518934249878
190464,18.305030822753906
192512,2.2144575119018555
194560,1.1687043905258179
196608,1.268094778060913
198656,1.096492886543274
200704,8.110143661499023
202752,2.3875203132629395
204800,0.7986185550689697
206848,0.6883878707885742
208896,0.6119064092636108
210944,14.893280029296875
212992,0.6872746348381042
215040,0.9676227569580078
217088,0.7317046523094177
219136,0.8505154848098755
221184,13.001623153686523
223232,2.338958740234375
225280,1.768434762954712
227328,2.485663890838623
229376,2.0626113414764404
231424,13.023001670837402
233472,1.2963751554489136
235520,1.086641788482666
237568,1.4687670469284058
239616,1.1305114030838013
241664,14.788768768310547
243712,1.1477863788604736
245760,1.1223374605178833
247808,1.0100957155227661
249856,15.84326457977295
251904,5.202624797821045
253952,0.8372830748558044
256000,3.1519763469696045
258048,1.3554508686065674
260096,22.696531295776367
262144,12.111289978027344
264192,0.7990529537200928
266240,0.7627823352813721
268288,0.6315521001815796
270336,9.819659233093262
272384,4.346588134765625
274432,1.6293247938156128
276480,0.9264692664146423
278528,0.6737364530563354
280576,33.97285079956055
282624,7.371474266052246
284672,0.8842222094535828
286720,0.7077260613441467
288768,0.7505831122398376
290816,16.297866821289062
292864,2.6465373039245605
294912,1.0989760160446167
296960,0.7340481281280518
299008,1.2510771751403809
301056,10.727875709533691
303104,2.61832332611084
305152,1.12861967086792
307200,1.3205482959747314
309248,1.1728317737579346
311296,21.77517318725586
313344,0.6499850153923035
315392,0.9033979177474976
317440,0.7515231370925903
319488,0.5355339646339417
321536,21.865692138671875
323584,0.83601975440979
325632,0.7918418049812317
327680,0.6723904609680176
329728,12.679816246032715
331776,5.380926609039307
333824,1.0753692388534546
335872,1.0332640409469604
337920,0.9507664442062378
339968,9.9180326461792
342016,3.2422072887420654
344064,1.5329220294952393
346112,1.0676349401474
348160,0.7739779353141785
350208,12.598176956176758
352256,4.421573638916016
354304,1.2327754497528076
356352,1.1129595041275024
358400,1.0134296417236328
360448,9.070588111877441
362496,1.086086392402649
364544,0.7519866824150085
366592,0.7915323376655579
368640,0.6875132918357849
370688,17.896591186523438
372736,9.006710052490234
374784,2.1784355640411377
376832,2.1162302494049072
378880,3.0118162631988525
380928,19.74013900756836
382976,4.475471496582031
385024,1.2801445722579956
387072,0.9817444682121277
389120,0.9472372531890869
391168,18.041976928710938
393216,1.941378116607666
395264,0.5972855091094971
397312,0.46749114990234375
399360,0.40348103642463684
401408,14.424400329589844
403456,6.836343765258789
405504,1.2444268465042114
407552,0.9973401427268982
409600,17.851194381713867
411648,6.335020542144775
413696,1.20535147190094
415744,1.0298484563827515
417792,0.7886403799057007
419840,11.3058500289917
421888,6.877612113952637
423936,1.9867690801620483
425984,2.055915117263794
428032,2.0465729236602783
430080,22.45616912841797
432128,1.3196171522140503
434176,1.3933663368225098
436224,0.9044889807701111
438272,0.7086247205734253
440320,25.630752563476562
442368,3.734825611114502
444416,1.0911425352096558
446464,1.002401351928711
448512,0.6084609031677246
450560,22.91676139831543
452608,2.752152681350708
454656,2.2956745624542236
456704,2.230390787124634
458752,2.4878783226013184
460800,23.21119499206543
462848,11.312447547912598
464896,2.392547369003296
466944,3.55393385887146
468992,3.838827133178711
471040,13.711470603942871
473088,7.576460361480713
475136,1.5923327207565308
477184,1.1300199031829834
479232,1.0306581258773804
481280,13.477778434753418
483328,2.9437546730041504
485376,1.552929401397705
487424,1.111649751663208
489472,1.7922518253326416
491520,13.049314498901367
493568,1.578034520149231
495616,1.0130361318588257
497664,1.4695491790771484
499712,25.294845581054688
501760,2.1473898887634277
503808,6.711153507232666
505856,5.46108865737915
507904,6.334877014160156
509952,14.388704299926758
512000,3.9713075160980225
514048,1.1968997716903687
516096,0.9298762679100037
518144,0.7953044176101685
520192,37.64646911621094
522240,3.869270086288452
524288,1.4233930110931396
526336,0.9284020662307739
528384,0.6721026301383972
530432,46.83799362182617
532480,19.12799644470215
534528,0.7940167188644409
536576,0.7158749103546143
538624,0.7611505389213562
540672,15.979721069335938
542720,6.219139575958252
544768,1.1050077676773071
546816,0.8251613974571228
548864,0.6032512187957764
550912,14.248324394226074
552960,6.00161600112915
555008,2.5116918087005615
557056,0.9910776615142822
559104,2.9289298057556152
561152,14.505743026733398
563200,2.8384151458740234
565248,1.8392388820648193
567296,2.9703710079193115
569344,1.781134009361267
571392,6.094577789306641
573440,4.102282524108887
575488,0.7879597544670105
577536,0.9070769548416138
579584,10.01960563659668
581632,5.432217597961426
583680,5.726456642150879
585728,2.3575592041015625
587776,0.9492726922035217
589824,36.36105728149414
591872,1.9000300168991089
593920,5.5511698722839355
595968,0.7551031112670898
598016,0.8446385264396667
600064,25.948993682861328
602112,9.492009162902832
604160,9.608450889587402
606208,5.0596723556518555
608256,4.5869574546813965
610304,30.268783569335938
612352,3.312596321105957
614400,2.7096550464630127
616448,2.661895751953125
618496,2.0308048725128174
620544,36.60417175292969
622592,13.627638816833496
624640,1.5904701948165894
626688,2.6283867359161377
628736,1.3887035846710205
630784,32.74227523803711
632832,5.6134538650512695
634880,4.232937812805176
636928,2.482628583908081
638976,2.7131550312042236
641024,56.323211669921875
643072,11.28244686126709
645120,3.8087658882141113
647168,1.6471468210220337
649216,1.408105492591858
651264,28.79548454284668
653312,18.85845947265625
655360,9.563668251037598
657408,2.544440746307373
659456,56.83236312866211
661504,6.181014537811279
663552,13.771551132202148
665600,2.901228666305542
667648,2.4264988899230957
669696,77.83599090576172
671744,23.791839599609375
673792,13.906452178955078
675840,3.8928799629211426
677888,1.902937412261963
679936,58.5300178527832
681984,9.982349395751953
684032,16.810832977294922
686080,5.798895359039307
688128,9.910713195800781
690176,59.357177734375
692224,3.0328314304351807
694272,29.43091583251953
696320,2.9270670413970947
698368,3.4445226192474365
700416,52.406410217285156
702464,3.7344977855682373
704512,22.312511444091797
706560,6.2518744468688965
708608,8.884099960327148
710656,67.28679656982422
712704,6.562612533569336
714752,30.11228370666504
716800,15.038634300231934
718848,8.99472427368164
720896,49.47380447387695
722944,19.388504028320312
724992,4.114568710327148
727040,1.761680006980896
729088,1.4017291069030762
731136,63.259246826171875
733184,32.16005325317383
735232,15.295161247253418
737280,2.8975000381469727
739328,73.74970245361328
741376,4.457455158233643
743424,16.151399612426758
745472,8.464705467224121
747520,6.406070709228516
749568,63.25916290283203
751616,10.287914276123047
753664,7.507187843322754
755712,4.6717658042907715
757760,0.5138861536979675
759808,80.73051452636719
761856,2.919563055038452
763904,20.741727828979492
765952,2.382542610168457
768000,2.468043088912964
770048,50.75678634643555
772096,2.58766508102417
774144,24.162817001342773
776192,8.087684631347656
778240,9.65771198272705
780288,71.17670440673828
782336,6.871397972106934
784384,8.805248260498047
786432,2.6651577949523926
788480,2.114598274230957
790528,57.189395904541016
792576,1.2187327146530151
794624,21.931947708129883
796672,1.9502098560333252
798720,0.6157432794570923
800768,72.41651153564453


==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_0_ma_loss.csv <==
step,value
2048,13.857070481777193
4096,9.721484959125519
6144,8.990782392024995
8192,8.527690160274506
10240,8.22418978214264
12288,9.572943520545962
14336,9.419728040695192
16384,9.240119540691376
18432,9.163290166854859
20480,9.106446921825409
22528,6.961174094676972
24576,6.960856032371521
26624,6.934416496753693
28672,6.93229981660843
30720,6.9135762691497815
32768,5.444621229171753
34816,5.433161270618439
36864,5.49420199394226
38912,5.510507047176361
40960,5.615455663204193
43008,5.202475392818451
45056,5.233655953407288
47104,5.25853670835495
49152,5.280210578441619
51200,5.294937574863434
53248,4.222586596012116
55296,4.320545673370361
57344,4.411191534996033
59392,4.506376671791077
61440,4.784805011749269
63488,4.1828611373901365
65536,4.299653100967407
67584,4.467734718322753
69632,4.635167813301086
71680,5.538891816139221
73728,5.097542119026184
75776,5.166938471794128
77824,5.296821784973145
79872,5.410850143432617
81920,6.942138624191284
83968,6.235426783561707
86016,6.190367698669434
88064,6.100145936012268
90112,5.9855623722076405
92160,7.302796506881714
94208,6.502953159809113
96256,6.284113508462907
98304,6.0197743594646465
100352,5.7593141317367555
102400,5.488689208030701
104448,5.4450142145156875
106496,5.3943190574646005
108544,5.418743109703065
110592,5.472511291503908
112640,4.010404586791993
114688,4.097096979618073
116736,4.20645485520363
118784,4.2855407178401945
120832,4.352323043346406
122880,4.526900565624237
124928,4.470959031581879
126976,4.447179293632508
129024,4.463449120521545
131072,4.393644094467163
133120,5.057308244705201
135168,5.018393790721894
137216,5.010986745357513
139264,4.986934781074524
141312,5.024245548248292
143360,4.206813812255859
145408,4.151296770572662
147456,4.149138820171356
149504,4.085280430316924
151552,5.445853722095489
153600,4.108715784549713
155648,4.0295651137828825
157696,3.925991016626358
159744,3.848942357301712
161792,5.320809084177017
163840,4.651928859949112
165888,4.623163217306137
167936,4.581325680017471
169984,4.51169223189354
172032,4.796170514822007
174080,4.811995166540147
176128,4.836320316791535
178176,4.8755852580070504
180224,4.884162247180939
182272,4.020136940479278
184320,3.8246648907661442
186368,3.776587975025177
188416,3.7263302683830264
190464,3.664935719966889
192512,3.3237606406211855
194560,3.17104235291481
196608,3.1509341895580296
198656,3.0972951769828803
200704,3.0726974368095408
202752,3.5618453860282906
204800,3.5569892287254334
206848,3.653970849514008
208896,3.833698451519013
210944,3.978768944740296
212992,3.7917411088943487
215040,3.8526511609554293
217088,3.8645530641078953
219136,3.938259303569794
221184,3.9662588953971865
223232,4.144973456859589
225280,4.025856220722199
227328,3.9612464904785156
229376,3.81368967294693
231424,5.191754996776581
233472,4.409717309474946
235520,4.363808101415635
237568,4.570341557264329
239616,4.559009939432144
241664,6.715611928701401
243712,6.447864049673082
245760,6.412990707159044
247808,6.3770351946353925
249856,6.339180833101273
251904,5.7368202984333045
253952,5.651216632127762
256000,5.730420804023744
258048,5.507870095968247
260096,5.439698654413224
262144,6.567330604791642
264192,6.093349033594132
266240,6.101865959167481
268288,6.096360331773758
270336,6.108263432979584
272384,6.756084191799164
274432,6.586079108715058
276480,6.533044230937958
278528,6.513802117109299
280576,6.571536189317704
282624,4.2470386803150175
284672,3.7717235863208773
286720,3.796163332462311
288768,3.8574455559253695
290816,3.8996704220771794
292864,4.447401058673859
294912,4.247745829820634
296960,4.228188019990921
299008,4.229935520887375
301056,4.158381199836731
303104,5.27216284275055
305152,5.093932485580445
307200,5.060254698991775
309248,4.995438915491104
311296,6.146137362718582
313344,4.506712704896927
315392,4.549251127243043
317440,4.562237739562989
319488,4.582162070274354
321536,5.520411938428881
323584,3.6580634534358984
325632,3.727753680944443
327680,3.75533299446106
329728,3.765491741895676
331776,3.7573278129100802
333824,3.661392515897751
335872,3.677133136987686
337920,3.685102683305741
339968,3.69136900305748
342016,3.606624549627304
344064,3.391012459993363
346112,3.3129189252853397
348160,3.2853086650371552
350208,3.276662200689316
352256,3.806503623723984
354304,4.265017265081406
356352,4.359583276510239
358400,4.45991035103798
360448,4.659749013185502
362496,5.726704102754594
364544,6.065642613172532
366592,6.118458402156831
368640,6.137479615211488
370688,6.163452011346818
372736,6.177990585565568
374784,5.471457391977311
376832,5.3133423864841465
378880,5.14846847653389
380928,4.887634953856468
382976,4.356061086058617
385024,4.592148312926293
387072,4.588576540350914
389120,4.59013610780239
391168,6.280531820654869
393216,5.1098361819982525
395264,5.03623351752758
397312,5.079489812254906
399360,5.111604735255241
401408,6.201841634511948
403456,5.4471628129482275
405504,4.962205344438554
407552,5.043354171514513
409600,5.14827744960785
411648,5.60877492427826
413696,5.107234585285187
415744,5.126036071777344
417792,5.11350012421608
419840,5.105498558282853
421888,6.5379888117313385
423936,6.223710161447525
425984,6.134147506952286
428032,6.028796130418778
430080,5.884984928369523
432128,5.9310441553592685
434176,6.074297708272934
436224,6.1645285308361055
438272,6.297118711471557
440320,6.475044071674347
442368,6.233088314533234
444416,6.990850508213043
446464,7.120990991592407
448512,7.376144242286681
450560,7.69918086528778
452608,6.778651785850525
454656,7.261082553863526
456704,7.190748369693757
458752,7.080711281299592
460800,6.934989261627198
462848,5.961647605895997
464896,5.124778318405151
466944,5.040816521644592
468992,4.796588110923767
471040,4.5919305801391594
473088,4.525714969635009
475136,3.925872385501862
477184,3.8679427266120916
479232,3.9018956542015073
481280,6.328314399719239
483328,5.19527554512024
485376,5.572015428543092
487424,5.962831354141237
489472,6.485154080390932
491520,7.744799327850343
493568,6.836998629570008
495616,6.798885154724122
497664,6.790569168329239
499712,6.723144692182542
501760,7.958307045698167
503808,8.130495065450669
505856,7.601719015836716
507904,7.148450356721879
509952,6.582172918319703
512000,9.827101850509646
514048,11.342770743370057
516096,11.302482438087466
518144,11.281082302331928
520192,11.277666914463044
522240,9.110992109775545
524288,9.345979058742525
526336,9.314140534400941
528384,9.303816467523575
530432,9.296931326389315
532480,6.037964403629303
534528,4.725326359272003
536576,4.897093868255615
538624,4.924614143371582
540672,5.141392070055008
542720,4.993994265794754
544768,4.655921822786332
546816,4.729344934225082
548864,4.943865895271301
550912,5.061654174327851
552960,4.246279513835907
555008,4.05634616613388
557056,3.883972960710526
559104,3.8755728900432587
561152,4.584640473127365
563200,3.677287930250168
565248,3.9660920798778534
567296,4.017924112081528
569344,3.815814280509949
571392,7.273806607723237
573440,6.854351830482483
575488,6.999240565299988
577536,6.995954900979996
579584,6.9897110581398
581632,8.582649862766267
583680,8.988629019260408
585728,9.376828444004058
587776,9.647039759159087
589824,10.010808235406875
591872,9.401580864191056
593920,9.54283749461174
595968,9.25868601202965
598016,9.449365276098252
600064,9.567981910705566
602112,10.633499717712402
604160,11.04706268310547
606208,10.245264613628388
608256,10.002136051654814
610304,9.682310664653777
612352,9.929659831523896
614400,10.159745585918428
616448,10.312073862552644
618496,10.29414714574814
620544,10.36238216161728
622592,12.334286153316498
624640,12.099766957759858
626688,12.321596527099612
628736,12.223472535610203
630784,12.225412726402286
632832,11.830733656883243
634880,13.15523421764374
636928,13.688307261466981
638976,13.69448847770691
641024,19.1064092874527
643072,14.092189574241639
645120,14.341100001335144
647168,14.250346279144287
649216,14.328281486034394
651264,21.97107002735138
653312,21.470705533027648
655360,20.975504803657532
657408,20.408425974845887
659456,20.344275641441346
661504,20.514041113853455
663552,20.89417459964752
665600,21.1981027841568
667648,21.487869453430175
669696,22.236290884017947
671744,20.38840956687927
673792,18.312508749961854
675840,19.8649551153183
677888,19.768373823165895
679936,19.922532343864443
681984,19.310171580314638
684032,18.685386419296268
686080,19.235554265975953
688128,19.280852174758913
690176,19.178190851211546
692224,19.971152734756473
694272,20.324130845069888
696320,20.39226763248444
698368,21.603424358367924
700416,22.158444523811344
702464,21.86518394947052
704512,23.430584573745726
706560,21.610790300369263
708608,21.161770856380468
710656,20.413533771038054
712704,20.010778796672824
714752,22.57052286863327
716800,21.088810622692108
718848,19.87469719648361
720896,26.350195014476775
722944,21.848560082912446
724992,21.52484964132309
727040,21.95986331701279
729088,22.42430238723755
731136,28.610045766830446
733184,23.312912511825562
735232,20.847625970840454
737280,19.785286426544186
739328,19.546925038099285
741376,20.24500624537468
743424,20.09121703505516
745472,20.550249856710433
747520,19.94203357100487
749568,19.54823080897331
751616,18.297993153333664
753664,17.527968233823778
755712,19.19353114962578
757760,19.535123032331466
759808,20.449505615234376
761856,19.494124603271487
763904,19.889308094978336
765952,18.695660138130187
768000,18.723921656608585
770048,18.68857717514038
772096,19.331838130950928
774144,19.194944894313814
776192,18.971857964992523
778240,18.35811048746109
780288,17.453913617134095
782336,17.57789433002472


==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_0_train.csv <==
step,reward
10240,-681.532470703125
12288,-547.7593383789062
14336,-547.7593383789062
16384,-547.7593383789062
18432,-547.7593383789062
20480,-597.778564453125
22528,-745.1401977539062
24576,-745.1401977539062
26624,-745.1401977539062
28672,-745.1401977539062
30720,-493.52801513671875
32768,-593.4002685546875
34816,-593.4002685546875
36864,-593.4002685546875
38912,-593.4002685546875
40960,-276.5423889160156
43008,-405.6341552734375
45056,-405.6341552734375
47104,-405.6341552734375
49152,-405.6341552734375
51200,-318.67376708984375
53248,-663.42529296875
55296,-663.42529296875
57344,-663.42529296875
59392,-663.42529296875
61440,-241.5458221435547
63488,28.033552169799805
65536,28.033552169799805
67584,28.033552169799805
69632,28.033552169799805
71680,-23.70130729675293
73728,-191.03326416015625
75776,-191.03326416015625
77824,-191.03326416015625
79872,-191.03326416015625
81920,-143.8563690185547
83968,227.96688842773438
86016,227.96688842773438
88064,227.96688842773438
90112,16.454065322875977
92160,-247.6360626220703
94208,-556.2221069335938
96256,-556.2221069335938
98304,-556.2221069335938
100352,-64.63043212890625
102400,131.13490295410156
104448,-27.851449966430664
106496,-27.851449966430664
108544,-27.851449966430664
110592,-172.13150024414062
112640,-171.74197387695312
114688,-171.74197387695312
116736,-171.74197387695312
118784,-171.74197387695312
120832,30.58723258972168
122880,362.18939208984375
124928,362.18939208984375
126976,362.18939208984375
129024,362.18939208984375
131072,101.06314086914062
133120,90.05628204345703
135168,90.05628204345703
137216,90.05628204345703
139264,90.05628204345703
141312,22.292491912841797
143360,483.7926330566406
145408,483.7926330566406
147456,483.7926330566406
149504,483.7926330566406
151552,-189.645751953125
153600,18.161760330200195
155648,18.161760330200195
157696,18.161760330200195
159744,18.161760330200195
161792,17.39777946472168
163840,298.8468322753906
165888,298.8468322753906
167936,298.8468322753906
169984,-38.75807571411133
172032,85.10224151611328
174080,224.20884704589844
176128,224.20884704589844
178176,224.20884704589844
180224,132.23089599609375
182272,27.736928939819336
184320,-209.7270050048828
186368,-209.7270050048828
188416,-209.7270050048828
190464,60.11123275756836
192512,-105.71844482421875
194560,53.73253631591797
196608,53.73253631591797
198656,53.73253631591797
200704,10.31789493560791
202752,-298.1691589355469
204800,-249.497802734375
206848,-249.497802734375
208896,-249.497802734375
210944,97.96964263916016
212992,-138.7067413330078
215040,-138.7067413330078
217088,-138.7067413330078
219136,-138.7067413330078
221184,238.8365936279297
223232,153.12208557128906
225280,153.12208557128906
227328,153.12208557128906
229376,153.12208557128906
231424,-42.903011322021484
233472,319.49749755859375
235520,319.49749755859375
237568,319.49749755859375
239616,319.49749755859375
241664,-4.469197750091553
243712,-108.33628845214844
245760,-108.33628845214844
247808,-108.33628845214844
249856,9.858413696289062
251904,54.027320861816406
253952,371.4373474121094
256000,371.4373474121094
258048,371.4373474121094
260096,83.77902221679688
262144,-265.7742919921875
264192,-900.519775390625
266240,-900.519775390625
268288,-900.519775390625
270336,231.28585815429688
272384,208.49179077148438
274432,83.93169403076172
276480,83.93169403076172
278528,83.93169403076172
280576,-156.47972106933594
282624,495.6119384765625
284672,474.87298583984375
286720,474.87298583984375
288768,474.87298583984375
290816,138.02027893066406
292864,-11.772333145141602
294912,-223.79734802246094
296960,-223.79734802246094
299008,-223.79734802246094
301056,152.26873779296875
303104,199.5005645751953
305152,339.6660461425781
307200,339.6660461425781
309248,339.6660461425781
311296,-157.63461303710938
313344,53.03415298461914
315392,53.03415298461914
317440,53.03415298461914
319488,53.03415298461914
321536,2.1665520668029785
323584,414.498779296875
325632,414.498779296875
327680,414.498779296875
329728,52.00959396362305
331776,83.77863311767578
333824,-236.74441528320312
335872,-236.74441528320312
337920,-236.74441528320312
339968,129.81658935546875
342016,238.4664306640625
344064,150.12937927246094
346112,150.12937927246094
348160,150.12937927246094
350208,141.86941528320312
352256,244.10061645507812
354304,186.3671112060547
356352,186.3671112060547
358400,186.3671112060547
360448,-56.77186965942383
362496,-9.350076675415039
364544,-183.9717559814453
366592,-183.9717559814453
368640,-183.9717559814453
370688,146.1125030517578
372736,-467.46826171875
374784,-822.9822998046875
376832,-822.9822998046875
378880,-822.9822998046875
380928,-26.57015609741211
382976,368.297607421875
385024,220.94419860839844
387072,220.94419860839844
389120,220.94419860839844
391168,82.8715591430664
393216,58.7543830871582
395264,-238.86956787109375
397312,-238.86956787109375
399360,-238.86956787109375
401408,1.4862443208694458
403456,415.52325439453125
405504,389.59454345703125
407552,389.59454345703125
409600,235.41285705566406
411648,-247.66879272460938
413696,-682.2730102539062
415744,-682.2730102539062
417792,-682.2730102539062
419840,145.3874969482422
421888,358.29205322265625
423936,444.750244140625
425984,444.750244140625
428032,444.750244140625
430080,-183.0198974609375
432128,-116.78917694091797
434176,-118.39640045166016
436224,-118.39640045166016
438272,-118.39640045166016
440320,29.054454803466797
442368,-156.05247497558594
444416,-336.1574401855469
446464,-336.1574401855469
448512,-336.1574401855469
450560,176.30377197265625
452608,-14.874127388000488
454656,81.5794677734375
456704,81.5794677734375
458752,81.5794677734375
460800,12.673697471618652
462848,304.94610595703125
464896,560.37548828125
466944,560.37548828125
468992,560.37548828125
471040,138.96131896972656
473088,-338.60162353515625
475136,86.06660461425781
477184,86.06660461425781
479232,86.06660461425781
481280,9.917315483093262
483328,-189.59022521972656
485376,-311.5337829589844
487424,-311.5337829589844
489472,-311.5337829589844
491520,-100.27471923828125
493568,30.755537033081055
495616,237.85711669921875
497664,237.85711669921875
499712,-80.57122802734375
501760,-771.3593139648438
503808,-181.6120147705078
505856,-603.0626831054688
507904,-603.0626831054688
509952,-59.095211029052734
512000,254.7539520263672
514048,78.13568878173828
516096,78.13568878173828
518144,78.13568878173828
520192,-211.35733032226562
522240,-77.56046295166016
524288,-365.12908935546875
526336,-365.12908935546875
528384,-365.12908935546875
530432,-280.3231201171875
532480,-778.6337280273438
534528,-700.9785766601562
536576,-700.9785766601562
538624,-700.9785766601562
540672,75.1526107788086
542720,400.85809326171875
544768,437.80938720703125
546816,437.80938720703125
548864,437.80938720703125
550912,-49.667903900146484
552960,448.53045654296875
555008,404.0108337402344
557056,404.0108337402344
559104,404.0108337402344
561152,-191.82916259765625
563200,199.98196411132812
565248,205.37681579589844
567296,205.37681579589844
569344,205.37681579589844
571392,-44.613582611083984
573440,394.8260803222656
575488,496.9478454589844
577536,496.9478454589844
579584,121.6552963256836
581632,-90.41949462890625
583680,295.1280212402344
585728,155.1683349609375
587776,155.1683349609375
589824,-146.1878204345703
591872,580.364013671875
593920,395.7916564941406
595968,280.0651550292969
598016,280.0651550292969
600064,3.656116008758545
602112,330.8466796875
604160,366.410400390625
606208,318.1519775390625
608256,318.1519775390625
610304,-165.65139770507812
612352,-733.8822021484375
614400,205.5954132080078
616448,334.8768005371094
618496,334.8768005371094
620544,87.7919692993164
622592,-206.1604766845703
624640,-871.8986206054688
626688,-871.8986206054688
628736,-871.8986206054688
630784,-60.955753326416016
632832,177.19090270996094
634880,119.83028411865234
636928,119.83028411865234
638976,119.83028411865234
641024,-647.309326171875
643072,-528.3386840820312
645120,-942.3897705078125
647168,-942.3897705078125
649216,-942.3897705078125
651264,-57.58807373046875
653312,-292.6671142578125
655360,359.8036804199219
657408,359.8036804199219
659456,-279.3460998535156
661504,451.9544982910156
663552,-118.47747802734375
665600,-715.409912109375
667648,-715.409912109375
669696,-550.7493286132812
671744,411.5461730957031
673792,93.09141540527344
675840,584.1264038085938
677888,584.1264038085938
679936,-376.31121826171875
681984,-916.4312744140625
684032,-448.4859313964844
686080,-1002.9390869140625
688128,-1002.9390869140625
690176,-364.94769287109375
692224,-981.279296875
694272,-891.4930419921875
696320,-894.1407470703125
698368,-894.1407470703125
700416,-410.4659118652344
702464,-869.8511352539062
704512,-710.2290649414062
706560,-438.552734375
708608,-438.552734375
710656,-477.72296142578125
712704,-888.5137329101562
714752,-866.6807861328125
716800,-957.671630859375
718848,-957.671630859375
720896,-411.87677001953125
722944,-291.4530944824219
724992,343.01715087890625
727040,343.01715087890625
729088,343.01715087890625
731136,-274.108642578125
733184,-821.5979614257812
735232,-696.7130126953125
737280,-696.7130126953125
739328,-532.8190307617188
741376,-684.215576171875
743424,-267.3663024902344
745472,-800.7255249023438
747520,-800.7255249023438
749568,-579.4929809570312
751616,-862.0250244140625
753664,-179.1258087158203
755712,-666.6952514648438
757760,-666.6952514648438
759808,-666.8267211914062
761856,-878.6964111328125
763904,-728.5589599609375
765952,-612.6349487304688
768000,-612.6349487304688
770048,-614.1080322265625
772096,-741.43017578125
774144,-745.5997924804688
776192,-664.3062744140625
778240,-664.3062744140625
780288,-602.3973999023438
782336,-841.7700805664062
784384,-217.81472778320312
786432,-216.78451538085938
788480,-216.78451538085938
790528,-519.8172607421875
792576,-723.5830078125
794624,-806.19384765625
796672,-737.2108154296875
798720,-737.2108154296875
800768,-651.1593627929688


==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_overfit_0_eval.csv <==
step,reward
10240,-781.8694458007812
12288,-781.8694458007812
14336,-781.8694458007812
16384,-781.8694458007812
18432,-781.8694458007812
20480,-802.4052734375
22528,-802.4052734375
24576,-802.4052734375
26624,-802.4052734375
28672,-802.4052734375
30720,-742.5757446289062
32768,-742.5757446289062
34816,-742.5757446289062
36864,-742.5757446289062
38912,-742.5757446289062
40960,-956.0360107421875
43008,-956.0360107421875
45056,-956.0360107421875
47104,-956.0360107421875
49152,-956.0360107421875
51200,-961.1542358398438
53248,-961.1542358398438
55296,-961.1542358398438
57344,-961.1542358398438
59392,-961.1542358398438
61440,-976.17626953125
63488,-976.17626953125
65536,-976.17626953125
67584,-976.17626953125
69632,-976.17626953125
71680,-977.4161376953125
73728,-977.4161376953125
75776,-977.4161376953125
77824,-977.4161376953125
79872,-977.4161376953125
81920,-963.1284790039062
83968,-963.1284790039062
86016,-963.1284790039062
88064,-963.1284790039062
90112,-963.1284790039062
92160,-962.6475830078125
94208,-962.6475830078125
96256,-962.6475830078125
98304,-962.6475830078125
100352,-962.6475830078125
102400,-999.8441162109375
104448,-999.8441162109375
106496,-999.8441162109375
108544,-999.8441162109375
110592,-999.8441162109375
112640,-999.81201171875
114688,-999.81201171875
116736,-999.81201171875
118784,-999.81201171875
120832,-999.81201171875
122880,-998.7229614257812
124928,-998.7229614257812
126976,-998.7229614257812
129024,-998.7229614257812
131072,-998.7229614257812
133120,-998.7118530273438
135168,-998.7118530273438
137216,-998.7118530273438
139264,-998.7118530273438
141312,-998.7118530273438
143360,-997.6214599609375
145408,-997.6214599609375
147456,-997.6214599609375
149504,-997.6214599609375
151552,-997.6214599609375
153600,-998.677734375
155648,-998.677734375
157696,-998.677734375
159744,-998.677734375
161792,-998.677734375
163840,-999.8424682617188
165888,-999.8424682617188
167936,-999.8424682617188
169984,-999.8424682617188
172032,-999.8424682617188
174080,-998.8648071289062
176128,-998.8648071289062
178176,-998.8648071289062
180224,-998.8648071289062
182272,-998.8648071289062
184320,-996.4912719726562
186368,-996.4912719726562
188416,-996.4912719726562
190464,-996.4912719726562
192512,-996.4912719726562
194560,-998.5811157226562
196608,-998.5811157226562
198656,-998.5811157226562
200704,-998.5811157226562
202752,-998.5811157226562
204800,-998.9492797851562
206848,-998.9492797851562
208896,-998.9492797851562
210944,-998.9492797851562
212992,-998.9492797851562
215040,-998.951904296875
217088,-998.951904296875
219136,-998.951904296875
221184,-998.951904296875
223232,-998.951904296875
225280,-999.8900146484375
227328,-999.8900146484375
229376,-999.8900146484375
231424,-999.8900146484375
233472,-999.8900146484375
235520,-999.8877563476562
237568,-999.8877563476562
239616,-999.8877563476562
241664,-999.8877563476562
243712,-999.8877563476562
245760,-999.8760986328125
247808,-999.8760986328125
249856,-999.8760986328125
251904,-999.8760986328125
253952,-999.8760986328125
256000,-999.888916015625
258048,-999.888916015625
260096,-999.888916015625
262144,-999.888916015625
264192,-999.888916015625
266240,-999.8894653320312
268288,-999.8894653320312
270336,-999.8894653320312
272384,-999.8894653320312
274432,-999.8894653320312
276480,-999.8889770507812
278528,-999.8889770507812
280576,-999.8889770507812
282624,-999.8889770507812
284672,-999.8889770507812
286720,-999.8893432617188
288768,-999.8893432617188
290816,-999.8893432617188
292864,-999.8893432617188
294912,-999.8893432617188
296960,-999.8887939453125
299008,-999.8887939453125
301056,-999.8887939453125
303104,-999.8887939453125
305152,-999.8887939453125
307200,-999.888427734375
309248,-999.888427734375
311296,-999.888427734375
313344,-999.888427734375
315392,-999.888427734375
317440,-999.8878784179688
319488,-999.8878784179688
321536,-999.8878784179688
323584,-999.8878784179688
325632,-999.8878784179688
327680,-999.8893432617188
329728,-999.8893432617188
331776,-999.8893432617188
333824,-999.8893432617188
335872,-999.8893432617188
337920,-999.8887939453125
339968,-999.8887939453125
342016,-999.8887939453125
344064,-999.8887939453125
346112,-999.8887939453125
348160,-999.8875122070312
350208,-999.8875122070312
352256,-999.8875122070312
354304,-999.8875122070312
356352,-999.8875122070312
358400,-999.8784790039062
360448,-999.8784790039062
362496,-999.8784790039062
364544,-999.8784790039062
366592,-999.8784790039062
368640,-999.8855590820312
370688,-999.8855590820312
372736,-999.8855590820312
374784,-999.8855590820312
376832,-999.8855590820312
378880,-999.8784790039062
380928,-999.8784790039062
382976,-999.8784790039062
385024,-999.8784790039062
387072,-999.8784790039062
389120,-999.8864135742188
391168,-999.8864135742188
393216,-999.8864135742188
395264,-999.8864135742188
397312,-999.8864135742188
399360,-999.8357543945312
401408,-999.8357543945312
403456,-999.8357543945312
405504,-999.8357543945312
407552,-999.8357543945312
409600,-999.77099609375
411648,-999.77099609375
413696,-999.77099609375
415744,-999.77099609375
417792,-999.77099609375
419840,-999.8927612304688
421888,-999.8927612304688
423936,-999.8927612304688
425984,-999.8927612304688
428032,-999.8927612304688
430080,-999.8667602539062
432128,-999.8667602539062
434176,-999.8667602539062
436224,-999.8667602539062
438272,-999.8667602539062
440320,-999.831787109375
442368,-999.831787109375
444416,-999.831787109375
446464,-999.831787109375
448512,-999.831787109375
450560,-999.8887329101562
452608,-999.8887329101562
454656,-999.8887329101562
456704,-999.8887329101562
458752,-999.8887329101562
460800,-999.8433837890625
462848,-999.8433837890625
464896,-999.8433837890625
466944,-999.8433837890625
468992,-999.8433837890625
471040,-999.7938232421875
473088,-999.7938232421875
475136,-999.7938232421875
477184,-999.7938232421875
479232,-999.7938232421875
481280,-999.615234375
483328,-999.615234375
485376,-999.615234375
487424,-999.615234375
489472,-999.615234375
491520,-999.8584594726562
493568,-999.8584594726562
495616,-999.8584594726562
497664,-999.8584594726562
499712,-999.8584594726562
501760,-999.8656005859375
503808,-999.8656005859375
505856,-999.8656005859375
507904,-999.8656005859375
509952,-999.8656005859375
512000,-999.7613525390625
514048,-999.7613525390625
516096,-999.7613525390625
518144,-999.7613525390625
520192,-999.7613525390625
522240,-999.8143920898438
524288,-999.8143920898438
526336,-999.8143920898438
528384,-999.8143920898438
530432,-999.8143920898438
532480,-999.8499755859375
534528,-999.8499755859375
536576,-999.8499755859375
538624,-999.8499755859375
540672,-999.8499755859375
542720,-999.189453125
544768,-999.189453125
546816,-999.189453125
548864,-999.189453125
550912,-999.189453125
552960,-999.7940063476562
555008,-999.7940063476562
557056,-999.7940063476562
559104,-999.7940063476562
561152,-999.7940063476562
563200,-999.7457885742188
565248,-999.7457885742188
567296,-999.7457885742188
569344,-999.7457885742188
571392,-999.7457885742188
573440,-999.6869506835938
575488,-999.6869506835938
577536,-999.6869506835938
579584,-999.6869506835938
581632,-999.6869506835938
583680,-999.8885498046875
585728,-999.8885498046875
587776,-999.8885498046875
589824,-999.8885498046875
591872,-999.8885498046875
593920,-999.88427734375
595968,-999.88427734375
598016,-999.88427734375
600064,-999.88427734375
602112,-999.88427734375
604160,-997.2161865234375
606208,-997.2161865234375
608256,-997.2161865234375
610304,-997.2161865234375
612352,-997.2161865234375
614400,-997.2892456054688
616448,-997.2892456054688
618496,-997.2892456054688
620544,-997.2892456054688
622592,-997.2892456054688
624640,-997.010986328125
626688,-997.010986328125
628736,-997.010986328125
630784,-997.010986328125
632832,-997.010986328125
634880,-996.8276977539062
636928,-996.8276977539062
638976,-996.8276977539062
641024,-996.8276977539062
643072,-996.8276977539062
645120,-997.1195678710938
647168,-997.1195678710938
649216,-997.1195678710938
651264,-997.1195678710938
653312,-997.1195678710938
655360,-996.8659057617188
657408,-996.8659057617188
659456,-996.8659057617188
661504,-996.8659057617188
663552,-996.8659057617188
665600,-997.0681762695312
667648,-997.0681762695312
669696,-997.0681762695312
671744,-997.0681762695312
673792,-997.0681762695312
675840,-996.7951049804688
677888,-996.7951049804688
679936,-996.7951049804688
681984,-996.7951049804688
684032,-996.7951049804688
686080,-997.5258178710938
688128,-997.5258178710938
690176,-997.5258178710938
692224,-997.5258178710938
694272,-997.5258178710938
696320,-997.406005859375
698368,-997.406005859375
700416,-997.406005859375
702464,-997.406005859375
704512,-997.406005859375
706560,-996.8180541992188
708608,-996.8180541992188
710656,-996.8180541992188
712704,-996.8180541992188
714752,-996.8180541992188
716800,-999.8436279296875
718848,-999.8436279296875
720896,-999.8436279296875
722944,-999.8436279296875
724992,-999.8436279296875
727040,-999.8654174804688
729088,-999.8654174804688
731136,-999.8654174804688
733184,-999.8654174804688
735232,-999.8654174804688
737280,-999.8798217773438
739328,-999.8798217773438
741376,-999.8798217773438
743424,-999.8798217773438
745472,-999.8798217773438
747520,-999.8703002929688
749568,-999.8703002929688
751616,-999.8703002929688
753664,-999.8703002929688
755712,-999.8703002929688
757760,-999.8651733398438
759808,-999.8651733398438
761856,-999.8651733398438
763904,-999.8651733398438
765952,-999.8651733398438
768000,-999.8652954101562
770048,-999.8652954101562
772096,-999.8652954101562
774144,-999.8652954101562
776192,-999.8652954101562
778240,-999.887451171875
780288,-999.887451171875
782336,-999.887451171875
784384,-999.887451171875
786432,-999.887451171875
788480,-999.8873901367188
790528,-999.8873901367188
792576,-999.8873901367188
794624,-999.8873901367188
796672,-999.8873901367188
798720,-999.8489990234375
800768,-999.8489990234375


==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_overfit_0_loss.csv <==
step,value
2048,144.567138671875
4096,11.6314058303833
6144,10.583442687988281
8192,7.489624977111816
10240,65.58216094970703
12288,6.76698112487793
14336,4.9232587814331055
16384,3.9675705432891846
18432,3.123098373413086
20480,141.9826202392578
22528,2.8873560428619385
24576,2.601818323135376
26624,3.233450174331665
28672,3.0713624954223633
30720,183.55526733398438
32768,3.8951332569122314
34816,3.2938170433044434
36864,2.4295012950897217
38912,2.511441946029663
40960,191.08023071289062
43008,4.366993427276611
45056,3.142124891281128
47104,2.3970110416412354
49152,2.084815263748169
51200,197.84039306640625
53248,2.4685540199279785
55296,2.759098768234253
57344,2.3483121395111084
59392,2.1890108585357666
61440,203.3060302734375
63488,2.9394371509552
65536,2.564608097076416
67584,2.126270055770874
69632,2.3938136100769043
71680,198.8506317138672
73728,2.4739670753479004
75776,1.734775185585022
77824,1.6948472261428833
79872,2.105910539627075
81920,131.51844787597656
83968,3.5743350982666016
86016,2.2212917804718018
88064,1.9366405010223389
90112,176.11280822753906
92160,50.79065704345703
94208,2.1525609493255615
96256,2.211296558380127
98304,2.1250598430633545
100352,182.29444885253906
102400,21.13291358947754
104448,2.6396031379699707
106496,2.2344372272491455
108544,2.3201143741607666
110592,210.8456268310547
112640,3.381211996078491
114688,2.341033697128296
116736,2.320784330368042
118784,2.745234251022339
120832,203.07723999023438
122880,3.138256549835205
124928,2.521690607070923
126976,2.538295030593872
129024,2.543515205383301
131072,207.47288513183594
133120,2.165494680404663
135168,1.9419753551483154
137216,2.5732741355895996
139264,2.104247808456421
141312,188.53916931152344
143360,3.5002639293670654
145408,3.1532254219055176
147456,2.0836803913116455
149504,2.337596893310547
151552,189.6270294189453
153600,1.4097908735275269
155648,1.733497977256775
157696,2.225261926651001
159744,2.0357413291931152
161792,171.30020141601562
163840,2.9802663326263428
165888,2.1276473999023438
167936,2.3917832374572754
169984,170.29916381835938
172032,46.55955505371094
174080,2.6618432998657227
176128,2.8751351833343506
178176,1.8599928617477417
180224,167.51351928710938
182272,45.84238815307617
184320,2.373418092727661
186368,2.235234022140503
188416,2.3434393405914307
190464,169.9842987060547
192512,43.161338806152344
194560,1.9564036130905151
196608,2.0814623832702637
198656,1.9960967302322388
200704,173.1167755126953
202752,31.461402893066406
204800,2.0381460189819336
206848,2.5592260360717773
208896,2.0825531482696533
210944,185.3597412109375
212992,2.685943126678467
215040,3.484630823135376
217088,2.3366434574127197
219136,2.3835809230804443
221184,217.68309020996094
223232,2.825486660003662
225280,2.4705209732055664
227328,2.1262450218200684
229376,1.8507252931594849
231424,190.08221435546875
233472,2.963887929916382
235520,2.383563756942749
237568,2.5876827239990234
239616,2.2206785678863525
241664,193.13656616210938
243712,2.4170007705688477
245760,2.4518752098083496
247808,3.0494017601013184
249856,186.38499450683594
251904,43.14269256591797
253952,2.881971836090088
256000,2.622044563293457
258048,2.8106672763824463
260096,174.78953552246094
262144,32.0610466003418
264192,2.4850962162017822
266240,2.0829763412475586
268288,2.2128050327301025
270336,154.3118438720703
272384,39.85530471801758
274432,2.4055795669555664
276480,2.7098116874694824
278528,2.0512354373931885
280576,189.80535888671875
282624,43.583980560302734
284672,2.155221939086914
286720,2.0052742958068848
288768,2.075762987136841
290816,185.78990173339844
292864,47.51017761230469
294912,1.9312489032745361
296960,1.7939198017120361
299008,1.80238676071167
301056,161.4982147216797
303104,38.52915954589844
305152,1.9952975511550903
307200,1.8020251989364624
309248,1.367055892944336
311296,216.47474670410156
313344,3.0409929752349854
315392,1.9019101858139038
317440,2.2152116298675537
319488,1.7729191780090332
321536,201.31735229492188
323584,2.6629762649536133
325632,1.8975014686584473
327680,1.8939670324325562
329728,168.2572784423828
331776,44.777320861816406
333824,2.7139084339141846
335872,2.498656988143921
337920,1.8975368738174438
339968,168.858642578125
342016,45.37445068359375
344064,1.976783275604248
346112,2.382032871246338
348160,1.9496490955352783
350208,172.10391235351562
352256,46.47123718261719
354304,1.7609072923660278
356352,2.1419155597686768
358400,1.9638019800186157
360448,163.22621154785156
362496,47.172637939453125
364544,2.379945755004883
366592,1.8720465898513794
368640,1.5858739614486694
370688,166.2157745361328
372736,40.072288513183594
374784,1.6948330402374268
376832,1.9991235733032227
378880,1.703579068183899
380928,175.40151977539062
382976,48.68736267089844
385024,1.5645604133605957
387072,1.9513708353042603
389120,1.4056652784347534
391168,158.23146057128906
393216,30.79326629638672
395264,2.080627679824829
397312,2.0602242946624756
399360,1.7880502939224243
401408,149.688720703125
403456,39.94101333618164
405504,2.050802707672119
407552,1.6017729043960571
409600,173.52622985839844
411648,41.71002197265625
413696,1.5629311800003052
415744,1.296663761138916
417792,2.0246150493621826
419840,174.7470245361328
421888,43.271636962890625
423936,2.436392068862915
425984,2.0733072757720947
428032,1.8919798135757446
430080,180.2989501953125
432128,46.215511322021484
434176,2.3176517486572266
436224,2.2337958812713623
438272,2.3687760829925537
440320,176.09181213378906
442368,43.48038101196289
444416,3.001964807510376
446464,2.3354973793029785
448512,1.854406714439392
450560,168.86050415039062
452608,45.06504440307617
454656,2.489661931991577
456704,2.4124228954315186
458752,1.660325288772583
460800,165.5407257080078
462848,50.38117218017578
464896,2.276468515396118
466944,2.2886104583740234
468992,2.3361241817474365
471040,163.70223999023438
473088,33.80205535888672
475136,2.4734082221984863
477184,1.9887385368347168
479232,2.2317700386047363
481280,143.9629669189453
483328,41.71581268310547
485376,1.914503574371338
487424,1.8977925777435303
489472,1.4266825914382935
491520,80.79151916503906
493568,40.856285095214844
495616,1.847559928894043
497664,2.208765983581543
499712,164.61404418945312
501760,2.1527416706085205
503808,42.97427749633789
505856,2.379753589630127
507904,2.8894565105438232
509952,162.14297485351562
512000,44.20491409301758
514048,2.4694647789001465
516096,2.0267207622528076
518144,1.87936532497406
520192,166.07688903808594
522240,56.52412796020508
524288,2.6107935905456543
526336,1.978202223777771
528384,1.5371795892715454
530432,167.6714324951172
532480,49.45209503173828
534528,2.532972574234009
536576,1.4427483081817627
538624,1.8757420778274536
540672,176.13943481445312
542720,40.0342903137207
544768,1.9562524557113647
546816,2.0401620864868164
548864,1.5734843015670776
550912,145.6134796142578
552960,45.02949523925781
555008,3.044346570968628
557056,1.884670615196228
559104,1.8973398208618164
561152,182.46658325195312
563200,42.38406753540039
565248,2.0981481075286865
567296,1.9621034860610962
569344,1.9597234725952148
571392,140.31527709960938
573440,41.06654357910156
575488,1.713499665260315
577536,2.370753526687622
579584,186.22415161132812
581632,1.5801442861557007
583680,42.64372253417969
585728,2.77348256111145
587776,1.5547032356262207
589824,173.09671020507812
591872,3.2920236587524414
593920,39.82391357421875
595968,2.5064239501953125
598016,1.771051287651062
600064,152.40834045410156
602112,1.9753495454788208
604160,36.84324645996094
606208,3.229937791824341
608256,2.080777645111084
610304,174.04071044921875
612352,2.4778785705566406
614400,20.91797637939453
616448,2.084624767303467
618496,2.0490829944610596
620544,162.52792358398438
622592,43.94565963745117
624640,2.453322649002075
626688,1.6763421297073364
628736,2.5180373191833496
630784,155.13259887695312
632832,48.395328521728516
634880,2.6185433864593506
636928,2.279193639755249
638976,2.0907113552093506
641024,173.99771118164062
643072,44.085792541503906
645120,2.562753677368164
647168,2.068368673324585
649216,2.442023277282715
651264,157.89784240722656
653312,42.38472366333008
655360,2.193537950515747
657408,2.1404097080230713
659456,173.81796264648438
661504,2.068174123764038
663552,44.920352935791016
665600,1.965746283531189
667648,2.826014757156372
669696,155.8675994873047
671744,2.2722384929656982
673792,33.37353515625
675840,2.023402690887451
677888,1.414084553718567
679936,171.82850646972656
681984,1.954817533493042
684032,41.92563247680664
686080,1.5656111240386963
688128,1.515870451927185
690176,167.71798706054688
692224,2.3793437480926514
694272,45.22535705566406
696320,1.9611698389053345
698368,2.180920362472534
700416,170.64056396484375
702464,2.251063346862793
704512,45.32392883300781
706560,2.484495162963867
708608,2.17895245552063
710656,160.6691131591797
712704,3.3320817947387695
714752,35.964935302734375
716800,1.9982831478118896
718848,1.968453288078308
720896,163.10865783691406
722944,38.09733963012695
724992,2.353760242462158
727040,2.2436766624450684
729088,2.01470685005188
731136,167.95660400390625
733184,46.677459716796875
735232,1.9774917364120483
737280,1.7705657482147217
739328,170.83213806152344
741376,1.9056771993637085
743424,46.74816131591797
745472,2.3475327491760254
747520,2.281049966812134
749568,178.61355590820312
751616,2.9217188358306885
753664,42.959693908691406
755712,1.7976996898651123
757760,1.9619250297546387
759808,154.9246063232422
761856,3.0832061767578125
763904,48.03073501586914
765952,1.8106151819229126
768000,1.4999197721481323
770048,174.98211669921875
772096,2.4965081214904785
774144,40.138919830322266
776192,1.4646360874176025
778240,2.1301822662353516
780288,165.62705993652344
782336,1.8652276992797852
784384,36.146053314208984
786432,2.083648443222046
788480,1.6237900257110596
790528,149.94390869140625
792576,1.753536581993103
794624,49.65148162841797
796672,2.2553930282592773
798720,1.3202829360961914
800768,160.04449462890625


==> plots/data/finetune_mult_slice_seq/finetune_ray_ib_sched_overfit_0_train.csv <==
step,reward
10240,-1027.2685546875
12288,-1040.8460693359375
14336,-1040.8460693359375
16384,-1040.8460693359375
18432,-1040.8460693359375
20480,-1184.634521484375
22528,-1115.978271484375
24576,-1115.978271484375
26624,-1115.978271484375
28672,-1115.978271484375
30720,-1180.4554443359375
32768,-1195.8382568359375
34816,-1195.8382568359375
36864,-1195.8382568359375
38912,-1195.8382568359375
40960,-1138.3466796875
43008,-1116.0543212890625
45056,-1116.0543212890625
47104,-1116.0543212890625
49152,-1116.0543212890625
51200,-1156.0736083984375
53248,-1262.8914794921875
55296,-1262.8914794921875
57344,-1262.8914794921875
59392,-1262.8914794921875
61440,-1141.040283203125
63488,-1116.6866455078125
65536,-1116.6866455078125
67584,-1116.6866455078125
69632,-1116.6866455078125
71680,-1168.2620849609375
73728,-1173.824462890625
75776,-1173.824462890625
77824,-1173.824462890625
79872,-1173.824462890625
81920,-1175.53515625
83968,-1171.0457763671875
86016,-1171.0457763671875
88064,-1171.0457763671875
90112,-1157.912841796875
92160,-1242.766357421875
94208,-1309.80810546875
96256,-1309.80810546875
98304,-1309.80810546875
100352,-1169.239501953125
102400,-1210.556884765625
104448,-1146.489501953125
106496,-1146.489501953125
108544,-1146.489501953125
110592,-1152.2962646484375
112640,-1128.828857421875
114688,-1128.828857421875
116736,-1128.828857421875
118784,-1128.828857421875
120832,-1151.4302978515625
122880,-1133.0400390625
124928,-1133.0400390625
126976,-1133.0400390625
129024,-1133.0400390625
131072,-1199.2445068359375
133120,-1234.3719482421875
135168,-1234.3719482421875
137216,-1234.3719482421875
139264,-1234.3719482421875
141312,-1142.2718505859375
143360,-1188.0380859375
145408,-1188.0380859375
147456,-1188.0380859375
149504,-1188.0380859375
151552,-1126.4495849609375
153600,-1158.800537109375
155648,-1158.800537109375
157696,-1158.800537109375
159744,-1158.800537109375
161792,-1149.0054931640625
163840,-1146.969482421875
165888,-1146.969482421875
167936,-1146.969482421875
169984,-1123.822265625
172032,-1189.573974609375
174080,-1091.9913330078125
176128,-1091.9913330078125
178176,-1091.9913330078125
180224,-1130.383544921875
182272,-1156.517578125
184320,-1201.9517822265625
186368,-1201.9517822265625
188416,-1201.9517822265625
190464,-1164.438720703125
192512,-1099.604248046875
194560,-1082.7421875
196608,-1082.7421875
198656,-1082.7421875
200704,-1173.673095703125
202752,-1193.368896484375
204800,-1237.1611328125
206848,-1237.1611328125
208896,-1237.1611328125
210944,-1133.62451171875
212992,-1142.263671875
215040,-1142.263671875
217088,-1142.263671875
219136,-1142.263671875
221184,-1189.8597412109375
223232,-1117.9708251953125
225280,-1117.9708251953125
227328,-1117.9708251953125
229376,-1117.9708251953125
231424,-1142.576904296875
233472,-1108.362548828125
235520,-1108.362548828125
237568,-1108.362548828125
239616,-1108.362548828125
241664,-1182.3272705078125
243712,-1176.2958984375
245760,-1176.2958984375
247808,-1176.2958984375
249856,-1202.3179931640625
251904,-1152.0626220703125
253952,-1211.89794921875
256000,-1211.89794921875
258048,-1211.89794921875
260096,-1174.4510498046875
262144,-1082.1624755859375
264192,-1062.6224365234375
266240,-1062.6224365234375
268288,-1062.6224365234375
270336,-1139.19482421875
272384,-1110.28759765625
274432,-1196.3992919921875
276480,-1196.3992919921875
278528,-1196.3992919921875
280576,-1157.4517822265625
282624,-1150.341552734375
284672,-1254.7225341796875
286720,-1254.7225341796875
288768,-1254.7225341796875
290816,-1186.56005859375
292864,-1185.5390625
294912,-1248.8009033203125
296960,-1248.8009033203125
299008,-1248.8009033203125
301056,-1158.8179931640625
303104,-1097.5374755859375
305152,-1044.173828125
307200,-1044.173828125
309248,-1044.173828125
311296,-1165.66162109375
313344,-1173.7186279296875
315392,-1173.7186279296875
317440,-1173.7186279296875
319488,-1173.7186279296875
321536,-1136.7694091796875
323584,-1091.8472900390625
325632,-1091.8472900390625
327680,-1091.8472900390625
329728,-1148.06396484375
331776,-1179.3673095703125
333824,-1154.54541015625
335872,-1154.54541015625
337920,-1154.54541015625
339968,-1119.0518798828125
342016,-1241.4918212890625
344064,-1176.3001708984375
346112,-1176.3001708984375
348160,-1176.3001708984375
350208,-1151.4530029296875
352256,-1171.3375244140625
354304,-1101.4390869140625
356352,-1101.4390869140625
358400,-1101.4390869140625
360448,-1111.70068359375
362496,-1200.900390625
364544,-1253.42529296875
366592,-1253.42529296875
368640,-1253.42529296875
370688,-1140.459716796875
372736,-1145.705078125
374784,-1151.0728759765625
376832,-1151.0728759765625
378880,-1151.0728759765625
380928,-1194.72119140625
382976,-1165.6829833984375
385024,-1252.3837890625
387072,-1252.3837890625
389120,-1252.3837890625
391168,-1130.1075439453125
393216,-1107.994873046875
395264,-1051.7027587890625
397312,-1051.7027587890625
399360,-1051.7027587890625
401408,-1202.6025390625
403456,-1117.8641357421875
405504,-1099.1761474609375
407552,-1099.1761474609375
409600,-1148.5367431640625
411648,-1129.08203125
413696,-1171.724609375
415744,-1171.724609375
417792,-1171.724609375
419840,-1142.2904052734375
421888,-1166.148681640625
423936,-1154.5714111328125
425984,-1154.5714111328125
428032,-1154.5714111328125
430080,-1151.3306884765625
432128,-1160.5477294921875
434176,-1166.48095703125
436224,-1166.48095703125
438272,-1166.48095703125
440320,-1138.893310546875
442368,-1097.540283203125
444416,-1059.3575439453125
446464,-1059.3575439453125
448512,-1059.3575439453125
450560,-1147.3887939453125
452608,-1126.8013916015625
454656,-1084.1043701171875
456704,-1084.1043701171875
458752,-1084.1043701171875
460800,-1139.073486328125
462848,-1234.22802734375
464896,-1218.8687744140625
466944,-1218.8687744140625
468992,-1218.8687744140625
471040,-1207.1201171875
473088,-1085.9080810546875
475136,-1057.780029296875
477184,-1057.780029296875
479232,-1057.780029296875
481280,-1145.56689453125
483328,-1204.6171875
485376,-1291.0887451171875
487424,-1291.0887451171875
489472,-1291.0887451171875
491520,-1152.8316650390625
493568,-1109.2987060546875
495616,-1126.1119384765625
497664,-1126.1119384765625
499712,-1128.9951171875
501760,-1109.540283203125
503808,-1139.887939453125
505856,-1092.6878662109375
507904,-1092.6878662109375
509952,-1139.883056640625
512000,-1084.03564453125
514048,-1070.3023681640625
516096,-1070.3023681640625
518144,-1070.3023681640625
520192,-1157.9376220703125
522240,-1257.2508544921875
524288,-1251.979736328125
526336,-1251.979736328125
528384,-1251.979736328125
530432,-1169.743896484375
532480,-1199.0941162109375
534528,-1284.2979736328125
536576,-1284.2979736328125
538624,-1284.2979736328125
540672,-1212.772216796875
542720,-1117.449951171875
544768,-1140.4918212890625
546816,-1140.4918212890625
548864,-1140.4918212890625
550912,-1145.3392333984375
552960,-1127.79052734375
555008,-1158.9010009765625
557056,-1158.9010009765625
559104,-1158.9010009765625
561152,-1217.320068359375
563200,-1105.1573486328125
565248,-1086.3453369140625
567296,-1086.3453369140625
569344,-1086.3453369140625
571392,-1175.623291015625
573440,-1163.8533935546875
575488,-1071.965087890625
577536,-1071.965087890625
579584,-1192.583984375
581632,-1110.515869140625
583680,-1066.048828125
585728,-1030.2122802734375
587776,-1030.2122802734375
589824,-1177.409912109375
591872,-1092.5599365234375
593920,-1167.4041748046875
595968,-1107.822021484375
598016,-1107.822021484375
600064,-1102.7386474609375
602112,-1198.597412109375
604160,-1154.131103515625
606208,-1054.5750732421875
608256,-1054.5750732421875
610304,-1181.30615234375
612352,-1206.224365234375
614400,-1167.761962890625
616448,-1194.1317138671875
618496,-1194.1317138671875
620544,-1167.91943359375
622592,-1134.029052734375
624640,-1214.4210205078125
626688,-1214.4210205078125
628736,-1214.4210205078125
630784,-1132.095947265625
632832,-1293.6561279296875
634880,-1281.1856689453125
636928,-1281.1856689453125
638976,-1281.1856689453125
641024,-1159.00927734375
643072,-1147.953369140625
645120,-1134.628173828125
647168,-1134.628173828125
649216,-1134.628173828125
651264,-1161.055419921875
653312,-1146.031005859375
655360,-1165.46728515625
657408,-1165.46728515625
659456,-1153.1895751953125
661504,-1225.9356689453125
663552,-1221.2486572265625
665600,-1129.259033203125
667648,-1129.259033203125
669696,-1134.692138671875
671744,-1128.190673828125
673792,-1069.7796630859375
675840,-1048.2193603515625
677888,-1048.2193603515625
679936,-1174.258056640625
681984,-1109.1717529296875
684032,-1128.959228515625
686080,-1151.9306640625
688128,-1151.9306640625
690176,-1140.375244140625
692224,-1096.7352294921875
694272,-1074.8580322265625
696320,-1057.267822265625
698368,-1057.267822265625
700416,-1189.5887451171875
702464,-1236.1968994140625
704512,-1174.417724609375
706560,-1260.0819091796875
708608,-1260.0819091796875
710656,-1185.4818115234375
712704,-1133.9405517578125
714752,-1174.5792236328125
716800,-1170.5482177734375
718848,-1170.5482177734375
720896,-1151.099609375
722944,-1079.7598876953125
724992,-1081.8009033203125
727040,-1081.8009033203125
729088,-1081.8009033203125
731136,-1176.911865234375
733184,-1118.16162109375
735232,-1110.5015869140625
737280,-1110.5015869140625
739328,-1170.7789306640625
741376,-1154.5804443359375
743424,-1144.360107421875
745472,-1119.2047119140625
747520,-1119.2047119140625
749568,-1184.2392578125
751616,-1268.0311279296875
753664,-1118.2684326171875
755712,-1135.1868896484375
757760,-1135.1868896484375
759808,-1169.596435546875
761856,-1276.439208984375
763904,-1193.357666015625
765952,-1150.429443359375
768000,-1150.429443359375
770048,-1166.9459228515625
772096,-1097.5478515625
774144,-1129.5546875
776192,-1155.5994873046875
778240,-1155.5994873046875
780288,-1156.4000244140625
782336,-1144.7843017578125
784384,-1180.177734375
786432,-1090.4339599609375
788480,-1090.4339599609375
790528,-1141.4573974609375
792576,-1137.7701416015625
794624,-1113.595458984375
796672,-1099.377197265625
798720,-1099.377197265625
800768,-1160.679931640625


==> plots/data/finetune_mult_slice_seq/ray_ib_sched_default_0.csv <==
train_step,train_reward,eval_step,eval_reward,total_loss_step,total_loss_value
,,10240,-51.116397857666016,,
,,12288,-51.116397857666016,,
,,14336,-51.116397857666016,,
,,16384,-51.116397857666016,,
,,18432,-51.116397857666016,,
,,20480,-89.10142517089844,,
,,22528,-89.10142517089844,,
,,24576,-89.10142517089844,,
,,26624,-89.10142517089844,,
,,28672,-89.10142517089844,,
,,30720,-14.615550994873047,,
,,32768,-14.615550994873047,,
,,34816,-14.615550994873047,,
,,36864,-14.615550994873047,,
,,38912,-14.615550994873047,,
,,40960,130.54812622070312,,
,,43008,130.54812622070312,,
,,45056,130.54812622070312,,
,,47104,130.54812622070312,,
,,49152,130.54812622070312,,
,,51200,217.1223602294922,,
,,53248,217.1223602294922,,
,,55296,217.1223602294922,,
,,57344,217.1223602294922,,
,,59392,217.1223602294922,,
,,61440,194.32142639160156,,
,,63488,194.32142639160156,,
,,65536,194.32142639160156,,
,,67584,194.32142639160156,,
,,69632,194.32142639160156,,
,,71680,216.4585418701172,,
,,73728,216.4585418701172,,
,,75776,216.4585418701172,,
,,77824,216.4585418701172,,
,,79872,216.4585418701172,,
,,81920,213.71803283691406,,
,,83968,213.71803283691406,,
,,86016,213.71803283691406,,
,,88064,213.71803283691406,,
,,90112,213.71803283691406,,
,,92160,189.68182373046875,,
,,94208,189.68182373046875,,
,,96256,189.68182373046875,,
,,98304,189.68182373046875,,
,,100352,189.68182373046875,,
,,102400,165.76564025878906,,
,,104448,165.76564025878906,,
,,106496,165.76564025878906,,
,,108544,165.76564025878906,,
,,110592,165.76564025878906,,
,,112640,160.16036987304688,,
,,114688,160.16036987304688,,
,,116736,160.16036987304688,,
,,118784,160.16036987304688,,
,,120832,160.16036987304688,,
,,122880,155.60655212402344,,
,,124928,155.60655212402344,,
,,126976,155.60655212402344,,
,,129024,155.60655212402344,,
,,131072,155.60655212402344,,
,,133120,164.74664306640625,,
,,135168,164.74664306640625,,
,,137216,164.74664306640625,,
,,139264,164.74664306640625,,
,,141312,164.74664306640625,,
,,143360,181.3232421875,,
,,145408,181.3232421875,,
,,147456,181.3232421875,,
,,149504,181.3232421875,,
,,151552,181.3232421875,,
,,153600,164.75877380371094,,
,,155648,164.75877380371094,,
,,157696,164.75877380371094,,
,,159744,164.75877380371094,,
,,161792,164.75877380371094,,
,,163840,170.29217529296875,,
,,165888,170.29217529296875,,
,,167936,170.29217529296875,,
,,169984,170.29217529296875,,
,,172032,170.29217529296875,,
,,174080,214.6181182861328,,
,,176128,214.6181182861328,,
,,178176,214.6181182861328,,
,,180224,214.6181182861328,,
,,182272,214.6181182861328,,
,,184320,205.05435180664062,,
,,186368,205.05435180664062,,
,,188416,205.05435180664062,,
,,190464,205.05435180664062,,
,,192512,205.05435180664062,,
,,194560,158.5074462890625,,
,,196608,158.5074462890625,,
,,198656,158.5074462890625,,
,,200704,158.5074462890625,,
,,202752,158.5074462890625,,
,,204800,163.23141479492188,,
,,206848,163.23141479492188,,
,,208896,163.23141479492188,,
,,210944,163.23141479492188,,
,,212992,163.23141479492188,,
,,215040,166.0839080810547,,
,,217088,166.0839080810547,,
,,219136,166.0839080810547,,
,,221184,166.0839080810547,,
,,223232,166.0839080810547,,
,,225280,157.7393035888672,,
,,227328,157.7393035888672,,
,,229376,157.7393035888672,,
,,231424,157.7393035888672,,
,,233472,157.7393035888672,,
,,235520,161.6265411376953,,
,,237568,161.6265411376953,,
,,239616,161.6265411376953,,
,,241664,161.6265411376953,,
,,243712,161.6265411376953,,
,,245760,157.78466796875,,
,,247808,157.78466796875,,
,,249856,157.78466796875,,
,,251904,157.78466796875,,
,,253952,157.78466796875,,
,,256000,141.21507263183594,,
,,258048,141.21507263183594,,
,,260096,141.21507263183594,,
,,262144,141.21507263183594,,
,,264192,141.21507263183594,,
,,266240,116.44722747802734,,
,,268288,116.44722747802734,,
,,270336,116.44722747802734,,
,,272384,116.44722747802734,,
,,274432,116.44722747802734,,
,,276480,135.38710021972656,,
,,278528,135.38710021972656,,
,,280576,135.38710021972656,,
,,282624,135.38710021972656,,
,,284672,135.38710021972656,,
,,286720,132.43885803222656,,
,,288768,132.43885803222656,,
,,290816,132.43885803222656,,
,,292864,132.43885803222656,,
,,294912,132.43885803222656,,
,,296960,137.4015655517578,,
,,299008,137.4015655517578,,
,,301056,137.4015655517578,,
,,303104,137.4015655517578,,
,,305152,137.4015655517578,,
,,307200,137.04934692382812,,
,,309248,137.04934692382812,,
,,311296,137.04934692382812,,
,,313344,137.04934692382812,,
,,315392,137.04934692382812,,
,,317440,154.28977966308594,,
,,319488,154.28977966308594,,
,,321536,154.28977966308594,,
,,323584,154.28977966308594,,
,,325632,154.28977966308594,,
,,327680,188.3473663330078,,
,,329728,188.3473663330078,,
,,331776,188.3473663330078,,
,,333824,188.3473663330078,,
,,335872,188.3473663330078,,
,,337920,176.91583251953125,,
,,339968,176.91583251953125,,
,,342016,176.91583251953125,,
,,344064,176.91583251953125,,
,,346112,176.91583251953125,,
,,348160,182.3795928955078,,
,,350208,182.3795928955078,,
,,352256,182.3795928955078,,
,,354304,182.3795928955078,,
,,356352,182.3795928955078,,
,,358400,174.14991760253906,,
,,360448,174.14991760253906,,
,,362496,174.14991760253906,,
,,364544,174.14991760253906,,
,,366592,174.14991760253906,,
,,368640,187.49180603027344,,
,,370688,187.49180603027344,,
,,372736,187.49180603027344,,
,,374784,187.49180603027344,,
,,376832,187.49180603027344,,
,,378880,189.50949096679688,,
,,380928,189.50949096679688,,
,,382976,189.50949096679688,,
,,385024,189.50949096679688,,
,,387072,189.50949096679688,,
,,389120,212.94088745117188,,
,,391168,212.94088745117188,,
,,393216,212.94088745117188,,
,,395264,212.94088745117188,,
,,397312,212.94088745117188,,
,,399360,183.8752899169922,,
,,401408,183.8752899169922,,
,,403456,183.8752899169922,,
,,405504,183.8752899169922,,
,,407552,183.8752899169922,,
,,409600,205.4767608642578,,
,,411648,205.4767608642578,,
,,413696,205.4767608642578,,
,,415744,205.4767608642578,,
,,417792,205.4767608642578,,
,,419840,222.60626220703125,,
,,421888,222.60626220703125,,
,,423936,222.60626220703125,,
,,425984,222.60626220703125,,
,,428032,222.60626220703125,,
,,430080,225.47018432617188,,
,,432128,225.47018432617188,,
,,434176,225.47018432617188,,
,,436224,225.47018432617188,,
,,438272,225.47018432617188,,
,,440320,207.0293731689453,,
,,442368,207.0293731689453,,
,,444416,207.0293731689453,,
,,446464,207.0293731689453,,
,,448512,207.0293731689453,,
,,450560,203.90074157714844,,
,,452608,203.90074157714844,,
,,454656,203.90074157714844,,
,,456704,203.90074157714844,,
,,458752,203.90074157714844,,
,,460800,203.051025390625,,
,,462848,203.051025390625,,
,,464896,203.051025390625,,
,,466944,203.051025390625,,
,,468992,203.051025390625,,
,,471040,203.14080810546875,,
,,473088,203.14080810546875,,
,,475136,203.14080810546875,,
,,477184,203.14080810546875,,
,,479232,203.14080810546875,,
,,481280,179.1254425048828,,
,,483328,179.1254425048828,,
,,485376,179.1254425048828,,
,,487424,179.1254425048828,,
,,489472,179.1254425048828,,
,,491520,199.61502075195312,,
,,493568,199.61502075195312,,
,,495616,199.61502075195312,,
,,497664,199.61502075195312,,
,,499712,199.61502075195312,,
,,501760,213.55982971191406,,
,,503808,213.55982971191406,,
,,505856,213.55982971191406,,
,,507904,213.55982971191406,,
,,509952,213.55982971191406,,
,,512000,213.89918518066406,,
,,514048,213.89918518066406,,
,,516096,213.89918518066406,,
,,518144,213.89918518066406,,
,,520192,213.89918518066406,,
,,522240,204.1427459716797,,
,,524288,204.1427459716797,,
,,526336,204.1427459716797,,
,,528384,204.1427459716797,,
,,530432,204.1427459716797,,
,,532480,209.22247314453125,,
,,534528,209.22247314453125,,
,,536576,209.22247314453125,,
,,538624,209.22247314453125,,
,,540672,209.22247314453125,,
,,542720,199.0142364501953,,
,,544768,199.0142364501953,,
,,546816,199.0142364501953,,
,,548864,199.0142364501953,,
,,550912,199.0142364501953,,
,,552960,194.05880737304688,,
,,555008,194.05880737304688,,
,,557056,194.05880737304688,,
,,559104,194.05880737304688,,
,,561152,194.05880737304688,,
,,563200,188.72207641601562,,
,,565248,188.72207641601562,,
,,567296,188.72207641601562,,
,,569344,188.72207641601562,,
,,571392,188.72207641601562,,
,,573440,198.85440063476562,,
,,575488,198.85440063476562,,
,,577536,198.85440063476562,,
,,579584,198.85440063476562,,
,,581632,198.85440063476562,,
,,583680,204.77198791503906,,
,,585728,204.77198791503906,,
,,587776,204.77198791503906,,
,,589824,204.77198791503906,,
,,591872,204.77198791503906,,
,,593920,198.61886596679688,,
,,595968,198.61886596679688,,
,,598016,198.61886596679688,,
,,600064,198.61886596679688,,
,,602112,198.61886596679688,,
,,604160,202.79563903808594,,
,,606208,202.79563903808594,,
,,608256,202.79563903808594,,
,,610304,202.79563903808594,,
,,612352,202.79563903808594,,
,,614400,210.09149169921875,,
,,616448,210.09149169921875,,
,,618496,210.09149169921875,,
,,620544,210.09149169921875,,
,,622592,210.09149169921875,,
,,624640,209.11599731445312,,
,,626688,209.11599731445312,,
,,628736,209.11599731445312,,
,,630784,209.11599731445312,,
,,632832,209.11599731445312,,
,,634880,218.37985229492188,,
,,636928,218.37985229492188,,
,,638976,218.37985229492188,,
,,641024,218.37985229492188,,
,,643072,218.37985229492188,,
,,645120,218.97305297851562,,
,,647168,218.97305297851562,,
,,649216,218.97305297851562,,
,,651264,218.97305297851562,,
,,653312,218.97305297851562,,
,,655360,203.19618225097656,,
,,657408,203.19618225097656,,
,,659456,203.19618225097656,,
,,661504,203.19618225097656,,
,,663552,203.19618225097656,,
,,665600,197.69839477539062,,
,,667648,197.69839477539062,,
,,669696,197.69839477539062,,
,,671744,197.69839477539062,,
,,673792,197.69839477539062,,
,,675840,198.28297424316406,,
,,677888,198.28297424316406,,
,,679936,198.28297424316406,,
,,681984,198.28297424316406,,
,,684032,198.28297424316406,,
,,686080,196.2874298095703,,
,,688128,196.2874298095703,,
,,690176,196.2874298095703,,
,,692224,196.2874298095703,,
,,694272,196.2874298095703,,
,,696320,190.61660766601562,,
,,698368,190.61660766601562,,
,,700416,190.61660766601562,,
,,702464,190.61660766601562,,
,,704512,190.61660766601562,,
,,706560,201.00254821777344,,
,,708608,201.00254821777344,,
,,710656,201.00254821777344,,
,,712704,201.00254821777344,,
,,714752,201.00254821777344,,
,,716800,196.33383178710938,,
,,718848,196.33383178710938,,
,,720896,196.33383178710938,,
,,722944,196.33383178710938,,
,,724992,196.33383178710938,,
,,727040,173.82199096679688,,
,,729088,173.82199096679688,,
,,731136,173.82199096679688,,
,,733184,173.82199096679688,,
,,735232,173.82199096679688,,
,,737280,190.55235290527344,,
,,739328,190.55235290527344,,
,,741376,190.55235290527344,,
,,743424,190.55235290527344,,
,,745472,190.55235290527344,,
,,747520,173.39210510253906,,
,,749568,173.39210510253906,,
,,751616,173.39210510253906,,
,,753664,173.39210510253906,,
,,755712,173.39210510253906,,
,,757760,148.3311004638672,,
,,759808,148.3311004638672,,
,,761856,148.3311004638672,,
,,763904,148.3311004638672,,
,,765952,148.3311004638672,,
,,768000,169.6878204345703,,
,,770048,169.6878204345703,,
,,772096,169.6878204345703,,
,,774144,169.6878204345703,,
,,776192,169.6878204345703,,
,,778240,147.1868896484375,,
,,780288,147.1868896484375,,
,,782336,147.1868896484375,,
,,784384,147.1868896484375,,
,,786432,147.1868896484375,,
,,788480,131.5308380126953,,
,,790528,131.5308380126953,,
,,792576,131.5308380126953,,
,,794624,131.5308380126953,,
,,796672,131.5308380126953,,
,,798720,126.16155242919922,,
,,800768,126.16155242919922,,
10240,-752.7196044921875,,,,
12288,-653.6444702148438,,,,
14336,-653.6444702148438,,,,
16384,-653.6444702148438,,,,
18432,-653.6444702148438,,,,
20480,-550.1820678710938,,,,
22528,-606.1615600585938,,,,
24576,-606.1615600585938,,,,
26624,-606.1615600585938,,,,
28672,-606.1615600585938,,,,
30720,-435.8782043457031,,,,
32768,-513.868408203125,,,,
34816,-513.868408203125,,,,
36864,-513.868408203125,,,,
38912,-513.868408203125,,,,
40960,-312.1514892578125,,,,
43008,-403.8184509277344,,,,
45056,-403.8184509277344,,,,
47104,-403.8184509277344,,,,
49152,-403.8184509277344,,,,
51200,-232.33847045898438,,,,
53248,-657.0302734375,,,,
55296,-657.0302734375,,,,
57344,-657.0302734375,,,,
59392,-657.0302734375,,,,
61440,33.63446044921875,,,,
63488,97.435791015625,,,,
65536,97.435791015625,,,,
67584,97.435791015625,,,,
69632,97.435791015625,,,,
71680,-273.8940734863281,,,,
73728,-397.4201354980469,,,,
75776,-397.4201354980469,,,,
77824,-397.4201354980469,,,,
79872,-397.4201354980469,,,,
81920,-155.96566772460938,,,,
83968,56.6347770690918,,,,
86016,56.6347770690918,,,,
88064,56.6347770690918,,,,
90112,-56.7479248046875,,,,
92160,143.38551330566406,,,,
94208,352.0374755859375,,,,
96256,352.0374755859375,,,,
98304,352.0374755859375,,,,
100352,-120.8549575805664,,,,
102400,-464.3837890625,,,,
104448,-405.036376953125,,,,
106496,-405.036376953125,,,,
108544,-405.036376953125,,,,
110592,105.53800964355469,,,,
112640,153.38461303710938,,,,
114688,153.38461303710938,,,,
116736,153.38461303710938,,,,
118784,153.38461303710938,,,,
120832,-122.70745849609375,,,,
122880,-691.9549560546875,,,,
124928,-691.9549560546875,,,,
126976,-691.9549560546875,,,,
129024,-691.9549560546875,,,,
131072,-36.41636276245117,,,,
133120,-307.6461181640625,,,,
135168,-307.6461181640625,,,,
137216,-307.6461181640625,,,,
139264,-307.6461181640625,,,,
141312,8.286162376403809,,,,
143360,-451.18231201171875,,,,
145408,-451.18231201171875,,,,
147456,-451.18231201171875,,,,
149504,-451.18231201171875,,,,
151552,-314.35577392578125,,,,
153600,-159.6822509765625,,,,
155648,-159.6822509765625,,,,
157696,-159.6822509765625,,,,
159744,-159.6822509765625,,,,
161792,45.545005798339844,,,,
163840,-325.6576843261719,,,,
165888,-325.6576843261719,,,,
167936,-325.6576843261719,,,,
169984,159.17282104492188,,,,
172032,237.1684112548828,,,,
174080,521.4214477539062,,,,
176128,521.4214477539062,,,,
178176,521.4214477539062,,,,
180224,12.22309684753418,,,,
182272,190.4819793701172,,,,
184320,296.10943603515625,,,,
186368,296.10943603515625,,,,
188416,296.10943603515625,,,,
190464,-74.86046600341797,,,,
192512,131.26856994628906,,,,
194560,-271.4587097167969,,,,
196608,-271.4587097167969,,,,
198656,-271.4587097167969,,,,
200704,-135.26597595214844,,,,
202752,-97.16686248779297,,,,
204800,165.41964721679688,,,,
206848,165.41964721679688,,,,
208896,165.41964721679688,,,,
210944,116.99197387695312,,,,
212992,-94.82176971435547,,,,
215040,-94.82176971435547,,,,
217088,-94.82176971435547,,,,
219136,-94.82176971435547,,,,
221184,63.84339904785156,,,,
223232,77.46974182128906,,,,
225280,77.46974182128906,,,,
227328,77.46974182128906,,,,
229376,77.46974182128906,,,,
231424,37.73246383666992,,,,
233472,-183.75558471679688,,,,
235520,-183.75558471679688,,,,
237568,-183.75558471679688,,,,
239616,-183.75558471679688,,,,
241664,10.455821990966797,,,,
243712,115.87899780273438,,,,
245760,115.87899780273438,,,,
247808,115.87899780273438,,,,
249856,-81.25189208984375,,,,
251904,-321.4618225097656,,,,
253952,-605.5892944335938,,,,
256000,-605.5892944335938,,,,
258048,-605.5892944335938,,,,
260096,-140.867919921875,,,,
262144,-104.51422119140625,,,,
264192,527.47412109375,,,,
266240,527.47412109375,,,,
268288,527.47412109375,,,,
270336,131.86180114746094,,,,
272384,405.768310546875,,,,
274432,458.80145263671875,,,,
276480,458.80145263671875,,,,
278528,458.80145263671875,,,,
280576,66.0944595336914,,,,
282624,-562.509033203125,,,,
284672,-616.6624145507812,,,,
286720,-616.6624145507812,,,,
288768,-616.6624145507812,,,,
290816,-106.66954040527344,,,,
292864,205.8585662841797,,,,
294912,-125.21405029296875,,,,
296960,-125.21405029296875,,,,
299008,-125.21405029296875,,,,
301056,182.71327209472656,,,,
303104,-144.6147918701172,,,,
305152,439.4960021972656,,,,
307200,439.4960021972656,,,,
309248,439.4960021972656,,,,
311296,-110.37902069091797,,,,
313344,-577.619384765625,,,,
315392,-577.619384765625,,,,
317440,-577.619384765625,,,,
319488,-577.619384765625,,,,
321536,61.736427307128906,,,,
323584,20.3443603515625,,,,
325632,20.3443603515625,,,,
327680,20.3443603515625,,,,
329728,88.48322296142578,,,,
331776,-12.977679252624512,,,,
333824,-394.19744873046875,,,,
335872,-394.19744873046875,,,,
337920,-394.19744873046875,,,,
339968,-320.9980773925781,,,,
342016,110.7477035522461,,,,
344064,548.8724365234375,,,,
346112,548.8724365234375,,,,
348160,548.8724365234375,,,,
350208,-9.563352584838867,,,,
352256,256.31329345703125,,,,
354304,-9.508813858032227,,,,
356352,-9.508813858032227,,,,
358400,-9.508813858032227,,,,
360448,1.7936208248138428,,,,
362496,-176.670166015625,,,,
364544,-514.8316650390625,,,,
366592,-514.8316650390625,,,,
368640,-514.8316650390625,,,,
370688,141.81521606445312,,,,
372736,336.8996887207031,,,,
374784,204.59658813476562,,,,
376832,204.59658813476562,,,,
378880,204.59658813476562,,,,
380928,-2.842040777206421,,,,
382976,-522.0165405273438,,,,
385024,-550.4405517578125,,,,
387072,-550.4405517578125,,,,
389120,-550.4405517578125,,,,
391168,-73.04327392578125,,,,
393216,320.3460693359375,,,,
395264,397.0695495605469,,,,
397312,397.0695495605469,,,,
399360,397.0695495605469,,,,
401408,-104.90595245361328,,,,
403456,31.801151275634766,,,,
405504,-385.8076477050781,,,,
407552,-385.8076477050781,,,,
409600,160.75619506835938,,,,
411648,252.0321044921875,,,,
413696,34.91801071166992,,,,
415744,34.91801071166992,,,,
417792,34.91801071166992,,,,
419840,105.86511993408203,,,,
421888,89.6916275024414,,,,
423936,-216.73989868164062,,,,
425984,-216.73989868164062,,,,
428032,-216.73989868164062,,,,
430080,30.018566131591797,,,,
432128,-10.56434154510498,,,,
434176,-131.72579956054688,,,,
436224,-131.72579956054688,,,,
438272,-131.72579956054688,,,,
440320,143.4667510986328,,,,
442368,293.6059265136719,,,,
444416,234.88282775878906,,,,
446464,234.88282775878906,,,,
448512,234.88282775878906,,,,
450560,143.12144470214844,,,,
452608,429.2557678222656,,,,
454656,581.8660278320312,,,,
456704,581.8660278320312,,,,
458752,581.8660278320312,,,,
460800,-57.63912582397461,,,,
462848,-26.014421463012695,,,,
464896,525.8895874023438,,,,
466944,525.8895874023438,,,,
468992,525.8895874023438,,,,
471040,84.43314361572266,,,,
473088,235.0900115966797,,,,
475136,413.6515808105469,,,,
477184,413.6515808105469,,,,
479232,413.6515808105469,,,,
481280,-25.913171768188477,,,,
483328,402.5791015625,,,,
485376,382.84576416015625,,,,
487424,382.84576416015625,,,,
489472,382.84576416015625,,,,
491520,2.2681753635406494,,,,
493568,292.52630615234375,,,,
495616,366.9644775390625,,,,
497664,366.9644775390625,,,,
499712,-115.778564453125,,,,
501760,-276.4614562988281,,,,
503808,76.45864868164062,,,,
505856,145.87660217285156,,,,
507904,145.87660217285156,,,,
509952,35.61316680908203,,,,
512000,162.46807861328125,,,,
514048,74.39515686035156,,,,
516096,74.39515686035156,,,,
518144,74.39515686035156,,,,
520192,138.94212341308594,,,,
522240,4.093320846557617,,,,
524288,356.0960693359375,,,,
526336,356.0960693359375,,,,
528384,356.0960693359375,,,,
530432,-71.58299255371094,,,,
532480,485.6147155761719,,,,
534528,466.7686767578125,,,,
536576,466.7686767578125,,,,
538624,466.7686767578125,,,,
540672,63.02238082885742,,,,
542720,211.15142822265625,,,,
544768,432.7062072753906,,,,
546816,432.7062072753906,,,,
548864,432.7062072753906,,,,
550912,229.53590393066406,,,,
552960,46.53071212768555,,,,
555008,251.41822814941406,,,,
557056,251.41822814941406,,,,
559104,251.41822814941406,,,,
561152,-9.880179405212402,,,,
563200,91.19401550292969,,,,
565248,-191.38856506347656,,,,
567296,-191.38856506347656,,,,
569344,-191.38856506347656,,,,
571392,-63.19234085083008,,,,
573440,286.64056396484375,,,,
575488,224.9582061767578,,,,
577536,224.9582061767578,,,,
579584,-325.1929016113281,,,,
581632,156.8896026611328,,,,
583680,364.6358642578125,,,,
585728,311.64190673828125,,,,
587776,311.64190673828125,,,,
589824,156.5774383544922,,,,
591872,459.79412841796875,,,,
593920,-220.39683532714844,,,,
595968,299.7840270996094,,,,
598016,299.7840270996094,,,,
600064,-111.14950561523438,,,,
602112,420.3849182128906,,,,
604160,-344.5003356933594,,,,
606208,-831.1185302734375,,,,
608256,-831.1185302734375,,,,
610304,108.98209381103516,,,,
612352,370.8892517089844,,,,
614400,-506.98077392578125,,,,
616448,-594.8395385742188,,,,
618496,-594.8395385742188,,,,
620544,-31.52782440185547,,,,
622592,372.8772888183594,,,,
624640,245.1503448486328,,,,
626688,245.1503448486328,,,,
628736,245.1503448486328,,,,
630784,185.43167114257812,,,,
632832,-63.93649673461914,,,,
634880,372.531982421875,,,,
636928,372.531982421875,,,,
638976,372.531982421875,,,,
641024,-98.2165298461914,,,,
643072,41.9739875793457,,,,
645120,371.0257263183594,,,,
647168,371.0257263183594,,,,
649216,371.0257263183594,,,,
651264,-188.46348571777344,,,,
653312,-674.5546875,,,,
655360,-833.3234252929688,,,,
657408,-833.3234252929688,,,,
659456,-29.816347122192383,,,,
661504,-530.6884765625,,,,
663552,252.07643127441406,,,,
665600,518.2789306640625,,,,
667648,518.2789306640625,,,,
669696,166.94451904296875,,,,
671744,-774.4815063476562,,,,
673792,-354.5877380371094,,,,
675840,-676.3228759765625,,,,
677888,-676.3228759765625,,,,
679936,-73.0335464477539,,,,
681984,73.73281860351562,,,,
684032,342.7010498046875,,,,
686080,402.3602294921875,,,,
688128,402.3602294921875,,,,
690176,-86.65420532226562,,,,
692224,-584.7763061523438,,,,
694272,341.6514587402344,,,,
696320,358.8351745605469,,,,
698368,358.8351745605469,,,,
700416,-168.1729736328125,,,,
702464,-714.6471557617188,,,,
704512,-124.40958404541016,,,,
706560,5.191561698913574,,,,
708608,5.191561698913574,,,,
710656,234.88046264648438,,,,
712704,97.8548583984375,,,,
714752,-232.8250732421875,,,,
716800,39.21835708618164,,,,
718848,39.21835708618164,,,,
720896,-109.06900787353516,,,,
722944,-177.8866729736328,,,,
724992,425.9693298339844,,,,
727040,425.9693298339844,,,,
729088,425.9693298339844,,,,
731136,-277.0317687988281,,,,
733184,403.2277526855469,,,,
735232,370.61773681640625,,,,
737280,370.61773681640625,,,,
739328,-121.3037109375,,,,
741376,-689.7727661132812,,,,
743424,-283.63592529296875,,,,
745472,281.90582275390625,,,,
747520,281.90582275390625,,,,
749568,-17.21360969543457,,,,
751616,-624.8677368164062,,,,
753664,-729.9898071289062,,,,
755712,-668.7996215820312,,,,
757760,-668.7996215820312,,,,
759808,-118.54026794433594,,,,
761856,253.62892150878906,,,,
763904,24.370582580566406,,,,
765952,-191.53565979003906,,,,
768000,-191.53565979003906,,,,
770048,201.4751739501953,,,,
772096,-775.1083374023438,,,,
774144,226.17498779296875,,,,
776192,497.2115478515625,,,,
778240,497.2115478515625,,,,
780288,-347.6191711425781,,,,
782336,-831.4888916015625,,,,
784384,-920.1717529296875,,,,
786432,-907.7760009765625,,,,
788480,-907.7760009765625,,,,
790528,-382.4116516113281,,,,
792576,-904.7212524414062,,,,
794624,-146.05699157714844,,,,
796672,-693.566162109375,,,,
798720,-693.566162109375,,,,
800768,-108.23567199707031,,,,
,,,,2048,54.90793228149414
,,,,4096,41.16917037963867
,,,,6144,33.22578048706055
,,,,8192,18.134366989135742
,,,,10240,20.04694938659668
,,,,12288,6.319711208343506
,,,,14336,4.398590564727783
,,,,16384,3.734029531478882
,,,,18432,3.2393925189971924
,,,,20480,34.88832092285156
,,,,22528,3.241074562072754
,,,,24576,2.8743135929107666
,,,,26624,4.6168036460876465
,,,,28672,3.702503204345703
,,,,30720,31.72964859008789
,,,,32768,2.8132150173187256
,,,,34816,2.7976791858673096
,,,,36864,3.253342866897583
,,,,38912,2.8600313663482666
,,,,40960,25.17706298828125
,,,,43008,2.488233804702759
,,,,45056,2.01893949508667
,,,,47104,2.8220372200012207
,,,,49152,2.5785932540893555
,,,,51200,22.0136661529541
,,,,53248,2.648496627807617
,,,,55296,2.915328025817871
,,,,57344,2.698732376098633
,,,,59392,3.782360553741455
,,,,61440,14.34936809539795
,,,,63488,3.4972543716430664
,,,,65536,4.50924015045166
,,,,67584,4.181466102600098
,,,,69632,4.197356224060059
,,,,71680,18.872577667236328
,,,,73728,2.762822389602661
,,,,75776,2.8100426197052
,,,,77824,2.1699774265289307
,,,,79872,2.2131600379943848
,,,,81920,13.20913314819336
,,,,83968,4.4131364822387695
,,,,86016,3.448402166366577
,,,,88064,2.9342949390411377
,,,,90112,12.072921752929688
,,,,92160,4.690395832061768
,,,,94208,1.6085418462753296
,,,,96256,1.276816964149475
,,,,98304,1.3911375999450684
,,,,100352,18.802072525024414
,,,,102400,4.950197696685791
,,,,104448,1.9816335439682007
,,,,106496,1.9244232177734375
,,,,108544,1.6104940176010132
,,,,110592,18.12446403503418
,,,,112640,1.9834407567977905
,,,,114688,1.3886492252349854
,,,,116736,1.3427363634109497
,,,,118784,1.2021141052246094
,,,,120832,21.91961669921875
,,,,122880,3.825981855392456
,,,,124928,3.355644941329956
,,,,126976,3.407287836074829
,,,,129024,3.935589075088501
,,,,131072,21.557600021362305
,,,,133120,2.7297158241271973
,,,,135168,2.1640563011169434
,,,,137216,2.4303395748138428
,,,,139264,2.325669765472412
,,,,141312,15.152375221252441
,,,,143360,3.5082292556762695
,,,,145408,3.6920928955078125
,,,,147456,2.5752065181732178
,,,,149504,2.521362781524658
,,,,151552,19.447771072387695
,,,,153600,2.5631959438323975
,,,,155648,1.9239712953567505
,,,,157696,2.5436012744903564
,,,,159744,3.056523561477661
,,,,161792,20.365520477294922
,,,,163840,3.292041301727295
,,,,165888,2.6917386054992676
,,,,167936,2.5888724327087402
,,,,169984,10.064223289489746
,,,,172032,8.572593688964844
,,,,174080,2.541459798812866
,,,,176128,2.4551424980163574
,,,,178176,2.277869701385498
,,,,180224,11.916478157043457
,,,,182272,7.2940287590026855
,,,,184320,4.6154279708862305
,,,,186368,2.4363138675689697
,,,,188416,2.9243879318237305
,,,,190464,16.63264274597168
,,,,192512,7.081605434417725
,,,,194560,1.9822713136672974
,,,,196608,1.9207969903945923
,,,,198656,1.6928402185440063
,,,,200704,21.786426544189453
,,,,202752,4.446309566497803
,,,,204800,2.0863170623779297
,,,,206848,1.839577078819275
,,,,208896,1.726115107536316
,,,,210944,14.071101188659668
,,,,212992,1.7092905044555664
,,,,215040,1.661860704421997
,,,,217088,1.4986612796783447
,,,,219136,1.6162090301513672
,,,,221184,13.309832572937012
,,,,223232,2.081704616546631
,,,,225280,1.3256913423538208
,,,,227328,1.4447587728500366
,,,,229376,1.576775074005127
,,,,231424,19.549148559570312
,,,,233472,1.6750614643096924
,,,,235520,1.2070000171661377
,,,,237568,1.0326253175735474
,,,,239616,1.030918002128601
,,,,241664,27.507604598999023
,,,,243712,2.8640999794006348
,,,,245760,2.749185085296631
,,,,247808,2.636253833770752
,,,,249856,24.42820930480957
,,,,251904,8.542298316955566
,,,,253952,2.96185564994812
,,,,256000,3.4305531978607178
,,,,258048,2.343698024749756
,,,,260096,23.21587562561035
,,,,262144,12.827353477478027
,,,,264192,3.062453508377075
,,,,266240,2.5680625438690186
,,,,268288,1.912240743637085
,,,,270336,11.372464179992676
,,,,272384,5.282086372375488
,,,,274432,1.8410346508026123
,,,,276480,1.4880915880203247
,,,,278528,1.2567923069000244
,,,,280576,25.04869842529297
,,,,282624,7.595375061035156
,,,,284672,1.9098652601242065
,,,,286720,1.8338626623153687
,,,,288768,1.86324143409729
,,,,290816,14.302173614501953
,,,,292864,6.159787654876709
,,,,294912,1.1129231452941895
,,,,296960,1.3277089595794678
,,,,299008,1.048433542251587
,,,,301056,16.728029251098633
,,,,303104,10.498473167419434
,,,,305152,1.7288202047348022
,,,,307200,1.570304036140442
,,,,309248,1.552591323852539
,,,,311296,20.411787033081055
,,,,313344,1.6020820140838623
,,,,315392,1.0031542778015137
,,,,317440,0.9876946806907654
,,,,319488,0.8622052669525146
,,,,321536,14.834675788879395
,,,,323584,1.5732895135879517
,,,,325632,0.9134323000907898
,,,,327680,0.8531278967857361
,,,,329728,14.448307991027832
,,,,331776,4.765040874481201
,,,,333824,1.1818711757659912
,,,,335872,1.1271759271621704
,,,,337920,1.2538117170333862
,,,,339968,26.397518157958984
,,,,342016,7.4259033203125
,,,,344064,1.5772734880447388
,,,,346112,1.109243631362915
,,,,348160,1.0608800649642944
,,,,350208,15.339244842529297
,,,,352256,4.5932416915893555
,,,,354304,1.1170945167541504
,,,,356352,1.2228835821151733
,,,,358400,0.929426372051239
,,,,360448,12.724387168884277
,,,,362496,3.624361276626587
,,,,364544,1.2981107234954834
,,,,366592,0.9700888991355896
,,,,368640,0.8527345657348633
,,,,370688,8.715984344482422
,,,,372736,4.938042163848877
,,,,374784,0.9433161616325378
,,,,376832,0.8995630145072937
,,,,378880,0.7533489465713501
,,,,380928,16.412626266479492
,,,,382976,6.470400810241699
,,,,385024,0.8441286087036133
,,,,387072,0.5756775736808777
,,,,389120,0.6001780033111572
,,,,391168,18.573261260986328
,,,,393216,3.766697406768799
,,,,395264,1.3982024192810059
,,,,397312,1.4076759815216064
,,,,399360,1.0884137153625488
,,,,401408,12.177332878112793
,,,,403456,4.241750717163086
,,,,405504,0.8263646364212036
,,,,407552,1.0193668603897095
,,,,409600,13.363679885864258
,,,,411648,6.482850074768066
,,,,413696,1.6715689897537231
,,,,415744,1.7725939750671387
,,,,417792,1.5630918741226196
,,,,419840,10.784148216247559
,,,,421888,4.632847309112549
,,,,423936,1.8105193376541138
,,,,425984,1.6179434061050415
,,,,428032,1.5199497938156128
,,,,430080,23.447221755981445
,,,,432128,2.45236873626709
,,,,434176,2.720735549926758
,,,,436224,1.4183896780014038
,,,,438272,1.0602844953536987
,,,,440320,20.698373794555664
,,,,442368,2.4922800064086914
,,,,444416,0.7611068487167358
,,,,446464,0.5950053930282593
,,,,448512,0.4319831430912018
,,,,450560,25.75960922241211
,,,,452608,15.041097640991211
,,,,454656,4.167164325714111
,,,,456704,5.538846015930176
,,,,458752,3.4166574478149414
,,,,460800,23.87104034423828
,,,,462848,8.486010551452637
,,,,464896,1.2406569719314575
,,,,466944,0.886769711971283
,,,,468992,1.4070886373519897
,,,,471040,13.611348152160645
,,,,473088,3.344888925552368
,,,,475136,0.911620020866394
,,,,477184,0.6731094717979431
,,,,479232,0.576846182346344
,,,,481280,15.455913543701172
,,,,483328,4.697779655456543
,,,,485376,1.1553388833999634
,,,,487424,1.1137889623641968
,,,,489472,0.9181544780731201
,,,,491520,7.898109436035156
,,,,493568,3.771573781967163
,,,,495616,2.5181758403778076
,,,,497664,2.2084360122680664
,,,,499712,8.715712547302246
,,,,501760,2.0623695850372314
,,,,503808,3.005037307739258
,,,,505856,2.18988299369812
,,,,507904,1.6581937074661255
,,,,509952,12.899327278137207
,,,,512000,2.552293062210083
,,,,514048,1.890074372291565
,,,,516096,2.087414026260376
,,,,518144,2.069040060043335
,,,,520192,18.394094467163086
,,,,522240,5.628708362579346
,,,,524288,1.1130493879318237
,,,,526336,1.151716709136963
,,,,528384,1.0358718633651733
,,,,530432,29.975318908691406
,,,,532480,9.283873558044434
,,,,534528,1.6186976432800293
,,,,536576,1.2334922552108765
,,,,538624,1.6657800674438477
,,,,540672,21.16897201538086
,,,,542720,5.570610523223877
,,,,544768,0.7156201601028442
,,,,546816,0.6270861029624939
,,,,548864,0.8352521061897278
,,,,550912,31.429668426513672
,,,,552960,2.4380483627319336
,,,,555008,1.5616111755371094
,,,,557056,1.2504169940948486
,,,,559104,1.153416633605957
,,,,561152,15.274888038635254
,,,,563200,3.708888292312622
,,,,565248,1.570002794265747
,,,,567296,1.5865118503570557
,,,,569344,1.4478057622909546
,,,,571392,12.742114067077637
,,,,573440,3.8174421787261963
,,,,575488,1.2513856887817383
,,,,577536,1.0103461742401123
,,,,579584,23.37613868713379
,,,,581632,2.367440700531006
,,,,583680,3.0010781288146973
,,,,585728,1.1731352806091309
,,,,587776,1.1115496158599854
,,,,589824,16.216716766357422
,,,,591872,0.9253960847854614
,,,,593920,7.56389856338501
,,,,595968,0.9283036589622498
,,,,598016,0.8286028504371643
,,,,600064,28.772552490234375
,,,,602112,1.3391045331954956
,,,,604160,12.514005661010742
,,,,606208,1.4499017000198364
,,,,608256,1.4500876665115356
,,,,610304,24.708667755126953
,,,,612352,1.115630865097046
,,,,614400,2.942833185195923
,,,,616448,0.8068685531616211
,,,,618496,0.6352038383483887
,,,,620544,31.296480178833008
,,,,622592,5.839485168457031
,,,,624640,3.0129528045654297
,,,,626688,1.9526172876358032
,,,,628736,1.651319980621338
,,,,630784,14.503348350524902
,,,,632832,10.96170425415039
,,,,634880,3.613070011138916
,,,,636928,3.0149600505828857
,,,,638976,2.6222496032714844
,,,,641024,8.081979751586914
,,,,643072,3.254836082458496
,,,,645120,1.6870602369308472
,,,,647168,1.2734172344207764
,,,,649216,1.570833683013916
,,,,651264,25.763032913208008
,,,,653312,14.853111267089844
,,,,655360,1.488350510597229
,,,,657408,1.7458064556121826
,,,,659456,24.251445770263672
,,,,661504,0.9689618349075317
,,,,663552,4.211435794830322
,,,,665600,0.6669031977653503
,,,,667648,0.6332606673240662
,,,,669696,20.94182014465332
,,,,671744,1.4552791118621826
,,,,673792,6.842813014984131
,,,,675840,1.0435431003570557
,,,,677888,0.7692033648490906
,,,,679936,16.076034545898438
,,,,681984,2.5603387355804443
,,,,684032,3.854387044906616
,,,,686080,2.473198175430298
,,,,688128,2.5515899658203125
,,,,690176,19.998491287231445
,,,,692224,4.288423538208008
,,,,694272,4.670534610748291
,,,,696320,2.5051944255828857
,,,,698368,4.000563144683838
,,,,700416,29.94944953918457
,,,,702464,3.0463860034942627
,,,,704512,3.4559073448181152
,,,,706560,3.025172710418701
,,,,708608,2.572530746459961
,,,,710656,18.3045654296875
,,,,712704,3.2228102684020996
,,,,714752,6.006228923797607
,,,,716800,1.178566575050354
,,,,718848,1.6162102222442627
,,,,720896,21.114389419555664
,,,,722944,14.259912490844727
,,,,724992,2.3172848224639893
,,,,727040,1.6621681451797485
,,,,729088,1.949927806854248
,,,,731136,14.670332908630371
,,,,733184,5.6532979011535645
,,,,735232,1.3041623830795288
,,,,737280,1.2129238843917847
,,,,739328,15.523659706115723
,,,,741376,5.480318546295166
,,,,743424,12.930354118347168
,,,,745472,1.378531575202942
,,,,747520,1.3751933574676514
,,,,749568,30.295480728149414
,,,,751616,5.313179969787598
,,,,753664,18.908958435058594
,,,,755712,3.4486145973205566
,,,,757760,1.8269073963165283
,,,,759808,35.15647506713867
,,,,761856,1.490638017654419
,,,,763904,2.0849366188049316
,,,,765952,1.1590029001235962
,,,,768000,0.8953681588172913
,,,,770048,21.38448715209961
,,,,772096,3.27154803276062
,,,,774144,5.834395885467529
,,,,776192,1.9968461990356445
,,,,778240,1.5047190189361572
,,,,780288,49.54999923706055
,,,,782336,4.423399925231934
,,,,784384,23.564559936523438
,,,,786432,2.9780359268188477
,,,,788480,3.9812686443328857
,,,,790528,48.097713470458984
,,,,792576,2.737589120864868
,,,,794624,8.806841850280762
,,,,796672,2.0385959148406982
,,,,798720,1.5011646747589111
,,,,800768,27.66098976135254


==> plots/data/finetune_mult_slice_seq/ray_ib_sched_default_0_eval.csv <==
step,reward
10240,-51.116397857666016
12288,-51.116397857666016
14336,-51.116397857666016
16384,-51.116397857666016
18432,-51.116397857666016
20480,-89.10142517089844
22528,-89.10142517089844
24576,-89.10142517089844
26624,-89.10142517089844
28672,-89.10142517089844
30720,-14.615550994873047
32768,-14.615550994873047
34816,-14.615550994873047
36864,-14.615550994873047
38912,-14.615550994873047
40960,130.54812622070312
43008,130.54812622070312
45056,130.54812622070312
47104,130.54812622070312
49152,130.54812622070312
51200,217.1223602294922
53248,217.1223602294922
55296,217.1223602294922
57344,217.1223602294922
59392,217.1223602294922
61440,194.32142639160156
63488,194.32142639160156
65536,194.32142639160156
67584,194.32142639160156
69632,194.32142639160156
71680,216.4585418701172
73728,216.4585418701172
75776,216.4585418701172
77824,216.4585418701172
79872,216.4585418701172
81920,213.71803283691406
83968,213.71803283691406
86016,213.71803283691406
88064,213.71803283691406
90112,213.71803283691406
92160,189.68182373046875
94208,189.68182373046875
96256,189.68182373046875
98304,189.68182373046875
100352,189.68182373046875
102400,165.76564025878906
104448,165.76564025878906
106496,165.76564025878906
108544,165.76564025878906
110592,165.76564025878906
112640,160.16036987304688
114688,160.16036987304688
116736,160.16036987304688
118784,160.16036987304688
120832,160.16036987304688
122880,155.60655212402344
124928,155.60655212402344
126976,155.60655212402344
129024,155.60655212402344
131072,155.60655212402344
133120,164.74664306640625
135168,164.74664306640625
137216,164.74664306640625
139264,164.74664306640625
141312,164.74664306640625
143360,181.3232421875
145408,181.3232421875
147456,181.3232421875
149504,181.3232421875
151552,181.3232421875
153600,164.75877380371094
155648,164.75877380371094
157696,164.75877380371094
159744,164.75877380371094
161792,164.75877380371094
163840,170.29217529296875
165888,170.29217529296875
167936,170.29217529296875
169984,170.29217529296875
172032,170.29217529296875
174080,214.6181182861328
176128,214.6181182861328
178176,214.6181182861328
180224,214.6181182861328
182272,214.6181182861328
184320,205.05435180664062
186368,205.05435180664062
188416,205.05435180664062
190464,205.05435180664062
192512,205.05435180664062
194560,158.5074462890625
196608,158.5074462890625
198656,158.5074462890625
200704,158.5074462890625
202752,158.5074462890625
204800,163.23141479492188
206848,163.23141479492188
208896,163.23141479492188
210944,163.23141479492188
212992,163.23141479492188
215040,166.0839080810547
217088,166.0839080810547
219136,166.0839080810547
221184,166.0839080810547
223232,166.0839080810547
225280,157.7393035888672
227328,157.7393035888672
229376,157.7393035888672
231424,157.7393035888672
233472,157.7393035888672
235520,161.6265411376953
237568,161.6265411376953
239616,161.6265411376953
241664,161.6265411376953
243712,161.6265411376953
245760,157.78466796875
247808,157.78466796875
249856,157.78466796875
251904,157.78466796875
253952,157.78466796875
256000,141.21507263183594
258048,141.21507263183594
260096,141.21507263183594
262144,141.21507263183594
264192,141.21507263183594
266240,116.44722747802734
268288,116.44722747802734
270336,116.44722747802734
272384,116.44722747802734
274432,116.44722747802734
276480,135.38710021972656
278528,135.38710021972656
280576,135.38710021972656
282624,135.38710021972656
284672,135.38710021972656
286720,132.43885803222656
288768,132.43885803222656
290816,132.43885803222656
292864,132.43885803222656
294912,132.43885803222656
296960,137.4015655517578
299008,137.4015655517578
301056,137.4015655517578
303104,137.4015655517578
305152,137.4015655517578
307200,137.04934692382812
309248,137.04934692382812
311296,137.04934692382812
313344,137.04934692382812
315392,137.04934692382812
317440,154.28977966308594
319488,154.28977966308594
321536,154.28977966308594
323584,154.28977966308594
325632,154.28977966308594
327680,188.3473663330078
329728,188.3473663330078
331776,188.3473663330078
333824,188.3473663330078
335872,188.3473663330078
337920,176.91583251953125
339968,176.91583251953125
342016,176.91583251953125
344064,176.91583251953125
346112,176.91583251953125
348160,182.3795928955078
350208,182.3795928955078
352256,182.3795928955078
354304,182.3795928955078
356352,182.3795928955078
358400,174.14991760253906
360448,174.14991760253906
362496,174.14991760253906
364544,174.14991760253906
366592,174.14991760253906
368640,187.49180603027344
370688,187.49180603027344
372736,187.49180603027344
374784,187.49180603027344
376832,187.49180603027344
378880,189.50949096679688
380928,189.50949096679688
382976,189.50949096679688
385024,189.50949096679688
387072,189.50949096679688
389120,212.94088745117188
391168,212.94088745117188
393216,212.94088745117188
395264,212.94088745117188
397312,212.94088745117188
399360,183.8752899169922
401408,183.8752899169922
403456,183.8752899169922
405504,183.8752899169922
407552,183.8752899169922
409600,205.4767608642578
411648,205.4767608642578
413696,205.4767608642578
415744,205.4767608642578
417792,205.4767608642578
419840,222.60626220703125
421888,222.60626220703125
423936,222.60626220703125
425984,222.60626220703125
428032,222.60626220703125
430080,225.47018432617188
432128,225.47018432617188
434176,225.47018432617188
436224,225.47018432617188
438272,225.47018432617188
440320,207.0293731689453
442368,207.0293731689453
444416,207.0293731689453
446464,207.0293731689453
448512,207.0293731689453
450560,203.90074157714844
452608,203.90074157714844
454656,203.90074157714844
456704,203.90074157714844
458752,203.90074157714844
460800,203.051025390625
462848,203.051025390625
464896,203.051025390625
466944,203.051025390625
468992,203.051025390625
471040,203.14080810546875
473088,203.14080810546875
475136,203.14080810546875
477184,203.14080810546875
479232,203.14080810546875
481280,179.1254425048828
483328,179.1254425048828
485376,179.1254425048828
487424,179.1254425048828
489472,179.1254425048828
491520,199.61502075195312
493568,199.61502075195312
495616,199.61502075195312
497664,199.61502075195312
499712,199.61502075195312
501760,213.55982971191406
503808,213.55982971191406
505856,213.55982971191406
507904,213.55982971191406
509952,213.55982971191406
512000,213.89918518066406
514048,213.89918518066406
516096,213.89918518066406
518144,213.89918518066406
520192,213.89918518066406
522240,204.1427459716797
524288,204.1427459716797
526336,204.1427459716797
528384,204.1427459716797
530432,204.1427459716797
532480,209.22247314453125
534528,209.22247314453125
536576,209.22247314453125
538624,209.22247314453125
540672,209.22247314453125
542720,199.0142364501953
544768,199.0142364501953
546816,199.0142364501953
548864,199.0142364501953
550912,199.0142364501953
552960,194.05880737304688
555008,194.05880737304688
557056,194.05880737304688
559104,194.05880737304688
561152,194.05880737304688
563200,188.72207641601562
565248,188.72207641601562
567296,188.72207641601562
569344,188.72207641601562
571392,188.72207641601562
573440,198.85440063476562
575488,198.85440063476562
577536,198.85440063476562
579584,198.85440063476562
581632,198.85440063476562
583680,204.77198791503906
585728,204.77198791503906
587776,204.77198791503906
589824,204.77198791503906
591872,204.77198791503906
593920,198.61886596679688
595968,198.61886596679688
598016,198.61886596679688
600064,198.61886596679688
602112,198.61886596679688
604160,202.79563903808594
606208,202.79563903808594
608256,202.79563903808594
610304,202.79563903808594
612352,202.79563903808594
614400,210.09149169921875
616448,210.09149169921875
618496,210.09149169921875
620544,210.09149169921875
622592,210.09149169921875
624640,209.11599731445312
626688,209.11599731445312
628736,209.11599731445312
630784,209.11599731445312
632832,209.11599731445312
634880,218.37985229492188
636928,218.37985229492188
638976,218.37985229492188
641024,218.37985229492188
643072,218.37985229492188
645120,218.97305297851562
647168,218.97305297851562
649216,218.97305297851562
651264,218.97305297851562
653312,218.97305297851562
655360,203.19618225097656
657408,203.19618225097656
659456,203.19618225097656
661504,203.19618225097656
663552,203.19618225097656
665600,197.69839477539062
667648,197.69839477539062
669696,197.69839477539062
671744,197.69839477539062
673792,197.69839477539062
675840,198.28297424316406
677888,198.28297424316406
679936,198.28297424316406
681984,198.28297424316406
684032,198.28297424316406
686080,196.2874298095703
688128,196.2874298095703
690176,196.2874298095703
692224,196.2874298095703
694272,196.2874298095703
696320,190.61660766601562
698368,190.61660766601562
700416,190.61660766601562
702464,190.61660766601562
704512,190.61660766601562
706560,201.00254821777344
708608,201.00254821777344
710656,201.00254821777344
712704,201.00254821777344
714752,201.00254821777344
716800,196.33383178710938
718848,196.33383178710938
720896,196.33383178710938
722944,196.33383178710938
724992,196.33383178710938
727040,173.82199096679688
729088,173.82199096679688
731136,173.82199096679688
733184,173.82199096679688
735232,173.82199096679688
737280,190.55235290527344
739328,190.55235290527344
741376,190.55235290527344
743424,190.55235290527344
745472,190.55235290527344
747520,173.39210510253906
749568,173.39210510253906
751616,173.39210510253906
753664,173.39210510253906
755712,173.39210510253906
757760,148.3311004638672
759808,148.3311004638672
761856,148.3311004638672
763904,148.3311004638672
765952,148.3311004638672
768000,169.6878204345703
770048,169.6878204345703
772096,169.6878204345703
774144,169.6878204345703
776192,169.6878204345703
778240,147.1868896484375
780288,147.1868896484375
782336,147.1868896484375
784384,147.1868896484375
786432,147.1868896484375
788480,131.5308380126953
790528,131.5308380126953
792576,131.5308380126953
794624,131.5308380126953
796672,131.5308380126953
798720,126.16155242919922
800768,126.16155242919922


==> plots/data/finetune_mult_slice_seq/ray_ib_sched_default_0_loss.csv <==
step,value
2048,54.90793228149414
4096,41.16917037963867
6144,33.22578048706055
8192,18.134366989135742
10240,20.04694938659668
12288,6.319711208343506
14336,4.398590564727783
16384,3.734029531478882
18432,3.2393925189971924
20480,34.88832092285156
22528,3.241074562072754
24576,2.8743135929107666
26624,4.6168036460876465
28672,3.702503204345703
30720,31.72964859008789
32768,2.8132150173187256
34816,2.7976791858673096
36864,3.253342866897583
38912,2.8600313663482666
40960,25.17706298828125
43008,2.488233804702759
45056,2.01893949508667
47104,2.8220372200012207
49152,2.5785932540893555
51200,22.0136661529541
53248,2.648496627807617
55296,2.915328025817871
57344,2.698732376098633
59392,3.782360553741455
61440,14.34936809539795
63488,3.4972543716430664
65536,4.50924015045166
67584,4.181466102600098
69632,4.197356224060059
71680,18.872577667236328
73728,2.762822389602661
75776,2.8100426197052
77824,2.1699774265289307
79872,2.2131600379943848
81920,13.20913314819336
83968,4.4131364822387695
86016,3.448402166366577
88064,2.9342949390411377
90112,12.072921752929688
92160,4.690395832061768
94208,1.6085418462753296
96256,1.276816964149475
98304,1.3911375999450684
100352,18.802072525024414
102400,4.950197696685791
104448,1.9816335439682007
106496,1.9244232177734375
108544,1.6104940176010132
110592,18.12446403503418
112640,1.9834407567977905
114688,1.3886492252349854
116736,1.3427363634109497
118784,1.2021141052246094
120832,21.91961669921875
122880,3.825981855392456
124928,3.355644941329956
126976,3.407287836074829
129024,3.935589075088501
131072,21.557600021362305
133120,2.7297158241271973
135168,2.1640563011169434
137216,2.4303395748138428
139264,2.325669765472412
141312,15.152375221252441
143360,3.5082292556762695
145408,3.6920928955078125
147456,2.5752065181732178
149504,2.521362781524658
151552,19.447771072387695
153600,2.5631959438323975
155648,1.9239712953567505
157696,2.5436012744903564
159744,3.056523561477661
161792,20.365520477294922
163840,3.292041301727295
165888,2.6917386054992676
167936,2.5888724327087402
169984,10.064223289489746
172032,8.572593688964844
174080,2.541459798812866
176128,2.4551424980163574
178176,2.277869701385498
180224,11.916478157043457
182272,7.2940287590026855
184320,4.6154279708862305
186368,2.4363138675689697
188416,2.9243879318237305
190464,16.63264274597168
192512,7.081605434417725
194560,1.9822713136672974
196608,1.9207969903945923
198656,1.6928402185440063
200704,21.786426544189453
202752,4.446309566497803
204800,2.0863170623779297
206848,1.839577078819275
208896,1.726115107536316
210944,14.071101188659668
212992,1.7092905044555664
215040,1.661860704421997
217088,1.4986612796783447
219136,1.6162090301513672
221184,13.309832572937012
223232,2.081704616546631
225280,1.3256913423538208
227328,1.4447587728500366
229376,1.576775074005127
231424,19.549148559570312
233472,1.6750614643096924
235520,1.2070000171661377
237568,1.0326253175735474
239616,1.030918002128601
241664,27.507604598999023
243712,2.8640999794006348
245760,2.749185085296631
247808,2.636253833770752
249856,24.42820930480957
251904,8.542298316955566
253952,2.96185564994812
256000,3.4305531978607178
258048,2.343698024749756
260096,23.21587562561035
262144,12.827353477478027
264192,3.062453508377075
266240,2.5680625438690186
268288,1.912240743637085
270336,11.372464179992676
272384,5.282086372375488
274432,1.8410346508026123
276480,1.4880915880203247
278528,1.2567923069000244
280576,25.04869842529297
282624,7.595375061035156
284672,1.9098652601242065
286720,1.8338626623153687
288768,1.86324143409729
290816,14.302173614501953
292864,6.159787654876709
294912,1.1129231452941895
296960,1.3277089595794678
299008,1.048433542251587
301056,16.728029251098633
303104,10.498473167419434
305152,1.7288202047348022
307200,1.570304036140442
309248,1.552591323852539
311296,20.411787033081055
313344,1.6020820140838623
315392,1.0031542778015137
317440,0.9876946806907654
319488,0.8622052669525146
321536,14.834675788879395
323584,1.5732895135879517
325632,0.9134323000907898
327680,0.8531278967857361
329728,14.448307991027832
331776,4.765040874481201
333824,1.1818711757659912
335872,1.1271759271621704
337920,1.2538117170333862
339968,26.397518157958984
342016,7.4259033203125
344064,1.5772734880447388
346112,1.109243631362915
348160,1.0608800649642944
350208,15.339244842529297
352256,4.5932416915893555
354304,1.1170945167541504
356352,1.2228835821151733
358400,0.929426372051239
360448,12.724387168884277
362496,3.624361276626587
364544,1.2981107234954834
366592,0.9700888991355896
368640,0.8527345657348633
370688,8.715984344482422
372736,4.938042163848877
374784,0.9433161616325378
376832,0.8995630145072937
378880,0.7533489465713501
380928,16.412626266479492
382976,6.470400810241699
385024,0.8441286087036133
387072,0.5756775736808777
389120,0.6001780033111572
391168,18.573261260986328
393216,3.766697406768799
395264,1.3982024192810059
397312,1.4076759815216064
399360,1.0884137153625488
401408,12.177332878112793
403456,4.241750717163086
405504,0.8263646364212036
407552,1.0193668603897095
409600,13.363679885864258
411648,6.482850074768066
413696,1.6715689897537231
415744,1.7725939750671387
417792,1.5630918741226196
419840,10.784148216247559
421888,4.632847309112549
423936,1.8105193376541138
425984,1.6179434061050415
428032,1.5199497938156128
430080,23.447221755981445
432128,2.45236873626709
434176,2.720735549926758
436224,1.4183896780014038
438272,1.0602844953536987
440320,20.698373794555664
442368,2.4922800064086914
444416,0.7611068487167358
446464,0.5950053930282593
448512,0.4319831430912018
450560,25.75960922241211
452608,15.041097640991211
454656,4.167164325714111
456704,5.538846015930176
458752,3.4166574478149414
460800,23.87104034423828
462848,8.486010551452637
464896,1.2406569719314575
466944,0.886769711971283
468992,1.4070886373519897
471040,13.611348152160645
473088,3.344888925552368
475136,0.911620020866394
477184,0.6731094717979431
479232,0.576846182346344
481280,15.455913543701172
483328,4.697779655456543
485376,1.1553388833999634
487424,1.1137889623641968
489472,0.9181544780731201
491520,7.898109436035156
493568,3.771573781967163
495616,2.5181758403778076
497664,2.2084360122680664
499712,8.715712547302246
501760,2.0623695850372314
503808,3.005037307739258
505856,2.18988299369812
507904,1.6581937074661255
509952,12.899327278137207
512000,2.552293062210083
514048,1.890074372291565
516096,2.087414026260376
518144,2.069040060043335
520192,18.394094467163086
522240,5.628708362579346
524288,1.1130493879318237
526336,1.151716709136963
528384,1.0358718633651733
530432,29.975318908691406
532480,9.283873558044434
534528,1.6186976432800293
536576,1.2334922552108765
538624,1.6657800674438477
540672,21.16897201538086
542720,5.570610523223877
544768,0.7156201601028442
546816,0.6270861029624939
548864,0.8352521061897278
550912,31.429668426513672
552960,2.4380483627319336
555008,1.5616111755371094
557056,1.2504169940948486
559104,1.153416633605957
561152,15.274888038635254
563200,3.708888292312622
565248,1.570002794265747
567296,1.5865118503570557
569344,1.4478057622909546
571392,12.742114067077637
573440,3.8174421787261963
575488,1.2513856887817383
577536,1.0103461742401123
579584,23.37613868713379
581632,2.367440700531006
583680,3.0010781288146973
585728,1.1731352806091309
587776,1.1115496158599854
589824,16.216716766357422
591872,0.9253960847854614
593920,7.56389856338501
595968,0.9283036589622498
598016,0.8286028504371643
600064,28.772552490234375
602112,1.3391045331954956
604160,12.514005661010742
606208,1.4499017000198364
608256,1.4500876665115356
610304,24.708667755126953
612352,1.115630865097046
614400,2.942833185195923
616448,0.8068685531616211
618496,0.6352038383483887
620544,31.296480178833008
622592,5.839485168457031
624640,3.0129528045654297
626688,1.9526172876358032
628736,1.651319980621338
630784,14.503348350524902
632832,10.96170425415039
634880,3.613070011138916
636928,3.0149600505828857
638976,2.6222496032714844
641024,8.081979751586914
643072,3.254836082458496
645120,1.6870602369308472
647168,1.2734172344207764
649216,1.570833683013916
651264,25.763032913208008
653312,14.853111267089844
655360,1.488350510597229
657408,1.7458064556121826
659456,24.251445770263672
661504,0.9689618349075317
663552,4.211435794830322
665600,0.6669031977653503
667648,0.6332606673240662
669696,20.94182014465332
671744,1.4552791118621826
673792,6.842813014984131
675840,1.0435431003570557
677888,0.7692033648490906
679936,16.076034545898438
681984,2.5603387355804443
684032,3.854387044906616
686080,2.473198175430298
688128,2.5515899658203125
690176,19.998491287231445
692224,4.288423538208008
694272,4.670534610748291
696320,2.5051944255828857
698368,4.000563144683838
700416,29.94944953918457
702464,3.0463860034942627
704512,3.4559073448181152
706560,3.025172710418701
708608,2.572530746459961
710656,18.3045654296875
712704,3.2228102684020996
714752,6.006228923797607
716800,1.178566575050354
718848,1.6162102222442627
720896,21.114389419555664
722944,14.259912490844727
724992,2.3172848224639893
727040,1.6621681451797485
729088,1.949927806854248
731136,14.670332908630371
733184,5.6532979011535645
735232,1.3041623830795288
737280,1.2129238843917847
739328,15.523659706115723
741376,5.480318546295166
743424,12.930354118347168
745472,1.378531575202942
747520,1.3751933574676514
749568,30.295480728149414
751616,5.313179969787598
753664,18.908958435058594
755712,3.4486145973205566
757760,1.8269073963165283
759808,35.15647506713867
761856,1.490638017654419
763904,2.0849366188049316
765952,1.1590029001235962
768000,0.8953681588172913
770048,21.38448715209961
772096,3.27154803276062
774144,5.834395885467529
776192,1.9968461990356445
778240,1.5047190189361572
780288,49.54999923706055
782336,4.423399925231934
784384,23.564559936523438
786432,2.9780359268188477
788480,3.9812686443328857
790528,48.097713470458984
792576,2.737589120864868
794624,8.806841850280762
796672,2.0385959148406982
798720,1.5011646747589111
800768,27.66098976135254


==> plots/data/finetune_mult_slice_seq/ray_ib_sched_default_0_train.csv <==
step,reward
10240,-752.7196044921875
12288,-653.6444702148438
14336,-653.6444702148438
16384,-653.6444702148438
18432,-653.6444702148438
20480,-550.1820678710938
22528,-606.1615600585938
24576,-606.1615600585938
26624,-606.1615600585938
28672,-606.1615600585938
30720,-435.8782043457031
32768,-513.868408203125
34816,-513.868408203125
36864,-513.868408203125
38912,-513.868408203125
40960,-312.1514892578125
43008,-403.8184509277344
45056,-403.8184509277344
47104,-403.8184509277344
49152,-403.8184509277344
51200,-232.33847045898438
53248,-657.0302734375
55296,-657.0302734375
57344,-657.0302734375
59392,-657.0302734375
61440,33.63446044921875
63488,97.435791015625
65536,97.435791015625
67584,97.435791015625
69632,97.435791015625
71680,-273.8940734863281
73728,-397.4201354980469
75776,-397.4201354980469
77824,-397.4201354980469
79872,-397.4201354980469
81920,-155.96566772460938
83968,56.6347770690918
86016,56.6347770690918
88064,56.6347770690918
90112,-56.7479248046875
92160,143.38551330566406
94208,352.0374755859375
96256,352.0374755859375
98304,352.0374755859375
100352,-120.8549575805664
102400,-464.3837890625
104448,-405.036376953125
106496,-405.036376953125
108544,-405.036376953125
110592,105.53800964355469
112640,153.38461303710938
114688,153.38461303710938
116736,153.38461303710938
118784,153.38461303710938
120832,-122.70745849609375
122880,-691.9549560546875
124928,-691.9549560546875
126976,-691.9549560546875
129024,-691.9549560546875
131072,-36.41636276245117
133120,-307.6461181640625
135168,-307.6461181640625
137216,-307.6461181640625
139264,-307.6461181640625
141312,8.286162376403809
143360,-451.18231201171875
145408,-451.18231201171875
147456,-451.18231201171875
149504,-451.18231201171875
151552,-314.35577392578125
153600,-159.6822509765625
155648,-159.6822509765625
157696,-159.6822509765625
159744,-159.6822509765625
161792,45.545005798339844
163840,-325.6576843261719
165888,-325.6576843261719
167936,-325.6576843261719
169984,159.17282104492188
172032,237.1684112548828
174080,521.4214477539062
176128,521.4214477539062
178176,521.4214477539062
180224,12.22309684753418
182272,190.4819793701172
184320,296.10943603515625
186368,296.10943603515625
188416,296.10943603515625
190464,-74.86046600341797
192512,131.26856994628906
194560,-271.4587097167969
196608,-271.4587097167969
198656,-271.4587097167969
200704,-135.26597595214844
202752,-97.16686248779297
204800,165.41964721679688
206848,165.41964721679688
208896,165.41964721679688
210944,116.99197387695312
212992,-94.82176971435547
215040,-94.82176971435547
217088,-94.82176971435547
219136,-94.82176971435547
221184,63.84339904785156
223232,77.46974182128906
225280,77.46974182128906
227328,77.46974182128906
229376,77.46974182128906
231424,37.73246383666992
233472,-183.75558471679688
235520,-183.75558471679688
237568,-183.75558471679688
239616,-183.75558471679688
241664,10.455821990966797
243712,115.87899780273438
245760,115.87899780273438
247808,115.87899780273438
249856,-81.25189208984375
251904,-321.4618225097656
253952,-605.5892944335938
256000,-605.5892944335938
258048,-605.5892944335938
260096,-140.867919921875
262144,-104.51422119140625
264192,527.47412109375
266240,527.47412109375
268288,527.47412109375
270336,131.86180114746094
272384,405.768310546875
274432,458.80145263671875
276480,458.80145263671875
278528,458.80145263671875
280576,66.0944595336914
282624,-562.509033203125
284672,-616.6624145507812
286720,-616.6624145507812
288768,-616.6624145507812
290816,-106.66954040527344
292864,205.8585662841797
294912,-125.21405029296875
296960,-125.21405029296875
299008,-125.21405029296875
301056,182.71327209472656
303104,-144.6147918701172
305152,439.4960021972656
307200,439.4960021972656
309248,439.4960021972656
311296,-110.37902069091797
313344,-577.619384765625
315392,-577.619384765625
317440,-577.619384765625
319488,-577.619384765625
321536,61.736427307128906
323584,20.3443603515625
325632,20.3443603515625
327680,20.3443603515625
329728,88.48322296142578
331776,-12.977679252624512
333824,-394.19744873046875
335872,-394.19744873046875
337920,-394.19744873046875
339968,-320.9980773925781
342016,110.7477035522461
344064,548.8724365234375
346112,548.8724365234375
348160,548.8724365234375
350208,-9.563352584838867
352256,256.31329345703125
354304,-9.508813858032227
356352,-9.508813858032227
358400,-9.508813858032227
360448,1.7936208248138428
362496,-176.670166015625
364544,-514.8316650390625
366592,-514.8316650390625
368640,-514.8316650390625
370688,141.81521606445312
372736,336.8996887207031
374784,204.59658813476562
376832,204.59658813476562
378880,204.59658813476562
380928,-2.842040777206421
382976,-522.0165405273438
385024,-550.4405517578125
387072,-550.4405517578125
389120,-550.4405517578125
391168,-73.04327392578125
393216,320.3460693359375
395264,397.0695495605469
397312,397.0695495605469
399360,397.0695495605469
401408,-104.90595245361328
403456,31.801151275634766
405504,-385.8076477050781
407552,-385.8076477050781
409600,160.75619506835938
411648,252.0321044921875
413696,34.91801071166992
415744,34.91801071166992
417792,34.91801071166992
419840,105.86511993408203
421888,89.6916275024414
423936,-216.73989868164062
425984,-216.73989868164062
428032,-216.73989868164062
430080,30.018566131591797
432128,-10.56434154510498
434176,-131.72579956054688
436224,-131.72579956054688
438272,-131.72579956054688
440320,143.4667510986328
442368,293.6059265136719
444416,234.88282775878906
446464,234.88282775878906
448512,234.88282775878906
450560,143.12144470214844
452608,429.2557678222656
454656,581.8660278320312
456704,581.8660278320312
458752,581.8660278320312
460800,-57.63912582397461
462848,-26.014421463012695
464896,525.8895874023438
466944,525.8895874023438
468992,525.8895874023438
471040,84.43314361572266
473088,235.0900115966797
475136,413.6515808105469
477184,413.6515808105469
479232,413.6515808105469
481280,-25.913171768188477
483328,402.5791015625
485376,382.84576416015625
487424,382.84576416015625
489472,382.84576416015625
491520,2.2681753635406494
493568,292.52630615234375
495616,366.9644775390625
497664,366.9644775390625
499712,-115.778564453125
501760,-276.4614562988281
503808,76.45864868164062
505856,145.87660217285156
507904,145.87660217285156
509952,35.61316680908203
512000,162.46807861328125
514048,74.39515686035156
516096,74.39515686035156
518144,74.39515686035156
520192,138.94212341308594
522240,4.093320846557617
524288,356.0960693359375
526336,356.0960693359375
528384,356.0960693359375
530432,-71.58299255371094
532480,485.6147155761719
534528,466.7686767578125
536576,466.7686767578125
538624,466.7686767578125
540672,63.02238082885742
542720,211.15142822265625
544768,432.7062072753906
546816,432.7062072753906
548864,432.7062072753906
550912,229.53590393066406
552960,46.53071212768555
555008,251.41822814941406
557056,251.41822814941406
559104,251.41822814941406
561152,-9.880179405212402
563200,91.19401550292969
565248,-191.38856506347656
567296,-191.38856506347656
569344,-191.38856506347656
571392,-63.19234085083008
573440,286.64056396484375
575488,224.9582061767578
577536,224.9582061767578
579584,-325.1929016113281
581632,156.8896026611328
583680,364.6358642578125
585728,311.64190673828125
587776,311.64190673828125
589824,156.5774383544922
591872,459.79412841796875
593920,-220.39683532714844
595968,299.7840270996094
598016,299.7840270996094
600064,-111.14950561523438
602112,420.3849182128906
604160,-344.5003356933594
606208,-831.1185302734375
608256,-831.1185302734375
610304,108.98209381103516
612352,370.8892517089844
614400,-506.98077392578125
616448,-594.8395385742188
618496,-594.8395385742188
620544,-31.52782440185547
622592,372.8772888183594
624640,245.1503448486328
626688,245.1503448486328
628736,245.1503448486328
630784,185.43167114257812
632832,-63.93649673461914
634880,372.531982421875
636928,372.531982421875
638976,372.531982421875
641024,-98.2165298461914
643072,41.9739875793457
645120,371.0257263183594
647168,371.0257263183594
649216,371.0257263183594
651264,-188.46348571777344
653312,-674.5546875
655360,-833.3234252929688
657408,-833.3234252929688
659456,-29.816347122192383
661504,-530.6884765625
663552,252.07643127441406
665600,518.2789306640625
667648,518.2789306640625
669696,166.94451904296875
671744,-774.4815063476562
673792,-354.5877380371094
675840,-676.3228759765625
677888,-676.3228759765625
679936,-73.0335464477539
681984,73.73281860351562
684032,342.7010498046875
686080,402.3602294921875
688128,402.3602294921875
690176,-86.65420532226562
692224,-584.7763061523438
694272,341.6514587402344
696320,358.8351745605469
698368,358.8351745605469
700416,-168.1729736328125
702464,-714.6471557617188
704512,-124.40958404541016
706560,5.191561698913574
708608,5.191561698913574
710656,234.88046264648438
712704,97.8548583984375
714752,-232.8250732421875
716800,39.21835708618164
718848,39.21835708618164
720896,-109.06900787353516
722944,-177.8866729736328
724992,425.9693298339844
727040,425.9693298339844
729088,425.9693298339844
731136,-277.0317687988281
733184,403.2277526855469
735232,370.61773681640625
737280,370.61773681640625
739328,-121.3037109375
741376,-689.7727661132812
743424,-283.63592529296875
745472,281.90582275390625
747520,281.90582275390625
749568,-17.21360969543457
751616,-624.8677368164062
753664,-729.9898071289062
755712,-668.7996215820312
757760,-668.7996215820312
759808,-118.54026794433594
761856,253.62892150878906
763904,24.370582580566406
765952,-191.53565979003906
768000,-191.53565979003906
770048,201.4751739501953
772096,-775.1083374023438
774144,226.17498779296875
776192,497.2115478515625
778240,497.2115478515625
780288,-347.6191711425781
782336,-831.4888916015625
784384,-920.1717529296875
786432,-907.7760009765625
788480,-907.7760009765625
790528,-382.4116516113281
792576,-904.7212524414062
794624,-146.05699157714844
796672,-693.566162109375
798720,-693.566162109375
800768,-108.23567199707031


==> plots/data/finetune_mult_slice_seq/table_eval.csv <==
scenario_idx,agent,best_first_epoch,best_first_epoch_step,best_all,best_all_step,improv_rate
0,ray_ib_sched_default,217.1223602294922,51200,225.47018432617188,430080,3.844755596731849
0,finetune_ray_ib_sched_overfit,-742.5757446289062,30720,-742.5757446289062,30720,0.0
0,finetune_ray_ib_sched,230.18824768066406,81920,270.4841613769531,389120,17.505634671753896
1,ray_ib_sched_default,388.8031311035156,10240,388.8031311035156,10240,0.0
1,finetune_ray_ib_sched_overfit,388.47137451171875,61440,388.986572265625,102400,0.1326218063181148
1,finetune_ray_ib_sched,389.5053405761719,30720,389.9715270996094,296960,0.11968681167449419
2,ray_ib_sched_default,-820.906005859375,71680,-638.1387939453125,727040,22.264085121746735
2,finetune_ray_ib_sched_overfit,-1102.6588134765625,71680,-1037.40673828125,122880,5.917703136982133
2,finetune_ray_ib_sched,-724.67626953125,81920,-648.0309448242188,409600,10.576491590735895
3,ray_ib_sched_default,-12.677433967590332,40960,17.33024787902832,727040,236.70154325656782
3,finetune_ray_ib_sched_overfit,-13.574522972106934,81920,19.13869857788086,348160,240.98984264277462
3,finetune_ray_ib_sched,-10.187491416931152,71680,6.133030891418457,747520,160.20158094293592
4,ray_ib_sched_default,37.24415588378906,40960,179.38519287109375,307200,381.6465526318269
4,finetune_ray_ib_sched_overfit,61.49912643432617,51200,61.49912643432617,51200,0.0
4,finetune_ray_ib_sched,11.629938125610352,51200,187.15130615234375,358400,1509.2201362638104
5,ray_ib_sched_default,190.76046752929688,81920,197.01768493652344,266240,3.280143673513267
5,finetune_ray_ib_sched_overfit,192.2126922607422,61440,198.8868408203125,194560,3.4722725544661914
5,finetune_ray_ib_sched,192.8163604736328,71680,198.73895263671875,92160,3.071623252579668
6,ray_ib_sched_default,573.0800170898438,30720,575.4830932617188,225280,0.41932646405611124
6,finetune_ray_ib_sched_overfit,-172.91407775878906,10240,490.89312744140625,727040,383.8942518758885
6,finetune_ray_ib_sched,572.11865234375,61440,572.6428833007812,163840,0.09162976156845742
7,ray_ib_sched_default,161.1073455810547,40960,172.3201141357422,706560,6.959812114244193
7,finetune_ray_ib_sched_overfit,151.1144256591797,40960,168.8369140625,378880,11.727860080870931
7,finetune_ray_ib_sched,159.7286376953125,40960,161.2318572998047,194560,0.9411083861865942
8,ray_ib_sched_default,361.9071350097656,40960,361.9071350097656,40960,0.0
8,finetune_ray_ib_sched_overfit,363.3720703125,30720,371.807373046875,122880,2.321395457587216
8,finetune_ray_ib_sched,369.8870544433594,30720,369.8870544433594,30720,0.0
9,ray_ib_sched_default,-1260.8978271484375,71680,-14.267670631408691,634880,98.86845148558345
9,finetune_ray_ib_sched_overfit,-1421.17822265625,10240,-148.56854248046875,481280,89.54610054446323
9,finetune_ray_ib_sched,-1325.489501953125,81920,-46.8927001953125,757760,96.4622352628055


==> plots/data/mult_slice/normalized_distance_fulfill_cumsum.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,ray_ib_sched_default_net_sce_total,ray_ib_sched_default_net_sce_pri,x
-0.059099424665599996,0.0,0.0,0.0,-0.04105828437333333,-0.07460064256000001,-0.002076963754666667,0.0,0.0,0.0,-0.0003034546176,0.0,0
-0.059099424665599996,0.0,0.0,0.0,-0.04119599274666667,-0.07460064256000001,-0.002370853034666667,0.0,0.0,0.0,-0.0003034546176,0.0,1
-0.30436030240426665,-0.32466824106666664,-0.21844713984,-0.35123467263999997,-0.3093024564906667,-0.4039458816,-0.2713531133774385,-0.10162851904000002,-0.25142584064,-0.36626625536000007,-0.47242042681942126,-0.0297325888,2
-0.3345432813909333,-0.32466824106666664,-0.318681980928,-0.35123467263999997,-0.378366068224,-0.4039458816,-0.31750876493299407,-0.10162851904000002,-0.3022595698346667,-0.36626625536000007,-0.5159578217634212,-0.0297325888,3
-0.4091518237269333,-0.36304124106666663,-0.44588144639999994,-0.35123467263999997,-0.5763441621333334,-0.40405494826666666,-0.37715275541832743,-0.10237538570666668,-0.4341021298346667,-0.36626625536000007,-0.5410357066914212,-0.0297325888,4
-0.41817023403804443,-0.36304124106666663,-0.5103562589866666,-0.35123467263999997,-0.5969346635377778,-0.40405494826666666,-0.38400936149832743,-0.10237538570666668,-0.4341021298346667,-0.36626625536000007,-0.5411545486469768,-0.0297325888,5
-0.4190970204380444,-0.3648948138666666,-0.5103562589866666,-0.35123467263999997,-0.7948322302044445,-0.7998500816,-0.39530483963166074,-0.12416349610666669,-0.44241629650133335,-0.38289458869333337,-0.5411545486469768,-0.0297325888,6
-0.5229178109489777,-0.3648948138666666,-0.5721353873066666,-0.35123467263999997,-0.8498035301639112,-0.7998500816,-0.3987501614108607,-0.12416349610666669,-0.5046313702933334,-0.38289458869333337,-0.56136924297871,-0.0297325888,7
-0.5573112897756444,-0.3875414097066666,-0.6119881482239999,-0.35766968703999996,-0.8929831238919111,-0.79986260896,-0.40203165657886075,-0.1248634961066667,-0.5605684284266668,-0.38289458869333337,-0.56558821513871,-0.0297325888,8
-0.6618145107455506,-0.5965283265264791,-0.6121075199573333,-0.35766968703999996,-0.9493943477852445,-0.79986260896,-0.4037020804721941,-0.1248634961066667,-0.5833684294933335,-0.38289458869333337,-0.5706624758432652,-0.035297235649110296,9


==> plots/data/mult_slice/normalized_violations_per_episode_cumsum.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,ray_ib_sched_default_net_sce_total,ray_ib_sched_default_net_sce_pri,x
0.207,0.0,0.0,0.0,0.1534,0.328,0.0234,0.0,0.0,0.0,0.0024,0.0,0
0.207,0.0,0.0,0.0,0.15373333333333333,0.328,0.024066666666666667,0.0,0.0,0.0,0.0024,0.0,1
0.6082,0.503,0.4,0.5,0.5541333333333334,0.8280000000000001,0.7838666666666667,0.6145,0.4,0.5,0.5574,0.1285,2
0.7655333333333333,0.503,0.7326666666666667,0.5,0.8684666666666667,0.8280000000000001,1.0552000000000001,0.6145,0.7326666666666667,0.5,0.9497333333333333,0.1285,3
0.9425333333333332,0.657,0.9326666666666668,0.5,1.2384666666666666,0.8335,1.2462000000000002,0.621,0.9326666666666668,0.5,1.1169333333333333,0.1285,4
1.0042833333333332,0.657,1.1796666666666669,0.5,1.2924666666666667,0.8335,1.2814500000000002,0.621,0.9326666666666668,0.5,1.1181833333333333,0.1285,5
1.025283333333333,0.6990000000000001,1.1796666666666669,0.5,1.5424666666666667,1.3335,1.3212000000000002,0.699,1.1594166666666668,0.9535,1.1181833333333333,0.1285,6
1.229283333333333,0.6990000000000001,1.3796666666666668,0.5,1.8048666666666666,1.3335,1.3856000000000002,0.699,1.3594166666666667,0.9535,1.2187833333333333,0.1285,7
1.487283333333333,0.8505,1.612666666666667,0.5825,1.9996666666666667,1.3339999999999999,1.3986,0.7004999999999999,1.5594166666666667,0.9535,1.3267833333333334,0.1285,8
1.7327833333333331,1.3405,1.6139166666666669,0.5825,2.1576666666666666,1.3339999999999999,1.4101000000000001,0.7004999999999999,1.7981666666666667,0.9535,1.3862833333333335,0.1995,9


==> plots/data/mult_slice/ray_ib_sched_default_0_eval.csv <==
step,reward
10240,-899.2531127929688
12288,-899.2531127929688
14336,-899.2531127929688
16384,-899.2531127929688
18432,-899.2531127929688
20480,-1002.1618041992188
22528,-1002.1618041992188
24576,-1002.1618041992188
26624,-1002.1618041992188
28672,-1002.1618041992188
30720,-1021.5810546875
32768,-1021.5810546875
34816,-1021.5810546875
36864,-1021.5810546875
38912,-1021.5810546875
40960,-1022.5853271484375
43008,-1022.5853271484375
45056,-1022.5853271484375
47104,-1022.5853271484375
49152,-1022.5853271484375
51200,-985.376708984375
53248,-985.376708984375
55296,-985.376708984375
57344,-985.376708984375
59392,-985.376708984375
61440,-953.6776123046875
63488,-953.6776123046875
65536,-953.6776123046875
67584,-953.6776123046875
69632,-953.6776123046875
71680,-954.5518798828125
73728,-954.5518798828125
75776,-954.5518798828125
77824,-954.5518798828125
79872,-954.5518798828125
81920,-1039.1654052734375
83968,-1039.1654052734375
86016,-1039.1654052734375
88064,-1039.1654052734375
90112,-1039.1654052734375
92160,-1038.1959228515625
94208,-1038.1959228515625
96256,-1038.1959228515625
98304,-1038.1959228515625
100352,-1038.1959228515625
102400,-1071.7021484375
104448,-1071.7021484375
106496,-1071.7021484375
108544,-1071.7021484375
110592,-1071.7021484375
112640,-1057.839111328125
114688,-1057.839111328125
116736,-1057.839111328125
118784,-1057.839111328125
120832,-1057.839111328125
122880,-1405.74072265625
124928,-1405.74072265625
126976,-1405.74072265625
129024,-1405.74072265625
131072,-1405.74072265625
133120,-1421.9202880859375
135168,-1421.9202880859375
137216,-1421.9202880859375
139264,-1421.9202880859375
141312,-1421.9202880859375
143360,-1458.9273681640625
145408,-1458.9273681640625
147456,-1458.9273681640625
149504,-1458.9273681640625
151552,-1458.9273681640625
153600,-1374.7191162109375
155648,-1374.7191162109375
157696,-1374.7191162109375
159744,-1374.7191162109375
161792,-1374.7191162109375
163840,-1202.65869140625
165888,-1202.65869140625
167936,-1202.65869140625
169984,-1202.65869140625
172032,-1202.65869140625
174080,-1403.9742431640625
176128,-1403.9742431640625
178176,-1403.9742431640625
180224,-1403.9742431640625
182272,-1403.9742431640625
184320,-1163.4793701171875
186368,-1163.4793701171875
188416,-1163.4793701171875
190464,-1163.4793701171875
192512,-1163.4793701171875
194560,-1026.0101318359375
196608,-1026.0101318359375
198656,-1026.0101318359375
200704,-1026.0101318359375
202752,-1026.0101318359375
204800,-1061.8115234375
206848,-1061.8115234375
208896,-1061.8115234375
210944,-1061.8115234375
212992,-1061.8115234375
215040,-1088.6617431640625
217088,-1088.6617431640625
219136,-1088.6617431640625
221184,-1088.6617431640625
223232,-1088.6617431640625
225280,-1089.0433349609375
227328,-1089.0433349609375
229376,-1089.0433349609375
231424,-1089.0433349609375
233472,-1089.0433349609375
235520,-1026.626220703125
237568,-1026.626220703125
239616,-1026.626220703125
241664,-1026.626220703125
243712,-1026.626220703125
245760,-1027.4879150390625
247808,-1027.4879150390625
249856,-1027.4879150390625
251904,-1027.4879150390625
253952,-1027.4879150390625
256000,-1056.421875
258048,-1056.421875
260096,-1056.421875
262144,-1056.421875
264192,-1056.421875
266240,-1057.764892578125
268288,-1057.764892578125
270336,-1057.764892578125
272384,-1057.764892578125
274432,-1057.764892578125
276480,-1056.388916015625
278528,-1056.388916015625
280576,-1056.388916015625
282624,-1056.388916015625
284672,-1056.388916015625
286720,-1054.633544921875
288768,-1054.633544921875
290816,-1054.633544921875
292864,-1054.633544921875
294912,-1054.633544921875
296960,-1056.0625
299008,-1056.0625
301056,-1056.0625
303104,-1056.0625
305152,-1056.0625
307200,-1054.999755859375
309248,-1054.999755859375
311296,-1054.999755859375
313344,-1054.999755859375
315392,-1054.999755859375
317440,-1027.646240234375
319488,-1027.646240234375
321536,-1027.646240234375
323584,-1027.646240234375
325632,-1027.646240234375
327680,-1020.5948486328125
329728,-1020.5948486328125
331776,-1020.5948486328125
333824,-1020.5948486328125
335872,-1020.5948486328125
337920,-1017.357421875
339968,-1017.357421875
342016,-1017.357421875
344064,-1017.357421875
346112,-1017.357421875
348160,-1028.315673828125
350208,-1028.315673828125
352256,-1028.315673828125
354304,-1028.315673828125
356352,-1028.315673828125
358400,-1044.569580078125
360448,-1044.569580078125
362496,-1044.569580078125
364544,-1044.569580078125
366592,-1044.569580078125
368640,-1036.485107421875
370688,-1036.485107421875
372736,-1036.485107421875
374784,-1036.485107421875
376832,-1036.485107421875
378880,-1031.440185546875
380928,-1031.440185546875
382976,-1031.440185546875
385024,-1031.440185546875
387072,-1031.440185546875
389120,-1040.888671875
391168,-1040.888671875
393216,-1040.888671875
395264,-1040.888671875
397312,-1040.888671875
399360,-1045.8487548828125
401408,-1045.8487548828125
403456,-1045.8487548828125
405504,-1045.8487548828125
407552,-1045.8487548828125
409600,-1044.540771484375
411648,-1044.540771484375
413696,-1044.540771484375
415744,-1044.540771484375
417792,-1044.540771484375
419840,-1053.27880859375
421888,-1053.27880859375
423936,-1053.27880859375
425984,-1053.27880859375
428032,-1053.27880859375
430080,-1051.8155517578125
432128,-1051.8155517578125
434176,-1051.8155517578125
436224,-1051.8155517578125
438272,-1051.8155517578125
440320,-1050.2171630859375
442368,-1050.2171630859375
444416,-1050.2171630859375
446464,-1050.2171630859375
448512,-1050.2171630859375
450560,-1051.2647705078125
452608,-1051.2647705078125
454656,-1051.2647705078125
456704,-1051.2647705078125
458752,-1051.2647705078125
460800,-1051.0660400390625
462848,-1051.0660400390625
464896,-1051.0660400390625
466944,-1051.0660400390625
468992,-1051.0660400390625
471040,-1050.1829833984375
473088,-1050.1829833984375
475136,-1050.1829833984375
477184,-1050.1829833984375
479232,-1050.1829833984375
481280,-1051.15185546875
483328,-1051.15185546875
485376,-1051.15185546875
487424,-1051.15185546875
489472,-1051.15185546875
491520,-1050.3043212890625
493568,-1050.3043212890625
495616,-1050.3043212890625
497664,-1050.3043212890625
499712,-1050.3043212890625
501760,-1050.7498779296875
503808,-1050.7498779296875
505856,-1050.7498779296875
507904,-1050.7498779296875
509952,-1050.7498779296875
512000,-1052.357666015625
514048,-1052.357666015625
516096,-1052.357666015625
518144,-1052.357666015625
520192,-1052.357666015625
522240,-1054.3260498046875
524288,-1054.3260498046875
526336,-1054.3260498046875
528384,-1054.3260498046875
530432,-1054.3260498046875
532480,-1051.6502685546875
534528,-1051.6502685546875
536576,-1051.6502685546875
538624,-1051.6502685546875
540672,-1051.6502685546875
542720,-1053.995849609375
544768,-1053.995849609375
546816,-1053.995849609375
548864,-1053.995849609375
550912,-1053.995849609375
552960,-1054.589111328125
555008,-1054.589111328125
557056,-1054.589111328125
559104,-1054.589111328125
561152,-1054.589111328125
563200,-1054.238525390625
565248,-1054.238525390625
567296,-1054.238525390625
569344,-1054.238525390625
571392,-1054.238525390625
573440,-1051.9154052734375
575488,-1051.9154052734375
577536,-1051.9154052734375
579584,-1051.9154052734375
581632,-1051.9154052734375
583680,-1053.8673095703125
585728,-1053.8673095703125
587776,-1053.8673095703125
589824,-1053.8673095703125
591872,-1053.8673095703125
593920,-1053.6751708984375
595968,-1053.6751708984375
598016,-1053.6751708984375
600064,-1053.6751708984375
602112,-1053.6751708984375
604160,-1049.9383544921875
606208,-1049.9383544921875
608256,-1049.9383544921875
610304,-1049.9383544921875
612352,-1049.9383544921875
614400,-1053.779541015625
616448,-1053.779541015625
618496,-1053.779541015625
620544,-1053.779541015625
622592,-1053.779541015625
624640,-1054.5135498046875
626688,-1054.5135498046875
628736,-1054.5135498046875
630784,-1054.5135498046875
632832,-1054.5135498046875
634880,-1054.6925048828125
636928,-1054.6925048828125
638976,-1054.6925048828125
641024,-1054.6925048828125
643072,-1054.6925048828125
645120,-1054.4317626953125
647168,-1054.4317626953125
649216,-1054.4317626953125
651264,-1054.4317626953125
653312,-1054.4317626953125
655360,-1054.8499755859375
657408,-1054.8499755859375
659456,-1054.8499755859375
661504,-1054.8499755859375
663552,-1054.8499755859375
665600,-1054.0625
667648,-1054.0625
669696,-1054.0625
671744,-1054.0625
673792,-1054.0625
675840,-1053.667236328125
677888,-1053.667236328125
679936,-1053.667236328125


==> plots/data/mult_slice/ray_ib_sched_default_0_loss.csv <==
step,value
2048,99.27059173583984
4096,95.61199951171875
6144,82.19568634033203
8192,77.36418914794922
10240,60.824668884277344
12288,64.12963104248047
14336,58.02550506591797
16384,48.685035705566406
18432,41.35831832885742
20480,71.60564422607422
22528,10.904595375061035
24576,9.312300682067871
26624,6.576071262359619
28672,8.506368637084961
30720,81.00291442871094
32768,15.779642105102539
34816,15.269184112548828
36864,12.364623069763184
38912,10.390710830688477
40960,111.11566162109375
43008,5.103954792022705
45056,5.150785446166992
47104,6.192537784576416
49152,4.771999359130859
51200,117.92704772949219
53248,11.792263984680176
55296,12.00167179107666
57344,9.477503776550293
59392,8.26849365234375
61440,110.42610931396484
63488,4.025187969207764
65536,2.8036811351776123
67584,2.8467154502868652
69632,3.254753589630127
71680,109.2996597290039
73728,2.8565285205841064
75776,2.146803379058838
77824,2.145098924636841
79872,2.0196847915649414
81920,84.20423889160156
83968,6.898379802703857
86016,6.686878681182861
88064,4.913010597229004
90112,182.34048461914062
92160,38.27226638793945
94208,3.6926403045654297
96256,3.8598296642303467
98304,3.911405086517334
100352,180.67420959472656
102400,11.425247192382812
104448,3.576115131378174
106496,3.1971583366394043
108544,2.57633638381958
110592,169.94386291503906
112640,3.658423662185669
114688,3.022538423538208
116736,2.414140462875366
118784,2.321847677230835
120832,180.85682678222656
122880,5.035996913909912
124928,4.4397430419921875
126976,6.539094924926758
129024,4.0528388023376465
131072,153.17112731933594
133120,3.293304204940796
135168,2.8491861820220947
137216,2.5258595943450928
139264,2.787660598754883
141312,215.14540100097656
143360,3.9987499713897705
145408,3.9628963470458984
147456,3.7355175018310547
149504,4.690221786499023
151552,178.6218719482422
153600,3.5382742881774902
155648,3.0546233654022217
157696,2.817479133605957
159744,3.4237117767333984
161792,131.22389221191406
163840,3.279456377029419
165888,2.944087505340576
167936,2.7293474674224854
169984,121.89417266845703
172032,22.532669067382812
174080,2.95017671585083
176128,2.680842161178589
178176,2.7569239139556885
180224,120.37857055664062
182272,51.137046813964844
184320,3.670374870300293
186368,3.772590160369873
188416,3.3412342071533203
190464,106.56011199951172
192512,8.342166900634766
194560,2.779029369354248
196608,2.655092477798462
198656,3.629302740097046
200704,151.7261199951172
202752,13.078323364257812
204800,3.4268715381622314
206848,3.1510019302368164
208896,2.3495447635650635
210944,187.0692901611328
212992,2.9581005573272705
215040,1.8537817001342773
217088,1.870771884918213
219136,1.9094027280807495
221184,215.7683868408203
223232,2.4677648544311523
225280,2.7703945636749268
227328,2.3502182960510254
229376,2.7448644638061523
231424,94.6422348022461
233472,5.651428699493408
235520,5.271097183227539
237568,3.8980891704559326
239616,4.09467887878418
241664,68.09893798828125
243712,2.883742570877075
245760,2.6640212535858154
247808,2.4210362434387207
249856,123.02222442626953
251904,23.609830856323242
253952,3.6796491146087646
256000,3.2746360301971436
258048,2.9854769706726074
260096,125.23421478271484
262144,5.144893646240234
264192,3.0869410037994385
266240,2.9322569370269775
268288,2.68658447265625
270336,139.68896484375
272384,24.679128646850586
274432,3.317552089691162
276480,3.687016487121582
278528,3.640880823135376
280576,177.05186462402344
282624,15.366482734680176
284672,2.1061887741088867
286720,2.095702886581421
288768,2.270310401916504
290816,111.56228637695312
292864,25.35209083557129
294912,2.8366427421569824
296960,3.263817071914673
299008,2.878465175628662
301056,108.00656127929688
303104,6.2480082511901855
305152,2.5985589027404785
307200,2.3792150020599365
309248,2.888193368911743
311296,139.25428771972656
313344,2.5512523651123047
315392,2.1019127368927
317440,2.427086353302002
319488,2.372887134552002
321536,96.70164489746094
323584,6.15725564956665
325632,6.274813175201416
327680,5.698579788208008
329728,112.1978988647461
331776,46.86223602294922
333824,3.0628867149353027
335872,2.5567660331726074
337920,2.1396565437316895
339968,142.30621337890625
342016,15.130290031433105
344064,3.87646222114563
346112,4.036513328552246
348160,3.4840314388275146
350208,115.82955932617188
352256,59.79375457763672
354304,2.3434841632843018
356352,1.5977035760879517
358400,2.457585334777832
360448,145.16937255859375
362496,10.588767051696777
364544,1.4985357522964478
366592,1.9334893226623535
368640,1.505597710609436
370688,126.21934509277344
372736,10.257817268371582
374784,2.0111098289489746
376832,1.653286099433899
378880,1.4565041065216064
380928,117.02593231201172
382976,30.290496826171875
385024,2.4943325519561768
387072,2.6762213706970215
389120,2.199402332305908
391168,121.0923080444336
393216,17.588058471679688
395264,2.5554757118225098
397312,2.3460946083068848
399360,2.0305707454681396
401408,92.71407318115234
403456,14.241439819335938
405504,3.2795205116271973
407552,3.8417928218841553
409600,161.68890380859375
411648,48.470340728759766
413696,2.793449640274048
415744,2.4996304512023926
417792,2.241013765335083
419840,146.07688903808594
421888,37.06475067138672
423936,2.8338215351104736
425984,2.1422951221466064
428032,2.1106202602386475
430080,105.92532348632812
432128,42.78517150878906
434176,2.86600661277771
436224,2.5953285694122314
438272,2.656557321548462
440320,101.26146697998047
442368,14.186185836791992
444416,4.638489246368408
446464,3.9142606258392334
448512,3.502161741256714
450560,89.04052734375
452608,3.167628765106201
454656,2.574328899383545
456704,3.0395560264587402
458752,2.4597818851470947
460800,104.29378509521484
462848,51.55366134643555
464896,1.957689642906189
466944,2.8019237518310547
468992,1.9954915046691895
471040,84.54561614990234
473088,27.55179786682129
475136,3.039414405822754
477184,4.062515735626221
479232,2.7894513607025146
481280,82.85592651367188
483328,20.101913452148438
485376,3.487072706222534
487424,2.8209502696990967
489472,3.4654743671417236
491520,39.508426666259766
493568,25.96274757385254
495616,4.94193172454834
497664,5.73188591003418
499712,131.30772399902344
501760,4.5063862800598145
503808,9.124177932739258
505856,3.489558219909668
507904,2.644275665283203
509952,81.90840911865234
512000,9.880249977111816
514048,3.659040927886963
516096,3.045443534851074
518144,3.4091100692749023
520192,81.6776123046875
522240,8.638715744018555
524288,4.752199649810791
526336,5.091415882110596
528384,4.852373123168945
530432,105.05843353271484
532480,42.54834747314453
534528,3.152255058288574
536576,2.7237045764923096
538624,2.610344171524048
540672,99.88442993164062
542720,32.59889221191406
544768,1.966228723526001
546816,2.0667638778686523
548864,2.2096540927886963
550912,91.03593444824219
552960,9.802998542785645
555008,2.5069897174835205
557056,2.3008837699890137
559104,2.322601318359375
561152,87.59803009033203
563200,13.456822395324707
565248,4.04126501083374
567296,3.706413507461548
569344,3.2108047008514404
571392,85.36824798583984
573440,23.45775032043457
575488,1.835240125656128
577536,2.4030404090881348
579584,235.40325927734375
581632,3.480064868927002
583680,10.518123626708984
585728,1.6405283212661743
587776,1.9914323091506958
589824,76.78543090820312
591872,1.3872387409210205
593920,19.7388858795166
595968,2.1045022010803223
598016,2.143169403076172
600064,99.44998931884766
602112,2.594099283218384
604160,4.3082275390625
606208,1.2421010732650757
608256,1.5727720260620117
610304,52.379737854003906
612352,2.651289939880371
614400,2.7478995323181152
616448,2.022509813308716
618496,2.7357993125915527
620544,59.53020095825195
622592,67.85860443115234
624640,1.4086658954620361
626688,1.0488848686218262
628736,1.221064567565918
630784,90.00618743896484
632832,33.25177001953125
634880,3.222116231918335
636928,3.641338348388672
638976,3.192723274230957
641024,80.85322570800781
643072,15.893991470336914
645120,2.7909810543060303
647168,2.8057990074157715
649216,2.2036733627319336
651264,71.85240936279297
653312,22.384870529174805
655360,2.3025357723236084
657408,1.8481436967849731
659456,164.15573120117188
661504,3.623997926712036
663552,18.43865203857422
665600,3.9090499877929688
667648,2.9040486812591553
669696,53.89374923706055
671744,3.3810880184173584
673792,22.68596649169922
675840,2.262866735458374
677888,2.199216842651367
679936,100.52619171142578


==> plots/data/mult_slice/ray_ib_sched_default_0_ma_loss.csv <==
step,value
2048,69.90712699890138
4096,61.0705273628235
6144,52.440557479858406
8192,44.878595972061156
10240,37.99281392097473
12288,40.01063847541809
14336,35.175639581680294
16384,30.900007486343384
18432,27.26796622276306
20480,24.171205472946166
22528,28.122207212448124
24576,27.54214315414429
26624,27.125991630554203
28672,27.08763828277588
30720,26.714201354980467
32768,30.406614685058592
34816,30.007876873016357
36864,29.68112564086914
38912,29.392413711547857
40960,29.180191993713382
43008,29.11123676300049
45056,29.003360080718995
47104,28.768649649620055
49152,28.434067416191102
51200,28.28234283924103
53248,27.4196040391922
55296,26.526030492782596
57344,25.540543651580812
59392,24.80730316638947
61440,24.182422280311588
63488,21.560235238075258
65536,21.84755442142487
67584,22.235874176025394
69632,22.442503690719608
71680,40.35107679367066
73728,33.24833745956421
75776,33.33194863796234
77824,33.503251266479495
79872,33.679881882667544
81920,51.5453343629837
83968,44.26743519306183
86016,43.935208725929265
88064,43.58623669147492
90112,43.35256927013398
92160,42.11290709972382
94208,38.65152282714844
96256,38.58451263904572
98304,38.43994371891022
100352,38.28098797798157
102400,38.299249696731565
104448,37.66032466888427
106496,37.746687459945676
108544,38.08088111877441
110592,38.22853136062622
112640,36.55125780105591
114688,36.51474585533143
116736,36.49741063117982
118784,36.50858254432679
120832,36.555163836479196
122880,39.98402125835419
124928,39.88029656410218
126976,39.832611894607545
129024,39.55225415229797
131072,39.61599245071411
133120,42.161066913604735
135168,42.185563921928406
137216,42.206107640266424
139264,42.23526959419251
141312,42.298874711990365
143360,33.90672383308411
145408,33.834794473648074
147456,33.73291358947754
149504,33.63229658603669
151552,45.35269167423249
153600,29.74377138614655
155648,29.68496162891388
157696,29.64758350849152
159744,29.64152798652649
161792,41.33701386451722
163840,33.32832932472229
165888,33.36742117404938
167936,33.45027143955231
169984,33.51146011352539
172032,31.97805404663086
174080,30.55900382995606
176128,30.541889095306402
178176,30.53931412696839
180224,30.626552009582525
182272,33.76130695343018
184320,29.955434608459477
186368,29.931084275245667
188416,29.86892545223236
190464,29.769756507873538
192512,37.82067432403565
194560,37.282267689704895
196608,37.189742922782905
198656,37.11131086349488
200704,36.93932086229325
202752,43.34354754686356
204800,42.282491695880886
206848,42.21684399843216
208896,42.13676563501358
210944,42.17629760503769
212992,32.933592069149014
215040,33.20292488336563
217088,33.54465643167496
219136,33.74738816022873
221184,33.965915775299074
223232,19.198970890045164
225280,19.240568661689757
227328,19.229931330680845
229376,19.237013125419615
231424,31.264749121665957
233472,24.16150872707367
235520,23.964330768585206
237568,23.764684653282167
239616,23.673423433303835
241664,35.787377023696905
243712,29.4919725894928
245760,29.512292432785042
247808,29.539116001129155
249856,29.56567082405091
251904,31.232344865798957
253952,31.339274644851688
256000,31.303064942359928
258048,31.34430298805237
260096,31.409843373298646
262144,36.59160835742951
264192,37.6137672662735
266240,37.51569204330445
268288,37.43203663825989
270336,37.390409231185906
272384,34.577741384506226
274432,34.64503760337829
276480,34.59694666862488
278528,34.554626727104186
280576,34.47838516235352
282624,27.573854827880858
284672,26.66200737953186
286720,26.71124439239502
288768,26.73959560394287
290816,26.801383900642392
292864,29.57058403491974
294912,27.290500187873842
296960,27.217027187347412
299008,27.133354115486142
301056,27.08279631137848
303104,25.952304673194888
305152,25.94322941303253
307200,26.310854840278626
309248,26.642791318893433
311296,37.57376186847687
313344,28.334556698799137
315392,28.385720133781437
317440,28.431205463409427
319488,28.402462482452396
321536,42.39579510688782
323584,34.238659620285034
325632,34.010580277442926
327680,33.78675029277802
329728,33.565295457839966
331776,33.92846150398255
333824,35.2216133594513
335872,35.149673104286194
337920,35.05376685857773
339968,35.085559737682345
342016,35.371875655651095
344064,34.91772335767747
346112,34.67993071079255
348160,34.469628310203554
350208,34.27178493738174
352256,35.3107635140419
354304,30.357169783115392
356352,30.323932349681858
358400,30.329490602016453
360448,30.22938247919083
362496,27.415038454532628
364544,29.385211431980135
366592,29.484791111946112
368640,29.559064316749577
370688,29.628444778919224
372736,29.115741074085236
374784,29.84876519441605
376832,29.903201782703402
378880,29.972482633590705
380928,30.029889297485358
382976,27.598703384399414
385024,25.993797683715822
387072,26.07231647968292
389120,26.188873624801637
391168,42.13782377243042
393216,34.875627040863044
395264,33.396166157722476
397312,33.39058163166047
399360,33.38007354736329
401408,47.78470537662507
403456,42.2197731256485
405504,41.079011297225954
407552,40.96528875827789
409600,40.79217150211334
411648,35.21581346988678
413696,34.64729654788971
415744,34.65455224514008
417792,34.66412205696106
419840,34.7056764125824
421888,30.22413420677185
423936,27.93627772331238
425984,28.116744494438173
428032,28.293941044807436
430080,28.433095192909242
432128,26.74461557865143
434176,22.78286130428314
436224,22.753693532943725
438272,22.798116278648376
440320,22.778438735008237
442368,23.081670546531676
444416,26.818418097496032
446464,26.550338137149808
448512,26.43910444974899
450560,26.288437426090237
452608,25.838946306705473
454656,28.277363216876978
456704,28.323871767520902
458752,28.426167738437645
460800,28.45913468599319
462848,26.315348827838896
464896,23.170174038410188
466944,23.32311234474182
468992,23.325014996528623
471040,23.472013282775876
473088,18.96829433441162
475136,18.809389305114742
477184,18.999641036987306
479232,19.166578054428104
481280,32.01840531826019
483328,24.18345129489899
485376,23.08567774295807
487424,23.085926294326782
489472,23.068258833885192
491520,30.912552309036258
493568,27.94973464012146
495616,25.719363975524903
497664,25.529715156555177
499712,25.29743757247925
501760,20.334426403045654
503808,20.74765934944153
505856,20.31046152114868
507904,20.470647287368777
509952,20.69145703315735
512000,23.0064594745636
514048,26.273269224166874
516096,26.222590637207034
518144,26.190416741371155
520192,26.110540151596073
522240,27.931221914291385
524288,30.327239561080937
526336,30.048642468452456
528384,29.74617726802826
530432,29.481905364990233
532480,28.079655456542966
534528,24.80512056350708
536576,24.74059402942658
538624,24.698311948776247
540672,24.669537663459774
542720,23.44089767932892
544768,21.526690697669984
546816,21.73419432640076
548864,21.898159289360052
550912,21.998274350166326
552960,21.431505703926085
555008,22.796980881690978
557056,22.72980592250824
559104,22.740021586418152
561152,46.04808738231659
563200,37.63629086017609
565248,37.34242098331452
567296,37.10234731435776
569344,36.93084919452667
571392,44.28831181526184
573440,35.89021089076996
575488,35.518324446678164
577536,35.54525065422058
579584,35.51926355361938
581632,21.92393655776978
583680,21.835339999198915
585728,21.214350390434266
587776,21.174507665634156
589824,21.13264163732529
591872,18.69207233190537
593920,18.8184774518013
595968,17.11937881708145
598016,17.111179578304288
600064,17.17044256925583
602112,13.17846373319626
604160,19.704914247989656
606208,19.41495808362961
608256,19.395636463165282
610304,19.360465717315677
612352,23.123110675811766
614400,26.183158683776856
616448,26.23058035373688
618496,26.392463207244877
620544,26.438155603408816
622592,28.570458078384405
624640,23.37399678230286
626688,23.51222829818726
628736,23.687919712066655
630784,23.786180591583253
632832,21.970802783966064
634880,20.884112834930423
636928,20.79215478897095
638976,20.612835323810582
641024,36.70913611650467
643072,28.986213338375094
645120,29.240679395198825
647168,29.35248628854752
649216,29.362311255931857
651264,34.53131884336472
653312,27.684186708927154
655360,27.714296305179598
657408,27.710329401493073
659456,27.745436716079713
661504,21.382482767105103


==> plots/data/mult_slice/ray_ib_sched_default_0_train.csv <==
step,reward
10240,-702.2918090820312
12288,-30.849916458129883
14336,-30.849916458129883
16384,-30.849916458129883
18432,-30.849916458129883
20480,-1042.0509033203125
22528,-975.3876953125
24576,-975.3876953125
26624,-975.3876953125
28672,-975.3876953125
30720,-640.0769653320312
32768,-466.90380859375
34816,-466.90380859375
36864,-466.90380859375
38912,-466.90380859375
40960,-908.7882690429688
43008,-895.9124145507812
45056,-895.9124145507812
47104,-895.9124145507812
49152,-895.9124145507812
51200,-770.8129272460938
53248,-1113.2471923828125
55296,-1113.2471923828125
57344,-1113.2471923828125
59392,-1113.2471923828125
61440,-883.5491333007812
63488,-870.4527587890625
65536,-870.4527587890625
67584,-870.4527587890625
69632,-870.4527587890625
71680,-870.2279663085938
73728,-735.8502197265625
75776,-735.8502197265625
77824,-735.8502197265625
79872,-735.8502197265625
81920,-960.0302124023438
83968,-804.1255493164062
86016,-804.1255493164062
88064,-804.1255493164062
90112,-1223.8514404296875
92160,-1426.5050048828125
94208,-924.6386108398438
96256,-924.6386108398438
98304,-924.6386108398438
100352,-1143.4927978515625
102400,-1056.7701416015625
104448,-921.6427612304688
106496,-921.6427612304688
108544,-921.6427612304688
110592,-994.5968627929688
112640,-1295.0059814453125
114688,-1295.0059814453125
116736,-1295.0059814453125
118784,-1295.0059814453125
120832,-1109.496826171875
122880,-1233.150390625
124928,-1233.150390625
126976,-1233.150390625
129024,-1233.150390625
131072,-953.6651000976562
133120,-412.8558044433594
135168,-412.8558044433594
137216,-412.8558044433594
139264,-412.8558044433594
141312,-1175.5565185546875
143360,-1822.3997802734375
145408,-1822.3997802734375
147456,-1822.3997802734375
149504,-1822.3997802734375
151552,-1277.4681396484375
153600,-973.268798828125
155648,-973.268798828125
157696,-973.268798828125
159744,-973.268798828125
161792,-1078.964111328125
163840,-1377.4169921875
165888,-1377.4169921875
167936,-1377.4169921875
169984,-789.06201171875
172032,-794.5698852539062
174080,-1201.91748046875
176128,-1201.91748046875
178176,-1201.91748046875
180224,-882.7387084960938
182272,-1356.607177734375
184320,-1344.3572998046875
186368,-1344.3572998046875
188416,-1344.3572998046875
190464,-804.8009033203125
192512,-612.4655151367188
194560,-459.8515930175781
196608,-459.8515930175781
198656,-459.8515930175781
200704,-1133.7974853515625
202752,-972.5083618164062
204800,-1054.5107421875
206848,-1054.5107421875
208896,-1054.5107421875
210944,-1222.375244140625
212992,-360.3463439941406
215040,-360.3463439941406
217088,-360.3463439941406
219136,-360.3463439941406
221184,-1317.212890625
223232,-1620.3375244140625
225280,-1620.3375244140625
227328,-1620.3375244140625
229376,-1620.3375244140625
231424,-800.7191162109375
233472,-1286.9022216796875
235520,-1286.9022216796875
237568,-1286.9022216796875
239616,-1286.9022216796875
241664,-669.5180053710938
243712,-1053.5037841796875
245760,-1053.5037841796875
247808,-1053.5037841796875
249856,-874.1827392578125
251904,-660.0015869140625
253952,-200.44200134277344
256000,-200.44200134277344
258048,-200.44200134277344
260096,-831.4539184570312
262144,-288.4443359375
264192,-316.6478576660156
266240,-316.6478576660156
268288,-316.6478576660156
270336,-894.6771240234375
272384,-989.8383178710938
274432,-1183.4892578125
276480,-1183.4892578125
278528,-1183.4892578125
280576,-1174.65771484375
282624,-367.44384765625
284672,-1048.875244140625
286720,-1048.875244140625
288768,-1048.875244140625
290816,-817.5181274414062
292864,-1230.9737548828125
294912,-1465.7391357421875
296960,-1465.7391357421875
299008,-1465.7391357421875
301056,-812.5966796875
303104,-571.2335205078125
305152,-923.853271484375
307200,-923.853271484375
309248,-923.853271484375
311296,-1116.2586669921875
313344,-1247.7005615234375
315392,-1247.7005615234375
317440,-1247.7005615234375
319488,-1247.7005615234375
321536,-758.7141723632812
323584,-1039.69873046875
325632,-1039.69873046875
327680,-1039.69873046875
329728,-983.7783203125
331776,-1238.2645263671875
333824,-1299.71337890625
335872,-1299.71337890625
337920,-1299.71337890625
339968,-924.7271728515625
342016,-415.85443115234375
344064,-909.5699462890625
346112,-909.5699462890625
348160,-909.5699462890625
350208,-692.0277709960938
352256,-1671.2738037109375
354304,-1587.8338623046875
356352,-1587.8338623046875
358400,-1587.8338623046875
360448,-964.2245483398438
362496,-519.2440795898438
364544,-609.1266479492188
366592,-609.1266479492188
368640,-609.1266479492188
370688,-922.2640991210938
372736,-337.4166259765625
374784,101.78726196289062
376832,101.78726196289062
378880,101.78726196289062
380928,-1105.64697265625
382976,-1209.6351318359375
385024,-1705.9703369140625
387072,-1705.9703369140625
389120,-1705.9703369140625
391168,-985.6214599609375
393216,-711.1801147460938
395264,-1506.3787841796875
397312,-1506.3787841796875
399360,-1506.3787841796875
401408,-1317.6160888671875
403456,-603.2652587890625
405504,-1167.8756103515625
407552,-1167.8756103515625
409600,-1111.3087158203125
411648,-1435.7674560546875
413696,-1623.6888427734375
415744,-1623.6888427734375
417792,-1623.6888427734375
419840,-1129.439697265625
421888,-932.774658203125
423936,-1761.903076171875
425984,-1761.903076171875
428032,-1761.903076171875
430080,-749.5985717773438
432128,-816.7770385742188
434176,-1701.607421875
436224,-1701.607421875
438272,-1701.607421875
440320,-757.5069580078125
442368,-788.6260375976562
444416,-657.916748046875
446464,-657.916748046875
448512,-657.916748046875
450560,-605.2867431640625
452608,119.57434844970703
454656,353.499755859375
456704,353.499755859375
458752,353.499755859375
460800,-895.4715576171875
462848,-1419.8753662109375
464896,-1001.6693115234375
466944,-1001.6693115234375
468992,-1001.6693115234375
471040,-1042.5704345703125
473088,-527.912841796875
475136,-1196.134033203125
477184,-1196.134033203125
479232,-1196.134033203125
481280,-1256.176513671875
483328,-1095.146484375
485376,-1589.175537109375
487424,-1589.175537109375
489472,-1589.175537109375
491520,-961.2490844726562
493568,-1257.3980712890625
495616,-1219.2021484375
497664,-1219.2021484375
499712,-1071.715087890625
501760,-767.8857421875
503808,-1015.7620239257812
505856,-412.0
507904,-412.0
509952,-686.1022338867188
512000,-275.6801452636719
514048,108.0467758178711
516096,108.0467758178711
518144,108.0467758178711
520192,-866.7127075195312
522240,-148.3167724609375
524288,159.12464904785156
526336,159.12464904785156
528384,159.12464904785156
530432,-961.1864624023438
532480,-1276.1397705078125
534528,-874.1397094726562
536576,-874.1397094726562
538624,-874.1397094726562
540672,-955.5463256835938
542720,-1060.841064453125
544768,-1582.6112060546875
546816,-1582.6112060546875
548864,-1582.6112060546875
550912,-735.5817260742188
552960,-249.23330688476562
555008,184.65391540527344
557056,184.65391540527344
559104,184.65391540527344
561152,-661.1701049804688
563200,-282.13067626953125
565248,-755.5105590820312
567296,-755.5105590820312
569344,-755.5105590820312
571392,-914.6072387695312
573440,-909.5701904296875
575488,-1070.7423095703125
577536,-1070.7423095703125
579584,-1442.5660400390625
581632,-1420.7525634765625
583680,-330.28765869140625
585728,197.9199981689453
587776,197.9199981689453
589824,-557.625244140625
591872,325.3344421386719
593920,-880.7612915039062
595968,-11.234049797058105
598016,-11.234049797058105
600064,-573.6551513671875
602112,-1749.6802978515625
604160,-459.5970458984375
606208,-736.278076171875
608256,-736.278076171875
610304,-404.5392150878906
612352,161.55250549316406
614400,180.5862274169922
616448,178.49346923828125
618496,178.49346923828125
620544,-612.4445190429688
622592,-1417.8851318359375
624640,-1408.4085693359375
626688,-1408.4085693359375
628736,-1408.4085693359375
630784,-862.3597412109375
632832,-1040.8060302734375
634880,-1052.95751953125
636928,-1052.95751953125
638976,-1052.95751953125
641024,-956.7880859375
643072,-722.87646484375
645120,-597.6897583007812
647168,-597.6897583007812
649216,-597.6897583007812
651264,-909.7608642578125
653312,-955.715576171875
655360,-1079.7515869140625
657408,-1079.7515869140625
659456,-1125.18115234375
661504,-1697.786865234375
663552,-679.3512573242188
665600,-418.8781433105469
667648,-418.8781433105469
669696,-463.1252136230469
671744,-607.241455078125
673792,-737.1792602539062
675840,-1276.0091552734375
677888,-1276.0091552734375
679936,-743.5390625


==> plots/data/mult_slice_overfit/normalized_distance_fulfill_cumsum.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,ray_ib_sched_default_net_sce_total,ray_ib_sched_default_net_sce_pri,x
-0.022185229414400005,0.0,0.0,0.0,-0.33299974135466665,-0.15748490751999997,-0.002076963754666667,0.0,0.0,0.0,-0.0003034546176,0.0,0
-0.022271202747733337,-0.0002579199999999999,0.0,0.0,-0.3835997413546667,-0.25928490752,-0.002370853034666667,0.0,0.0,0.0,-0.0003034546176,0.0,1
-0.27867709569706667,-0.3816417109333334,-0.27837632512,-0.36053455872,-0.8560857107626666,-0.7592295296,-0.2713531133774385,-0.10162851904000002,-0.25142584064,-0.36626625536000007,-0.47242042681942126,-0.0297325888,2
-0.3984581586944,-0.3816417109333334,-0.280065751808,-0.36053455872,-1.522722405632,-0.7592295296,-0.31750876493299407,-0.10162851904000002,-0.3022595698346667,-0.36626625536000007,-0.5159578217634212,-0.0297325888,3
-0.4371958038784,-0.38171631093333336,-0.4022947011413333,-0.3633702920533333,-1.86059459483348,-1.084616135083701,-0.37715275541832743,-0.10237538570666668,-0.4341021298346667,-0.36626625536000007,-0.5410357066914212,-0.0297325888,4
-0.43730500409173334,-0.38171631093333336,-0.4022947011413333,-0.3633702920533333,-2.6101445948334803,-1.084616135083701,-0.38400936149832743,-0.10237538570666668,-0.4341021298346667,-0.36626625536000007,-0.5411545486469768,-0.0297325888,5
-0.4375512374250667,-0.38220877760000005,-0.4022947011413333,-0.3633702920533333,-2.798659443100147,-1.4611458316170343,-0.39530483963166074,-0.12416349610666669,-0.44241629650133335,-0.38289458869333337,-0.5411545486469768,-0.0297325888,6
-0.46032519174613334,-0.38220877760000005,-0.44912903169706664,-0.3633702920533333,-3.073478856091695,-1.8755408449054416,-0.3987501614108607,-0.12416349610666669,-0.5046313702933334,-0.38289458869333337,-0.56136924297871,-0.0297325888,7
-0.4799411412288,-0.38220877760000005,-0.4684787063637333,-0.3633702920533333,-3.719050771156918,-2.519598571128499,-0.40203165657886075,-0.1248634961066667,-0.5605684284266668,-0.38289458869333337,-0.56558821513871,-0.0297325888,8
-0.5844345996387063,-0.5911956944198126,-0.4684787063637333,-0.3633702920533333,-4.0730442295668245,-3.2275854879483115,-0.4037020804721941,-0.1248634961066667,-0.5833684294933335,-0.38289458869333337,-0.5706624758432652,-0.035297235649110296,9


==> plots/data/mult_slice_overfit/normalized_violations_per_episode_cumsum.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,ray_ib_sched_default_net_sce_total,ray_ib_sched_default_net_sce_pri,x
0.045,0.0,0.0,0.0,0.3872,0.216,0.0234,0.0,0.0,0.0,0.0024,0.0,0
0.048,0.009,0.0,0.0,0.5858666666666666,0.715,0.024066666666666667,0.0,0.0,0.0,0.0024,0.0,1
0.5302,0.7145,0.4,0.5,1.1594666666666666,1.2149999999999999,0.7838666666666667,0.6145,0.4,0.5,0.5574,0.1285,2
0.8635333333333333,0.7145,0.498,0.5,1.8261333333333334,1.2149999999999999,1.0552000000000001,0.6145,0.7326666666666667,0.5,0.9497333333333333,0.1285,3
0.9557333333333333,0.716,0.7798,0.7045,2.4093333333333335,1.9699999999999998,1.2462000000000002,0.621,0.9326666666666668,0.5,1.1169333333333333,0.1285,4
0.9567333333333333,0.716,0.7798,0.7045,3.1590833333333337,1.9699999999999998,1.2814500000000002,0.621,0.9326666666666668,0.5,1.1181833333333333,0.1285,5
0.9589833333333333,0.7204999999999999,0.7798,0.7045,3.6008333333333336,2.8529999999999998,1.3212000000000002,0.699,1.1594166666666668,0.9535,1.1181833333333333,0.1285,6
1.1567833333333333,0.7204999999999999,1.1206,0.7045,4.020033333333334,3.835,1.3856000000000002,0.699,1.3594166666666667,0.9535,1.2187833333333333,0.1285,7
1.2567833333333334,0.7204999999999999,1.3206,0.7045,4.773033333333334,4.7175,1.3986,0.7004999999999999,1.5594166666666667,0.9535,1.3267833333333334,0.1285,8
1.5017833333333335,1.2105,1.3206,0.7045,5.2675333333333345,5.7065,1.4101000000000001,0.7004999999999999,1.7981666666666667,0.9535,1.3862833333333335,0.1995,9


==> plots/data/mult_slice_overfit/ray_ib_sched_default_0.csv <==
train_step,train_reward,eval_step,eval_reward,total_loss_step,total_loss_value
,,10240,-445.7253723144531,,
,,12288,-445.7253723144531,,
,,14336,-445.7253723144531,,
,,16384,-445.7253723144531,,
,,18432,-445.7253723144531,,
,,20480,-449.04486083984375,,
,,22528,-449.04486083984375,,
,,24576,-449.04486083984375,,
,,26624,-449.04486083984375,,
,,28672,-449.04486083984375,,
,,30720,-412.8658447265625,,
,,32768,-412.8658447265625,,
,,34816,-412.8658447265625,,
,,36864,-412.8658447265625,,
,,38912,-412.8658447265625,,
,,40960,-283.97515869140625,,
,,43008,-283.97515869140625,,
,,45056,-283.97515869140625,,
,,47104,-283.97515869140625,,
,,49152,-283.97515869140625,,
,,51200,-249.6028289794922,,
,,53248,-249.6028289794922,,
,,55296,-249.6028289794922,,
,,57344,-249.6028289794922,,
,,59392,-249.6028289794922,,
,,61440,-276.0767517089844,,
,,63488,-276.0767517089844,,
,,65536,-276.0767517089844,,
,,67584,-276.0767517089844,,
,,69632,-276.0767517089844,,
,,71680,-228.72857666015625,,
,,73728,-228.72857666015625,,
,,75776,-228.72857666015625,,
,,77824,-228.72857666015625,,
,,79872,-228.72857666015625,,
,,81920,-249.12693786621094,,
,,83968,-249.12693786621094,,
,,86016,-249.12693786621094,,
,,88064,-249.12693786621094,,
,,90112,-249.12693786621094,,
,,92160,-361.2638244628906,,
,,94208,-361.2638244628906,,
,,96256,-361.2638244628906,,
,,98304,-361.2638244628906,,
,,100352,-361.2638244628906,,
,,102400,-372.93505859375,,
,,104448,-372.93505859375,,
,,106496,-372.93505859375,,
,,108544,-372.93505859375,,
,,110592,-372.93505859375,,
,,112640,-280.4927062988281,,
,,114688,-280.4927062988281,,
,,116736,-280.4927062988281,,
,,118784,-280.4927062988281,,
,,120832,-280.4927062988281,,
,,122880,-376.2595520019531,,
,,124928,-376.2595520019531,,
,,126976,-376.2595520019531,,
,,129024,-376.2595520019531,,
,,131072,-376.2595520019531,,
,,133120,-380.36468505859375,,
,,135168,-380.36468505859375,,
,,137216,-380.36468505859375,,
,,139264,-380.36468505859375,,
,,141312,-380.36468505859375,,
,,143360,-387.6854248046875,,
,,145408,-387.6854248046875,,
,,147456,-387.6854248046875,,
,,149504,-387.6854248046875,,
,,151552,-387.6854248046875,,
,,153600,-367.34722900390625,,
,,155648,-367.34722900390625,,
,,157696,-367.34722900390625,,
,,159744,-367.34722900390625,,
,,161792,-367.34722900390625,,
,,163840,-386.6008605957031,,
,,165888,-386.6008605957031,,
,,167936,-386.6008605957031,,
,,169984,-386.6008605957031,,
,,172032,-386.6008605957031,,
,,174080,-375.21221923828125,,
,,176128,-375.21221923828125,,
,,178176,-375.21221923828125,,
,,180224,-375.21221923828125,,
,,182272,-375.21221923828125,,
,,184320,-371.118408203125,,
,,186368,-371.118408203125,,
,,188416,-371.118408203125,,
,,190464,-371.118408203125,,
,,192512,-371.118408203125,,
,,194560,-380.20367431640625,,
,,196608,-380.20367431640625,,
,,198656,-380.20367431640625,,
,,200704,-380.20367431640625,,
,,202752,-380.20367431640625,,
,,204800,-431.0147399902344,,
,,206848,-431.0147399902344,,
,,208896,-431.0147399902344,,
,,210944,-431.0147399902344,,
,,212992,-431.0147399902344,,
,,215040,-408.7810974121094,,
,,217088,-408.7810974121094,,
,,219136,-408.7810974121094,,
,,221184,-408.7810974121094,,
,,223232,-408.7810974121094,,
,,225280,-413.1227111816406,,
,,227328,-413.1227111816406,,
,,229376,-413.1227111816406,,
,,231424,-413.1227111816406,,
,,233472,-413.1227111816406,,
,,235520,-412.0479431152344,,
,,237568,-412.0479431152344,,
,,239616,-412.0479431152344,,
,,241664,-412.0479431152344,,
,,243712,-412.0479431152344,,
,,245760,-409.3044738769531,,
,,247808,-409.3044738769531,,
,,249856,-409.3044738769531,,
,,251904,-409.3044738769531,,
,,253952,-409.3044738769531,,
,,256000,-419.1837463378906,,
,,258048,-419.1837463378906,,
,,260096,-419.1837463378906,,
,,262144,-419.1837463378906,,
,,264192,-419.1837463378906,,
,,266240,-419.25970458984375,,
,,268288,-419.25970458984375,,
,,270336,-419.25970458984375,,
,,272384,-419.25970458984375,,
,,274432,-419.25970458984375,,
,,276480,-419.8670654296875,,
,,278528,-419.8670654296875,,
,,280576,-419.8670654296875,,
,,282624,-419.8670654296875,,
,,284672,-419.8670654296875,,
,,286720,-423.6196594238281,,
,,288768,-423.6196594238281,,
,,290816,-423.6196594238281,,
,,292864,-423.6196594238281,,
,,294912,-423.6196594238281,,
,,296960,-422.0423889160156,,
,,299008,-422.0423889160156,,
,,301056,-422.0423889160156,,
,,303104,-422.0423889160156,,
,,305152,-422.0423889160156,,
,,307200,-422.5081787109375,,
,,309248,-422.5081787109375,,
,,311296,-422.5081787109375,,
,,313344,-422.5081787109375,,
,,315392,-422.5081787109375,,
,,317440,-410.6313781738281,,
,,319488,-410.6313781738281,,
,,321536,-410.6313781738281,,
,,323584,-410.6313781738281,,
,,325632,-410.6313781738281,,
,,327680,-416.8553161621094,,
,,329728,-416.8553161621094,,
,,331776,-416.8553161621094,,
,,333824,-416.8553161621094,,
,,335872,-416.8553161621094,,
,,337920,-411.24786376953125,,
,,339968,-411.24786376953125,,
,,342016,-411.24786376953125,,
,,344064,-411.24786376953125,,
,,346112,-411.24786376953125,,
,,348160,-410.53912353515625,,
,,350208,-410.53912353515625,,
,,352256,-410.53912353515625,,
,,354304,-410.53912353515625,,
,,356352,-410.53912353515625,,
,,358400,-412.1900939941406,,
,,360448,-412.1900939941406,,
,,362496,-412.1900939941406,,
,,364544,-412.1900939941406,,
,,366592,-412.1900939941406,,
,,368640,-411.4554138183594,,
,,370688,-411.4554138183594,,
,,372736,-411.4554138183594,,
,,374784,-411.4554138183594,,
,,376832,-411.4554138183594,,
,,378880,-412.6280822753906,,
,,380928,-412.6280822753906,,
,,382976,-412.6280822753906,,
,,385024,-412.6280822753906,,
,,387072,-412.6280822753906,,
,,389120,-418.3601379394531,,
,,391168,-418.3601379394531,,
,,393216,-418.3601379394531,,
,,395264,-418.3601379394531,,
,,397312,-418.3601379394531,,
,,399360,-414.1805725097656,,
,,401408,-414.1805725097656,,
,,403456,-414.1805725097656,,
,,405504,-414.1805725097656,,
,,407552,-414.1805725097656,,
,,409600,-424.3424072265625,,
,,411648,-424.3424072265625,,
,,413696,-424.3424072265625,,
,,415744,-424.3424072265625,,
,,417792,-424.3424072265625,,
,,419840,-421.6165466308594,,
,,421888,-421.6165466308594,,
,,423936,-421.6165466308594,,
,,425984,-421.6165466308594,,
,,428032,-421.6165466308594,,
,,430080,-414.4219970703125,,
,,432128,-414.4219970703125,,
,,434176,-414.4219970703125,,
,,436224,-414.4219970703125,,
,,438272,-414.4219970703125,,
,,440320,-431.86077880859375,,
,,442368,-431.86077880859375,,
,,444416,-431.86077880859375,,
,,446464,-431.86077880859375,,
,,448512,-431.86077880859375,,
,,450560,-437.1822814941406,,
,,452608,-437.1822814941406,,
,,454656,-437.1822814941406,,
,,456704,-437.1822814941406,,
,,458752,-437.1822814941406,,
,,460800,-462.0088806152344,,
,,462848,-462.0088806152344,,
,,464896,-462.0088806152344,,
,,466944,-462.0088806152344,,
,,468992,-462.0088806152344,,
,,471040,-443.4209899902344,,
,,473088,-443.4209899902344,,
,,475136,-443.4209899902344,,
,,477184,-443.4209899902344,,
,,479232,-443.4209899902344,,
,,481280,-410.33795166015625,,
,,483328,-410.33795166015625,,
,,485376,-410.33795166015625,,
,,487424,-410.33795166015625,,
,,489472,-410.33795166015625,,
,,491520,-418.4478454589844,,
,,493568,-418.4478454589844,,
,,495616,-418.4478454589844,,
,,497664,-418.4478454589844,,
,,499712,-418.4478454589844,,
,,501760,-410.57159423828125,,
,,503808,-410.57159423828125,,
,,505856,-410.57159423828125,,
,,507904,-410.57159423828125,,
,,509952,-410.57159423828125,,
,,512000,-421.7362365722656,,
,,514048,-421.7362365722656,,
,,516096,-421.7362365722656,,
,,518144,-421.7362365722656,,
,,520192,-421.7362365722656,,
,,522240,-422.7402038574219,,
,,524288,-422.7402038574219,,
,,526336,-422.7402038574219,,
,,528384,-422.7402038574219,,
,,530432,-422.7402038574219,,
,,532480,-422.2633056640625,,
,,534528,-422.2633056640625,,
,,536576,-422.2633056640625,,
,,538624,-422.2633056640625,,
,,540672,-422.2633056640625,,
,,542720,-400.1617736816406,,
,,544768,-400.1617736816406,,
,,546816,-400.1617736816406,,
,,548864,-400.1617736816406,,
,,550912,-400.1617736816406,,
,,552960,-411.68255615234375,,
,,555008,-411.68255615234375,,
,,557056,-411.68255615234375,,
,,559104,-411.68255615234375,,
,,561152,-411.68255615234375,,
,,563200,-410.9622497558594,,
,,565248,-410.9622497558594,,
,,567296,-410.9622497558594,,
,,569344,-410.9622497558594,,
,,571392,-410.9622497558594,,
,,573440,-407.9667053222656,,
,,575488,-407.9667053222656,,
,,577536,-407.9667053222656,,
,,579584,-407.9667053222656,,
,,581632,-407.9667053222656,,
,,583680,-373.7787170410156,,
,,585728,-373.7787170410156,,
,,587776,-373.7787170410156,,
,,589824,-373.7787170410156,,
,,591872,-373.7787170410156,,
,,593920,-433.51275634765625,,
,,595968,-433.51275634765625,,
,,598016,-433.51275634765625,,
,,600064,-433.51275634765625,,
,,602112,-433.51275634765625,,
,,604160,-448.2233581542969,,
,,606208,-448.2233581542969,,
,,608256,-448.2233581542969,,
,,610304,-448.2233581542969,,
,,612352,-448.2233581542969,,
,,614400,-354.2721862792969,,
,,616448,-354.2721862792969,,
,,618496,-354.2721862792969,,
,,620544,-354.2721862792969,,
,,622592,-354.2721862792969,,
,,624640,-327.254638671875,,
,,626688,-327.254638671875,,
,,628736,-327.254638671875,,
,,630784,-327.254638671875,,
,,632832,-327.254638671875,,
,,634880,-404.4946594238281,,
,,636928,-404.4946594238281,,
,,638976,-404.4946594238281,,
,,641024,-404.4946594238281,,
,,643072,-404.4946594238281,,
,,645120,-366.3253479003906,,
,,647168,-366.3253479003906,,
,,649216,-366.3253479003906,,
,,651264,-366.3253479003906,,
,,653312,-366.3253479003906,,
,,655360,-422.927734375,,
,,657408,-422.927734375,,
,,659456,-422.927734375,,
,,661504,-422.927734375,,
,,663552,-422.927734375,,
,,665600,-393.9688720703125,,
,,667648,-393.9688720703125,,
,,669696,-393.9688720703125,,
,,671744,-393.9688720703125,,
,,673792,-393.9688720703125,,
,,675840,-369.9380798339844,,
,,677888,-369.9380798339844,,
,,679936,-369.9380798339844,,
,,681984,-369.9380798339844,,
,,684032,-369.9380798339844,,
,,686080,-421.4422302246094,,
,,688128,-421.4422302246094,,
,,690176,-421.4422302246094,,
,,692224,-421.4422302246094,,
,,694272,-421.4422302246094,,
,,696320,-395.8554382324219,,
,,698368,-395.8554382324219,,
,,700416,-395.8554382324219,,
,,702464,-395.8554382324219,,
,,704512,-395.8554382324219,,
,,706560,-380.7434997558594,,
,,708608,-380.7434997558594,,
,,710656,-380.7434997558594,,
,,712704,-380.7434997558594,,
,,714752,-380.7434997558594,,
,,716800,-385.81243896484375,,
,,718848,-385.81243896484375,,
,,720896,-385.81243896484375,,
,,722944,-385.81243896484375,,
,,724992,-385.81243896484375,,
,,727040,-360.9463195800781,,
,,729088,-360.9463195800781,,
,,731136,-360.9463195800781,,
,,733184,-360.9463195800781,,
,,735232,-360.9463195800781,,
,,737280,-368.7240295410156,,
,,739328,-368.7240295410156,,
,,741376,-368.7240295410156,,
,,743424,-368.7240295410156,,
,,745472,-368.7240295410156,,
,,747520,-442.1436767578125,,
,,749568,-442.1436767578125,,
,,751616,-442.1436767578125,,
,,753664,-442.1436767578125,,
,,755712,-442.1436767578125,,
,,757760,-372.2520446777344,,
,,759808,-372.2520446777344,,
,,761856,-372.2520446777344,,
,,763904,-372.2520446777344,,
,,765952,-372.2520446777344,,
,,768000,-370.6783752441406,,
,,770048,-370.6783752441406,,
,,772096,-370.6783752441406,,
,,774144,-370.6783752441406,,
,,776192,-370.6783752441406,,
,,778240,-354.2973327636719,,
,,780288,-354.2973327636719,,
,,782336,-354.2973327636719,,
,,784384,-354.2973327636719,,
,,786432,-354.2973327636719,,
10240,-735.1060180664062,,,,
12288,-842.5394287109375,,,,
14336,-842.5394287109375,,,,
16384,-842.5394287109375,,,,
18432,-842.5394287109375,,,,
20480,-705.0413818359375,,,,
22528,-1726.602294921875,,,,
24576,-1726.602294921875,,,,
26624,-1726.602294921875,,,,
28672,-1726.602294921875,,,,
30720,-959.3321533203125,,,,
32768,-1102.2337646484375,,,,
34816,-1102.2337646484375,,,,
36864,-1102.2337646484375,,,,
38912,-1102.2337646484375,,,,
40960,-785.1514282226562,,,,
43008,-514.4683227539062,,,,
45056,-514.4683227539062,,,,
47104,-514.4683227539062,,,,
49152,-514.4683227539062,,,,
51200,-689.40673828125,,,,
53248,-422.90032958984375,,,,
55296,-422.90032958984375,,,,
57344,-422.90032958984375,,,,
59392,-422.90032958984375,,,,
61440,-719.4282836914062,,,,
63488,-223.68687438964844,,,,
65536,-223.68687438964844,,,,
67584,-223.68687438964844,,,,
69632,-223.68687438964844,,,,
71680,-622.2409057617188,,,,
73728,-38.92181396484375,,,,
75776,-38.92181396484375,,,,
77824,-38.92181396484375,,,,
79872,-38.92181396484375,,,,
81920,-690.25830078125,,,,
83968,-463.8263244628906,,,,
86016,-463.8263244628906,,,,
88064,-463.8263244628906,,,,
90112,-335.03594970703125,,,,
92160,-488.206298828125,,,,
94208,-591.1295776367188,,,,
96256,-591.1295776367188,,,,
98304,-591.1295776367188,,,,
100352,-391.94549560546875,,,,
102400,-60.343238830566406,,,,
104448,-399.2912902832031,,,,
106496,-399.2912902832031,,,,
108544,-399.2912902832031,,,,
110592,-463.5128479003906,,,,
112640,-578.0602416992188,,,,
114688,-578.0602416992188,,,,
116736,-578.0602416992188,,,,
118784,-578.0602416992188,,,,
120832,-428.6338806152344,,,,
122880,-1728.9439697265625,,,,
124928,-1728.9439697265625,,,,
126976,-1728.9439697265625,,,,
129024,-1728.9439697265625,,,,
131072,-707.7525024414062,,,,
133120,-980.3641967773438,,,,
135168,-980.3641967773438,,,,
137216,-980.3641967773438,,,,
139264,-980.3641967773438,,,,
141312,-523.7142333984375,,,,
143360,-300.53900146484375,,,,
145408,-300.53900146484375,,,,
147456,-300.53900146484375,,,,
149504,-300.53900146484375,,,,
151552,-389.3977966308594,,,,
153600,-39.85548782348633,,,,
155648,-39.85548782348633,,,,
157696,-39.85548782348633,,,,
159744,-39.85548782348633,,,,
161792,-659.2626342773438,,,,
163840,-180.6359405517578,,,,
165888,-180.6359405517578,,,,
167936,-180.6359405517578,,,,
169984,-647.00341796875,,,,
172032,-598.8812866210938,,,,
174080,-105.83575439453125,,,,
176128,-105.83575439453125,,,,
178176,-105.83575439453125,,,,
180224,-503.8354187011719,,,,
182272,-1066.9832763671875,,,,
184320,-439.60107421875,,,,
186368,-439.60107421875,,,,
188416,-439.60107421875,,,,
190464,-219.633056640625,,,,
192512,-739.4816284179688,,,,
194560,-1032.1363525390625,,,,
196608,-1032.1363525390625,,,,
198656,-1032.1363525390625,,,,
200704,-392.8210144042969,,,,
202752,22.38697052001953,,,,
204800,-168.18051147460938,,,,
206848,-168.18051147460938,,,,
208896,-168.18051147460938,,,,
210944,-660.6962280273438,,,,
212992,-921.7758178710938,,,,
215040,-921.7758178710938,,,,
217088,-921.7758178710938,,,,
219136,-921.7758178710938,,,,
221184,-541.0851440429688,,,,
223232,-1688.9488525390625,,,,
225280,-1688.9488525390625,,,,
227328,-1688.9488525390625,,,,
229376,-1688.9488525390625,,,,
231424,-778.1168823242188,,,,
233472,-863.8818359375,,,,
235520,-863.8818359375,,,,
237568,-863.8818359375,,,,
239616,-863.8818359375,,,,
241664,-676.5797729492188,,,,
243712,-454.9504699707031,,,,
245760,-454.9504699707031,,,,
247808,-454.9504699707031,,,,
249856,-481.3338317871094,,,,
251904,-323.734619140625,,,,
253952,-502.5039978027344,,,,
256000,-502.5039978027344,,,,
258048,-502.5039978027344,,,,
260096,-849.2685546875,,,,
262144,-277.3817443847656,,,,
264192,-179.38711547851562,,,,
266240,-179.38711547851562,,,,
268288,-179.38711547851562,,,,
270336,-635.5554809570312,,,,
272384,-377.21319580078125,,,,
274432,301.64959716796875,,,,
276480,301.64959716796875,,,,
278528,301.64959716796875,,,,
280576,-536.8685302734375,,,,
282624,-1017.2303466796875,,,,
284672,-338.29620361328125,,,,
286720,-338.29620361328125,,,,
288768,-338.29620361328125,,,,
290816,-195.77435302734375,,,,
292864,-687.2864379882812,,,,
294912,-1098.9417724609375,,,,
296960,-1098.9417724609375,,,,
299008,-1098.9417724609375,,,,
301056,-387.5604248046875,,,,
303104,117.9504623413086,,,,
305152,-92.90972137451172,,,,
307200,-92.90972137451172,,,,
309248,-92.90972137451172,,,,
311296,-562.8626708984375,,,,
313344,-978.6065063476562,,,,
315392,-978.6065063476562,,,,
317440,-978.6065063476562,,,,
319488,-978.6065063476562,,,,
321536,-549.4478149414062,,,,
323584,-1719.4420166015625,,,,
325632,-1719.4420166015625,,,,
327680,-1719.4420166015625,,,,
329728,-676.871337890625,,,,
331776,-797.7430419921875,,,,
333824,-873.0249633789062,,,,
335872,-873.0249633789062,,,,
337920,-873.0249633789062,,,,
339968,-894.6702270507812,,,,
342016,-249.3065185546875,,,,
344064,-440.2362976074219,,,,
346112,-440.2362976074219,,,,
348160,-440.2362976074219,,,,
350208,-539.5348510742188,,,,
352256,-285.7587585449219,,,,
354304,-354.92340087890625,,,,
356352,-354.92340087890625,,,,
358400,-354.92340087890625,,,,
360448,-928.415771484375,,,,
362496,-356.1139221191406,,,,
364544,-245.60922241210938,,,,
366592,-245.60922241210938,,,,
368640,-245.60922241210938,,,,
370688,-665.1920776367188,,,,
372736,-417.1418151855469,,,,
374784,287.48126220703125,,,,
376832,287.48126220703125,,,,
378880,287.48126220703125,,,,
380928,-650.4002075195312,,,,
382976,-977.813232421875,,,,
385024,-219.89401245117188,,,,
387072,-219.89401245117188,,,,
389120,-219.89401245117188,,,,
391168,-197.79185485839844,,,,
393216,-632.5065307617188,,,,
395264,-1065.394775390625,,,,
397312,-1065.394775390625,,,,
399360,-1065.394775390625,,,,
401408,-408.61102294921875,,,,
403456,101.82757568359375,,,,
405504,-141.8903350830078,,,,
407552,-141.8903350830078,,,,
409600,-544.1168823242188,,,,
411648,-725.7164306640625,,,,
413696,-1096.863037109375,,,,
415744,-1096.863037109375,,,,
417792,-1096.863037109375,,,,
419840,-298.005615234375,,,,
421888,-1432.99267578125,,,,
423936,-1738.39453125,,,,
425984,-1738.39453125,,,,
428032,-1738.39453125,,,,
430080,-670.5271606445312,,,,
432128,-859.787353515625,,,,
434176,-885.8076171875,,,,
436224,-885.8076171875,,,,
438272,-885.8076171875,,,,
440320,-938.3487548828125,,,,
442368,-408.0965576171875,,,,
444416,-530.6602783203125,,,,
446464,-530.6602783203125,,,,
448512,-530.6602783203125,,,,
450560,-602.450927734375,,,,
452608,-289.5233459472656,,,,
454656,-366.44287109375,,,,
456704,-366.44287109375,,,,
458752,-366.44287109375,,,,
460800,-936.6704711914062,,,,
462848,-378.1507568359375,,,,
464896,-168.40313720703125,,,,
466944,-168.40313720703125,,,,
468992,-168.40313720703125,,,,
471040,-659.7568359375,,,,
473088,-381.2587585449219,,,,
475136,309.9098815917969,,,,
477184,309.9098815917969,,,,
479232,309.9098815917969,,,,
481280,-645.5694580078125,,,,
483328,-983.061279296875,,,,
485376,-221.2126922607422,,,,
487424,-221.2126922607422,,,,
489472,-221.2126922607422,,,,
491520,-250.02069091796875,,,,
493568,-668.0634155273438,,,,
495616,-1114.2855224609375,,,,
497664,-1114.2855224609375,,,,
499712,-491.2720642089844,,,,
501760,-270.21429443359375,,,,
503808,22.01146125793457,,,,
505856,-281.6537170410156,,,,
507904,-281.6537170410156,,,,
509952,-568.2608032226562,,,,
512000,-743.0703125,,,,
514048,-1154.5963134765625,,,,
516096,-1154.5963134765625,,,,
518144,-1154.5963134765625,,,,
520192,-332.15594482421875,,,,
522240,-1443.2313232421875,,,,
524288,-1756.1739501953125,,,,
526336,-1756.1739501953125,,,,
528384,-1756.1739501953125,,,,
530432,-720.2468872070312,,,,
532480,-842.0237426757812,,,,
534528,-888.6281127929688,,,,
536576,-888.6281127929688,,,,
538624,-888.6281127929688,,,,
540672,-970.66943359375,,,,
542720,-501.1052551269531,,,,
544768,-633.9435424804688,,,,
546816,-633.9435424804688,,,,
548864,-633.9435424804688,,,,
550912,-678.8743286132812,,,,
552960,-569.4028930664062,,,,
555008,-873.822021484375,,,,
557056,-873.822021484375,,,,
559104,-873.822021484375,,,,
561152,-928.7127075195312,,,,
563200,-442.0254211425781,,,,
565248,-251.73638916015625,,,,
567296,-251.73638916015625,,,,
569344,-251.73638916015625,,,,
571392,-785.99462890625,,,,
573440,-440.1678466796875,,,,
575488,252.04629516601562,,,,
577536,252.04629516601562,,,,
579584,-810.1751708984375,,,,
581632,-287.6160583496094,,,,
583680,-1003.4299926757812,,,,
585728,-257.8056335449219,,,,
587776,-257.8056335449219,,,,
589824,-517.90966796875,,,,
591872,-1122.517578125,,,,
593920,-658.2139282226562,,,,
595968,-1088.0308837890625,,,,
598016,-1088.0308837890625,,,,
600064,-555.303955078125,,,,
602112,-423.0347900390625,,,,
604160,-124.46139526367188,,,,
606208,-483.3428039550781,,,,
608256,-483.3428039550781,,,,
610304,-750.1741943359375,,,,
612352,-230.00177001953125,,,,
614400,-1174.866943359375,,,,
616448,-1237.906005859375,,,,
618496,-1237.906005859375,,,,
620544,-332.840576171875,,,,
622592,-1477.199951171875,,,,
624640,-1758.989990234375,,,,
626688,-1758.989990234375,,,,
628736,-1758.989990234375,,,,
630784,-933.1770629882812,,,,
632832,-692.1846923828125,,,,
634880,-741.5670166015625,,,,
636928,-741.5670166015625,,,,
638976,-741.5670166015625,,,,
641024,-945.2695922851562,,,,
643072,-706.9505615234375,,,,
645120,-694.1681518554688,,,,
647168,-694.1681518554688,,,,
649216,-694.1681518554688,,,,
651264,-791.0667114257812,,,,
653312,-699.6298217773438,,,,
655360,-1106.190185546875,,,,
657408,-1106.190185546875,,,,
659456,-941.64404296875,,,,
661504,-1163.377197265625,,,,
663552,-509.1789855957031,,,,
665600,-319.4813232421875,,,,
667648,-319.4813232421875,,,,
669696,-804.3656616210938,,,,
671744,-1742.617919921875,,,,
673792,-507.42730712890625,,,,
675840,106.78575134277344,,,,
677888,106.78575134277344,,,,
679936,-834.8854370117188,,,,
681984,-276.9292297363281,,,,
684032,-1014.7106323242188,,,,
686080,-278.7530822753906,,,,
688128,-278.7530822753906,,,,
690176,-629.1867065429688,,,,
692224,-1097.0430908203125,,,,
694272,-661.7283325195312,,,,
696320,-1060.10595703125,,,,
698368,-1060.10595703125,,,,
700416,-777.2153930664062,,,,
702464,-1217.8194580078125,,,,
704512,-481.33184814453125,,,,
706560,-1177.85107421875,,,,
708608,-1177.85107421875,,,,
710656,-780.8790893554688,,,,
712704,-257.67852783203125,,,,
714752,-1129.637451171875,,,,
716800,-1147.752685546875,,,,
718848,-1147.752685546875,,,,
720896,-339.38775634765625,,,,
722944,-1442.476318359375,,,,
724992,-1741.009521484375,,,,
727040,-1741.009521484375,,,,
729088,-1741.009521484375,,,,
731136,-1025.0794677734375,,,,
733184,-738.841796875,,,,
735232,-776.9963989257812,,,,
737280,-776.9963989257812,,,,
739328,-951.89453125,,,,
741376,-702.9347534179688,,,,
743424,-993.4348754882812,,,,
745472,-707.726318359375,,,,
747520,-707.726318359375,,,,
749568,-918.3861083984375,,,,
751616,-739.528564453125,,,,
753664,-760.2227783203125,,,,
755712,-1165.14697265625,,,,
757760,-1165.14697265625,,,,
759808,-950.1690673828125,,,,
761856,-1186.171142578125,,,,
763904,-540.0274047851562,,,,
765952,-353.3092346191406,,,,
768000,-353.3092346191406,,,,
770048,-808.661865234375,,,,
772096,-1759.13916015625,,,,
774144,-426.517822265625,,,,
776192,256.62640380859375,,,,
778240,256.62640380859375,,,,
780288,-921.061279296875,,,,
782336,-339.9350280761719,,,,
784384,-997.0875244140625,,,,
786432,-257.52960205078125,,,,
,,,,2048,64.88148498535156
,,,,4096,49.691307067871094
,,,,6144,43.52912902832031
,,,,8192,33.47058868408203
,,,,10240,34.221744537353516
,,,,12288,41.8298225402832
,,,,14336,38.30024337768555
,,,,16384,29.18976593017578
,,,,18432,27.720256805419922
,,,,20480,55.22352600097656
,,,,22528,36.744110107421875
,,,,24576,27.495939254760742
,,,,26624,24.44731330871582
,,,,28672,20.799636840820312
,,,,30720,103.5959243774414
,,,,32768,3.179412364959717
,,,,34816,3.5836334228515625
,,,,36864,2.567570924758911
,,,,38912,2.281259775161743
,,,,40960,103.0833511352539
,,,,43008,6.846405982971191
,,,,45056,6.095859527587891
,,,,47104,5.154951572418213
,,,,49152,4.404345989227295
,,,,51200,80.6392822265625
,,,,53248,5.627480983734131
,,,,55296,5.016294479370117
,,,,57344,4.295671463012695
,,,,59392,4.237612724304199
,,,,61440,103.85774993896484
,,,,63488,3.800541400909424
,,,,65536,4.840752124786377
,,,,67584,3.443192481994629
,,,,69632,2.9510490894317627
,,,,71680,94.54877471923828
,,,,73728,1.821223497390747
,,,,75776,1.5904492139816284
,,,,77824,1.7168513536453247
,,,,79872,1.5765210390090942
,,,,81920,58.8954963684082
,,,,83968,1.5232431888580322
,,,,86016,1.7568913698196411
,,,,88064,2.161599636077881
,,,,90112,33.21651077270508
,,,,92160,12.66915225982666
,,,,94208,2.8825461864471436
,,,,96256,2.17326021194458
,,,,98304,4.387763977050781
,,,,100352,38.48643112182617
,,,,102400,2.530149459838867
,,,,104448,1.197001576423645
,,,,106496,1.2118562459945679
,,,,108544,1.0765764713287354
,,,,110592,46.04169845581055
,,,,112640,4.932397842407227
,,,,114688,3.050490617752075
,,,,116736,3.9715569019317627
,,,,118784,3.0678396224975586
,,,,120832,99.4471206665039
,,,,122880,6.236627578735352
,,,,124928,4.533734321594238
,,,,126976,3.2472317218780518
,,,,129024,5.782325267791748
,,,,131072,140.9833221435547
,,,,133120,2.170941114425659
,,,,135168,3.2807962894439697
,,,,137216,4.210177421569824
,,,,139264,3.8835268020629883
,,,,141312,43.08546829223633
,,,,143360,1.536713719367981
,,,,145408,1.4065810441970825
,,,,147456,1.167441964149475
,,,,149504,1.6157344579696655
,,,,151552,38.404903411865234
,,,,153600,2.5700085163116455
,,,,155648,4.018688678741455
,,,,157696,4.828829765319824
,,,,159744,3.458977222442627
,,,,161792,59.74833679199219
,,,,163840,3.7108383178710938
,,,,165888,3.0519020557403564
,,,,167936,3.704270124435425
,,,,169984,78.26600646972656
,,,,172032,17.22359848022461
,,,,174080,1.6849240064620972
,,,,176128,1.521479845046997
,,,,178176,1.6696109771728516
,,,,180224,63.08877182006836
,,,,182272,24.083518981933594
,,,,184320,3.0286176204681396
,,,,186368,1.9974322319030762
,,,,188416,2.1096351146698
,,,,190464,9.722444534301758
,,,,192512,20.68904685974121
,,,,194560,3.465205192565918
,,,,196608,2.478642463684082
,,,,198656,3.575448751449585
,,,,200704,36.41849136352539
,,,,202752,2.6708765029907227
,,,,204800,2.3686306476593018
,,,,206848,1.711674690246582
,,,,208896,1.6950736045837402
,,,,210944,58.13211441040039
,,,,212992,5.230947017669678
,,,,215040,4.514780521392822
,,,,217088,3.999926805496216
,,,,219136,4.364126205444336
,,,,221184,106.22064971923828
,,,,223232,4.292500972747803
,,,,225280,4.8087334632873535
,,,,227328,6.837604999542236
,,,,229376,6.627315521240234
,,,,231424,91.42943572998047
,,,,233472,2.7982702255249023
,,,,235520,3.5352108478546143
,,,,237568,5.331348896026611
,,,,239616,5.5356364250183105
,,,,241664,51.966041564941406
,,,,243712,1.5712614059448242
,,,,245760,1.7779732942581177
,,,,247808,1.4831712245941162
,,,,249856,46.29995346069336
,,,,251904,8.29145622253418
,,,,253952,4.171463489532471
,,,,256000,3.730070114135742
,,,,258048,3.833333730697632
,,,,260096,86.18571472167969
,,,,262144,4.978015899658203
,,,,264192,2.2873477935791016
,,,,266240,3.2089924812316895
,,,,268288,2.2901222705841064
,,,,270336,84.659423828125
,,,,272384,19.900224685668945
,,,,274432,1.4655261039733887
,,,,276480,1.611997365951538
,,,,278528,1.4679309129714966
,,,,280576,64.96540069580078
,,,,282624,22.497108459472656
,,,,284672,1.3533756732940674
,,,,286720,1.8154945373535156
,,,,288768,1.7434108257293701
,,,,290816,12.518890380859375
,,,,292864,20.266618728637695
,,,,294912,3.6895651817321777
,,,,296960,3.0469765663146973
,,,,299008,2.5517189502716064
,,,,301056,29.308446884155273
,,,,303104,1.220434308052063
,,,,305152,1.0828810930252075
,,,,307200,1.2687791585922241
,,,,309248,1.2639883756637573
,,,,311296,40.59564208984375
,,,,313344,4.070981025695801
,,,,315392,3.7100677490234375
,,,,317440,3.757897138595581
,,,,319488,3.7142460346221924
,,,,321536,95.98640441894531
,,,,323584,6.941941738128662
,,,,325632,5.9089789390563965
,,,,327680,4.650908470153809
,,,,329728,95.2808837890625
,,,,331776,27.097074508666992
,,,,333824,4.8382110595703125
,,,,335872,4.633737087249756
,,,,337920,4.6834588050842285
,,,,339968,99.22032928466797
,,,,342016,5.231040954589844
,,,,344064,1.2128630876541138
,,,,346112,1.2890688180923462
,,,,348160,1.4850213527679443
,,,,350208,61.367530822753906
,,,,352256,5.97080135345459
,,,,354304,2.3458657264709473
,,,,356352,2.727234125137329
,,,,358400,2.6256489753723145
,,,,360448,115.67169952392578
,,,,362496,5.893427848815918
,,,,364544,1.59836745262146
,,,,366592,2.419700860977173
,,,,368640,2.2248191833496094
,,,,370688,82.7598648071289
,,,,372736,20.768009185791016
,,,,374784,1.2287009954452515
,,,,376832,1.3868054151535034
,,,,378880,1.0066959857940674
,,,,380928,73.6364517211914
,,,,382976,23.386301040649414
,,,,385024,1.5138243436813354
,,,,387072,1.43013334274292
,,,,389120,1.115599513053894
,,,,391168,11.892951965332031
,,,,393216,18.375858306884766
,,,,395264,2.937600612640381
,,,,397312,2.0269615650177
,,,,399360,2.7346179485321045
,,,,401408,17.97676658630371
,,,,403456,1.1407225131988525
,,,,405504,0.9967818856239319
,,,,407552,1.4004896879196167
,,,,409600,58.90309524536133
,,,,411648,24.171249389648438
,,,,413696,3.788419723510742
,,,,415744,3.499891996383667
,,,,417792,3.1674997806549072
,,,,419840,47.86701202392578
,,,,421888,58.78114318847656
,,,,423936,5.264662265777588
,,,,425984,5.02704381942749
,,,,428032,5.803194046020508
,,,,430080,96.119384765625
,,,,432128,23.357784271240234
,,,,434176,3.4343347549438477
,,,,436224,3.582926034927368
,,,,438272,4.186094284057617
,,,,440320,109.73635864257812
,,,,442368,6.299084663391113
,,,,444416,1.4800795316696167
,,,,446464,1.4149867296218872
,,,,448512,1.452646017074585
,,,,450560,65.16504669189453
,,,,452608,5.422310829162598
,,,,454656,3.1009538173675537
,,,,456704,2.2806825637817383
,,,,458752,2.8618476390838623
,,,,460800,97.58789825439453
,,,,462848,7.265186786651611
,,,,464896,1.7406262159347534
,,,,466944,2.359834909439087
,,,,468992,2.6356329917907715
,,,,471040,60.61546325683594
,,,,473088,19.30271339416504
,,,,475136,1.447603464126587
,,,,477184,1.8290807008743286
,,,,479232,1.4039719104766846
,,,,481280,59.47235870361328
,,,,483328,24.9846248626709
,,,,485376,1.2842979431152344
,,,,487424,1.5197240114212036
,,,,489472,1.4157366752624512
,,,,491520,9.031204223632812
,,,,493568,18.316070556640625
,,,,495616,2.700985908508301
,,,,497664,3.053323268890381
,,,,499712,46.70573043823242
,,,,501760,1.43499755859375
,,,,503808,1.959688663482666
,,,,505856,1.3579014539718628
,,,,507904,1.405859351158142
,,,,509952,58.237640380859375
,,,,512000,20.703519821166992
,,,,514048,3.543246030807495
,,,,516096,2.717639207839966
,,,,518144,2.94478178024292
,,,,520192,61.51576232910156
,,,,522240,57.533409118652344
,,,,524288,3.996433973312378
,,,,526336,3.719593048095703
,,,,528384,4.666213512420654
,,,,530432,99.4770278930664
,,,,532480,30.438129425048828
,,,,534528,4.688530921936035
,,,,536576,3.867824077606201
,,,,538624,2.8046953678131104
,,,,540672,99.90101623535156
,,,,542720,10.411599159240723
,,,,544768,1.4348342418670654
,,,,546816,1.7124348878860474
,,,,548864,1.8337039947509766
,,,,550912,59.97676467895508
,,,,552960,8.624357223510742
,,,,555008,2.066394805908203
,,,,557056,2.986673593521118
,,,,559104,3.35144305229187
,,,,561152,59.912269592285156
,,,,563200,8.942556381225586
,,,,565248,2.7419424057006836
,,,,567296,3.6825969219207764
,,,,569344,3.6165099143981934
,,,,571392,36.320823669433594
,,,,573440,17.7106990814209
,,,,575488,2.7122104167938232
,,,,577536,2.624176502227783
,,,,579584,79.00386047363281
,,,,581632,2.082873582839966
,,,,583680,18.55671501159668
,,,,585728,2.3684182167053223
,,,,587776,1.9719748497009277
,,,,589824,55.750823974609375
,,,,591872,2.968090772628784
,,,,593920,21.137582778930664
,,,,595968,2.730048894882202
,,,,598016,2.4973902702331543
,,,,600064,48.93336868286133
,,,,602112,1.9054018259048462
,,,,604160,3.1994948387145996
,,,,606208,2.008545160293579
,,,,608256,2.7303948402404785
,,,,610304,89.04922485351562
,,,,612352,2.7786481380462646
,,,,614400,20.336959838867188
,,,,616448,4.148582458496094
,,,,618496,3.3805434703826904
,,,,620544,47.3871955871582
,,,,622592,55.09908676147461
,,,,624640,5.0596795082092285
,,,,626688,4.311782360076904
,,,,628736,4.778434753417969
,,,,630784,89.70939636230469
,,,,632832,18.785642623901367
,,,,634880,3.315377712249756
,,,,636928,4.747180461883545
,,,,638976,2.581634759902954
,,,,641024,88.63098907470703
,,,,643072,17.532819747924805
,,,,645120,2.4549896717071533
,,,,647168,2.2262625694274902
,,,,649216,2.217535972595215
,,,,651264,34.05595779418945
,,,,653312,16.892921447753906
,,,,655360,3.8032548427581787
,,,,657408,3.1193466186523438
,,,,659456,98.27450561523438
,,,,661504,1.6803510189056396
,,,,663552,7.804731369018555
,,,,665600,2.3602919578552246
,,,,667648,2.918440103530884
,,,,669696,84.48933410644531
,,,,671744,1.912501335144043
,,,,673792,22.823543548583984
,,,,675840,2.0144522190093994
,,,,677888,1.5813977718353271
,,,,679936,100.12352752685547
,,,,681984,2.3987936973571777
,,,,684032,27.28470230102539
,,,,686080,2.652902603149414
,,,,688128,1.8890380859375
,,,,690176,65.8577651977539
,,,,692224,2.2052555084228516
,,,,694272,22.860280990600586
,,,,696320,3.3399715423583984
,,,,698368,2.9966859817504883
,,,,700416,76.646484375
,,,,702464,1.4277398586273193
,,,,704512,7.732026100158691
,,,,706560,1.4553114175796509
,,,,708608,1.5401873588562012
,,,,710656,87.52413940429688
,,,,712704,3.457184076309204
,,,,714752,26.801193237304688
,,,,716800,3.1533191204071045
,,,,718848,2.5418121814727783
,,,,720896,38.55584716796875
,,,,722944,51.720638275146484
,,,,724992,3.1050634384155273
,,,,727040,4.405257225036621
,,,,729088,5.699522495269775
,,,,731136,47.67803192138672
,,,,733184,24.47736167907715
,,,,735232,3.885352611541748
,,,,737280,4.152676582336426
,,,,739328,121.23212432861328
,,,,741376,1.5286773443222046
,,,,743424,24.30961799621582
,,,,745472,1.9815903902053833
,,,,747520,2.157374858856201
,,,,749568,100.16844940185547
,,,,751616,2.6196327209472656
,,,,753664,15.326436996459961
,,,,755712,2.0687038898468018
,,,,757760,2.6070046424865723
,,,,759808,113.78638458251953
,,,,761856,1.290690302848816
,,,,763904,12.068260192871094
,,,,765952,1.6106798648834229
,,,,768000,2.2233762741088867
,,,,770048,104.59838104248047
,,,,772096,2.0035791397094727
,,,,774144,22.161617279052734
,,,,776192,1.4076437950134277
,,,,778240,1.5276148319244385
,,,,780288,121.6281509399414
,,,,782336,1.5369716882705688
,,,,784384,30.11368179321289
,,,,786432,1.4429715871810913


==> plots/data/mult_slice_overfit/ray_ib_sched_default_0_eval.csv <==
step,reward
10240,-445.7253723144531
12288,-445.7253723144531
14336,-445.7253723144531
16384,-445.7253723144531
18432,-445.7253723144531
20480,-449.04486083984375
22528,-449.04486083984375
24576,-449.04486083984375
26624,-449.04486083984375
28672,-449.04486083984375
30720,-412.8658447265625
32768,-412.8658447265625
34816,-412.8658447265625
36864,-412.8658447265625
38912,-412.8658447265625
40960,-283.97515869140625
43008,-283.97515869140625
45056,-283.97515869140625
47104,-283.97515869140625
49152,-283.97515869140625
51200,-249.6028289794922
53248,-249.6028289794922
55296,-249.6028289794922
57344,-249.6028289794922
59392,-249.6028289794922
61440,-276.0767517089844
63488,-276.0767517089844
65536,-276.0767517089844
67584,-276.0767517089844
69632,-276.0767517089844
71680,-228.72857666015625
73728,-228.72857666015625
75776,-228.72857666015625
77824,-228.72857666015625
79872,-228.72857666015625
81920,-249.12693786621094
83968,-249.12693786621094
86016,-249.12693786621094
88064,-249.12693786621094
90112,-249.12693786621094
92160,-361.2638244628906
94208,-361.2638244628906
96256,-361.2638244628906
98304,-361.2638244628906
100352,-361.2638244628906
102400,-372.93505859375
104448,-372.93505859375
106496,-372.93505859375
108544,-372.93505859375
110592,-372.93505859375
112640,-280.4927062988281
114688,-280.4927062988281
116736,-280.4927062988281
118784,-280.4927062988281
120832,-280.4927062988281
122880,-376.2595520019531
124928,-376.2595520019531
126976,-376.2595520019531
129024,-376.2595520019531
131072,-376.2595520019531
133120,-380.36468505859375
135168,-380.36468505859375
137216,-380.36468505859375
139264,-380.36468505859375
141312,-380.36468505859375
143360,-387.6854248046875
145408,-387.6854248046875
147456,-387.6854248046875
149504,-387.6854248046875
151552,-387.6854248046875
153600,-367.34722900390625
155648,-367.34722900390625
157696,-367.34722900390625
159744,-367.34722900390625
161792,-367.34722900390625
163840,-386.6008605957031
165888,-386.6008605957031
167936,-386.6008605957031
169984,-386.6008605957031
172032,-386.6008605957031
174080,-375.21221923828125
176128,-375.21221923828125
178176,-375.21221923828125
180224,-375.21221923828125
182272,-375.21221923828125
184320,-371.118408203125
186368,-371.118408203125
188416,-371.118408203125
190464,-371.118408203125
192512,-371.118408203125
194560,-380.20367431640625
196608,-380.20367431640625
198656,-380.20367431640625
200704,-380.20367431640625
202752,-380.20367431640625
204800,-431.0147399902344
206848,-431.0147399902344
208896,-431.0147399902344
210944,-431.0147399902344
212992,-431.0147399902344
215040,-408.7810974121094
217088,-408.7810974121094
219136,-408.7810974121094
221184,-408.7810974121094
223232,-408.7810974121094
225280,-413.1227111816406
227328,-413.1227111816406
229376,-413.1227111816406
231424,-413.1227111816406
233472,-413.1227111816406
235520,-412.0479431152344
237568,-412.0479431152344
239616,-412.0479431152344
241664,-412.0479431152344
243712,-412.0479431152344
245760,-409.3044738769531
247808,-409.3044738769531
249856,-409.3044738769531
251904,-409.3044738769531
253952,-409.3044738769531
256000,-419.1837463378906
258048,-419.1837463378906
260096,-419.1837463378906
262144,-419.1837463378906
264192,-419.1837463378906
266240,-419.25970458984375
268288,-419.25970458984375
270336,-419.25970458984375
272384,-419.25970458984375
274432,-419.25970458984375
276480,-419.8670654296875
278528,-419.8670654296875
280576,-419.8670654296875
282624,-419.8670654296875
284672,-419.8670654296875
286720,-423.6196594238281
288768,-423.6196594238281
290816,-423.6196594238281
292864,-423.6196594238281
294912,-423.6196594238281
296960,-422.0423889160156
299008,-422.0423889160156
301056,-422.0423889160156
303104,-422.0423889160156
305152,-422.0423889160156
307200,-422.5081787109375
309248,-422.5081787109375
311296,-422.5081787109375
313344,-422.5081787109375
315392,-422.5081787109375
317440,-410.6313781738281
319488,-410.6313781738281
321536,-410.6313781738281
323584,-410.6313781738281
325632,-410.6313781738281
327680,-416.8553161621094
329728,-416.8553161621094
331776,-416.8553161621094
333824,-416.8553161621094
335872,-416.8553161621094
337920,-411.24786376953125
339968,-411.24786376953125
342016,-411.24786376953125
344064,-411.24786376953125
346112,-411.24786376953125
348160,-410.53912353515625
350208,-410.53912353515625
352256,-410.53912353515625
354304,-410.53912353515625
356352,-410.53912353515625
358400,-412.1900939941406
360448,-412.1900939941406
362496,-412.1900939941406
364544,-412.1900939941406
366592,-412.1900939941406
368640,-411.4554138183594
370688,-411.4554138183594
372736,-411.4554138183594
374784,-411.4554138183594
376832,-411.4554138183594
378880,-412.6280822753906
380928,-412.6280822753906
382976,-412.6280822753906
385024,-412.6280822753906
387072,-412.6280822753906
389120,-418.3601379394531
391168,-418.3601379394531
393216,-418.3601379394531
395264,-418.3601379394531
397312,-418.3601379394531
399360,-414.1805725097656
401408,-414.1805725097656
403456,-414.1805725097656
405504,-414.1805725097656
407552,-414.1805725097656
409600,-424.3424072265625
411648,-424.3424072265625
413696,-424.3424072265625
415744,-424.3424072265625
417792,-424.3424072265625
419840,-421.6165466308594
421888,-421.6165466308594
423936,-421.6165466308594
425984,-421.6165466308594
428032,-421.6165466308594
430080,-414.4219970703125
432128,-414.4219970703125
434176,-414.4219970703125
436224,-414.4219970703125
438272,-414.4219970703125
440320,-431.86077880859375
442368,-431.86077880859375
444416,-431.86077880859375
446464,-431.86077880859375
448512,-431.86077880859375
450560,-437.1822814941406
452608,-437.1822814941406
454656,-437.1822814941406
456704,-437.1822814941406
458752,-437.1822814941406
460800,-462.0088806152344
462848,-462.0088806152344
464896,-462.0088806152344
466944,-462.0088806152344
468992,-462.0088806152344
471040,-443.4209899902344
473088,-443.4209899902344
475136,-443.4209899902344
477184,-443.4209899902344
479232,-443.4209899902344
481280,-410.33795166015625
483328,-410.33795166015625
485376,-410.33795166015625
487424,-410.33795166015625
489472,-410.33795166015625
491520,-418.4478454589844
493568,-418.4478454589844
495616,-418.4478454589844
497664,-418.4478454589844
499712,-418.4478454589844
501760,-410.57159423828125
503808,-410.57159423828125
505856,-410.57159423828125
507904,-410.57159423828125
509952,-410.57159423828125
512000,-421.7362365722656
514048,-421.7362365722656
516096,-421.7362365722656
518144,-421.7362365722656
520192,-421.7362365722656
522240,-422.7402038574219
524288,-422.7402038574219
526336,-422.7402038574219
528384,-422.7402038574219
530432,-422.7402038574219
532480,-422.2633056640625
534528,-422.2633056640625
536576,-422.2633056640625
538624,-422.2633056640625
540672,-422.2633056640625
542720,-400.1617736816406
544768,-400.1617736816406
546816,-400.1617736816406
548864,-400.1617736816406
550912,-400.1617736816406
552960,-411.68255615234375
555008,-411.68255615234375
557056,-411.68255615234375
559104,-411.68255615234375
561152,-411.68255615234375
563200,-410.9622497558594
565248,-410.9622497558594
567296,-410.9622497558594
569344,-410.9622497558594
571392,-410.9622497558594
573440,-407.9667053222656
575488,-407.9667053222656
577536,-407.9667053222656
579584,-407.9667053222656
581632,-407.9667053222656
583680,-373.7787170410156
585728,-373.7787170410156
587776,-373.7787170410156
589824,-373.7787170410156
591872,-373.7787170410156
593920,-433.51275634765625
595968,-433.51275634765625
598016,-433.51275634765625
600064,-433.51275634765625
602112,-433.51275634765625
604160,-448.2233581542969
606208,-448.2233581542969
608256,-448.2233581542969
610304,-448.2233581542969
612352,-448.2233581542969
614400,-354.2721862792969
616448,-354.2721862792969
618496,-354.2721862792969
620544,-354.2721862792969
622592,-354.2721862792969
624640,-327.254638671875
626688,-327.254638671875
628736,-327.254638671875
630784,-327.254638671875
632832,-327.254638671875
634880,-404.4946594238281
636928,-404.4946594238281
638976,-404.4946594238281
641024,-404.4946594238281
643072,-404.4946594238281
645120,-366.3253479003906
647168,-366.3253479003906
649216,-366.3253479003906
651264,-366.3253479003906
653312,-366.3253479003906
655360,-422.927734375
657408,-422.927734375
659456,-422.927734375
661504,-422.927734375
663552,-422.927734375
665600,-393.9688720703125
667648,-393.9688720703125
669696,-393.9688720703125
671744,-393.9688720703125
673792,-393.9688720703125
675840,-369.9380798339844
677888,-369.9380798339844
679936,-369.9380798339844
681984,-369.9380798339844
684032,-369.9380798339844
686080,-421.4422302246094
688128,-421.4422302246094
690176,-421.4422302246094
692224,-421.4422302246094
694272,-421.4422302246094
696320,-395.8554382324219
698368,-395.8554382324219
700416,-395.8554382324219
702464,-395.8554382324219
704512,-395.8554382324219
706560,-380.7434997558594
708608,-380.7434997558594
710656,-380.7434997558594
712704,-380.7434997558594
714752,-380.7434997558594
716800,-385.81243896484375
718848,-385.81243896484375
720896,-385.81243896484375
722944,-385.81243896484375
724992,-385.81243896484375
727040,-360.9463195800781
729088,-360.9463195800781
731136,-360.9463195800781
733184,-360.9463195800781
735232,-360.9463195800781
737280,-368.7240295410156
739328,-368.7240295410156
741376,-368.7240295410156
743424,-368.7240295410156
745472,-368.7240295410156
747520,-442.1436767578125
749568,-442.1436767578125
751616,-442.1436767578125
753664,-442.1436767578125
755712,-442.1436767578125
757760,-372.2520446777344
759808,-372.2520446777344
761856,-372.2520446777344
763904,-372.2520446777344
765952,-372.2520446777344
768000,-370.6783752441406
770048,-370.6783752441406
772096,-370.6783752441406
774144,-370.6783752441406
776192,-370.6783752441406
778240,-354.2973327636719
780288,-354.2973327636719
782336,-354.2973327636719
784384,-354.2973327636719
786432,-354.2973327636719


==> plots/data/mult_slice_overfit/ray_ib_sched_default_0_loss.csv <==
step,value
2048,64.88148498535156
4096,49.691307067871094
6144,43.52912902832031
8192,33.47058868408203
10240,34.221744537353516
12288,41.8298225402832
14336,38.30024337768555
16384,29.18976593017578
18432,27.720256805419922
20480,55.22352600097656
22528,36.744110107421875
24576,27.495939254760742
26624,24.44731330871582
28672,20.799636840820312
30720,103.5959243774414
32768,3.179412364959717
34816,3.5836334228515625
36864,2.567570924758911
38912,2.281259775161743
40960,103.0833511352539
43008,6.846405982971191
45056,6.095859527587891
47104,5.154951572418213
49152,4.404345989227295
51200,80.6392822265625
53248,5.627480983734131
55296,5.016294479370117
57344,4.295671463012695
59392,4.237612724304199
61440,103.85774993896484
63488,3.800541400909424
65536,4.840752124786377
67584,3.443192481994629
69632,2.9510490894317627
71680,94.54877471923828
73728,1.821223497390747
75776,1.5904492139816284
77824,1.7168513536453247
79872,1.5765210390090942
81920,58.8954963684082
83968,1.5232431888580322
86016,1.7568913698196411
88064,2.161599636077881
90112,33.21651077270508
92160,12.66915225982666
94208,2.8825461864471436
96256,2.17326021194458
98304,4.387763977050781
100352,38.48643112182617
102400,2.530149459838867
104448,1.197001576423645
106496,1.2118562459945679
108544,1.0765764713287354
110592,46.04169845581055
112640,4.932397842407227
114688,3.050490617752075
116736,3.9715569019317627
118784,3.0678396224975586
120832,99.4471206665039
122880,6.236627578735352
124928,4.533734321594238
126976,3.2472317218780518
129024,5.782325267791748
131072,140.9833221435547
133120,2.170941114425659
135168,3.2807962894439697
137216,4.210177421569824
139264,3.8835268020629883
141312,43.08546829223633
143360,1.536713719367981
145408,1.4065810441970825
147456,1.167441964149475
149504,1.6157344579696655
151552,38.404903411865234
153600,2.5700085163116455
155648,4.018688678741455
157696,4.828829765319824
159744,3.458977222442627
161792,59.74833679199219
163840,3.7108383178710938
165888,3.0519020557403564
167936,3.704270124435425
169984,78.26600646972656
172032,17.22359848022461
174080,1.6849240064620972
176128,1.521479845046997
178176,1.6696109771728516
180224,63.08877182006836
182272,24.083518981933594
184320,3.0286176204681396
186368,1.9974322319030762
188416,2.1096351146698
190464,9.722444534301758
192512,20.68904685974121
194560,3.465205192565918
196608,2.478642463684082
198656,3.575448751449585
200704,36.41849136352539
202752,2.6708765029907227
204800,2.3686306476593018
206848,1.711674690246582
208896,1.6950736045837402
210944,58.13211441040039
212992,5.230947017669678
215040,4.514780521392822
217088,3.999926805496216
219136,4.364126205444336
221184,106.22064971923828
223232,4.292500972747803
225280,4.8087334632873535
227328,6.837604999542236
229376,6.627315521240234
231424,91.42943572998047
233472,2.7982702255249023
235520,3.5352108478546143
237568,5.331348896026611
239616,5.5356364250183105
241664,51.966041564941406
243712,1.5712614059448242
245760,1.7779732942581177
247808,1.4831712245941162
249856,46.29995346069336
251904,8.29145622253418
253952,4.171463489532471
256000,3.730070114135742
258048,3.833333730697632
260096,86.18571472167969
262144,4.978015899658203
264192,2.2873477935791016
266240,3.2089924812316895
268288,2.2901222705841064
270336,84.659423828125
272384,19.900224685668945
274432,1.4655261039733887
276480,1.611997365951538
278528,1.4679309129714966
280576,64.96540069580078
282624,22.497108459472656
284672,1.3533756732940674
286720,1.8154945373535156
288768,1.7434108257293701
290816,12.518890380859375
292864,20.266618728637695
294912,3.6895651817321777
296960,3.0469765663146973
299008,2.5517189502716064
301056,29.308446884155273
303104,1.220434308052063
305152,1.0828810930252075
307200,1.2687791585922241
309248,1.2639883756637573
311296,40.59564208984375
313344,4.070981025695801
315392,3.7100677490234375
317440,3.757897138595581
319488,3.7142460346221924
321536,95.98640441894531
323584,6.941941738128662
325632,5.9089789390563965
327680,4.650908470153809
329728,95.2808837890625
331776,27.097074508666992
333824,4.8382110595703125
335872,4.633737087249756
337920,4.6834588050842285
339968,99.22032928466797
342016,5.231040954589844
344064,1.2128630876541138
346112,1.2890688180923462
348160,1.4850213527679443
350208,61.367530822753906
352256,5.97080135345459
354304,2.3458657264709473
356352,2.727234125137329
358400,2.6256489753723145
360448,115.67169952392578
362496,5.893427848815918
364544,1.59836745262146
366592,2.419700860977173
368640,2.2248191833496094
370688,82.7598648071289
372736,20.768009185791016
374784,1.2287009954452515
376832,1.3868054151535034
378880,1.0066959857940674
380928,73.6364517211914
382976,23.386301040649414
385024,1.5138243436813354
387072,1.43013334274292
389120,1.115599513053894
391168,11.892951965332031
393216,18.375858306884766
395264,2.937600612640381
397312,2.0269615650177
399360,2.7346179485321045
401408,17.97676658630371
403456,1.1407225131988525
405504,0.9967818856239319
407552,1.4004896879196167
409600,58.90309524536133
411648,24.171249389648438
413696,3.788419723510742
415744,3.499891996383667
417792,3.1674997806549072
419840,47.86701202392578
421888,58.78114318847656
423936,5.264662265777588
425984,5.02704381942749
428032,5.803194046020508
430080,96.119384765625
432128,23.357784271240234
434176,3.4343347549438477
436224,3.582926034927368
438272,4.186094284057617
440320,109.73635864257812
442368,6.299084663391113
444416,1.4800795316696167
446464,1.4149867296218872
448512,1.452646017074585
450560,65.16504669189453
452608,5.422310829162598
454656,3.1009538173675537
456704,2.2806825637817383
458752,2.8618476390838623
460800,97.58789825439453
462848,7.265186786651611
464896,1.7406262159347534
466944,2.359834909439087
468992,2.6356329917907715
471040,60.61546325683594
473088,19.30271339416504
475136,1.447603464126587
477184,1.8290807008743286
479232,1.4039719104766846
481280,59.47235870361328
483328,24.9846248626709
485376,1.2842979431152344
487424,1.5197240114212036
489472,1.4157366752624512
491520,9.031204223632812
493568,18.316070556640625
495616,2.700985908508301
497664,3.053323268890381
499712,46.70573043823242
501760,1.43499755859375
503808,1.959688663482666
505856,1.3579014539718628
507904,1.405859351158142
509952,58.237640380859375
512000,20.703519821166992
514048,3.543246030807495
516096,2.717639207839966
518144,2.94478178024292
520192,61.51576232910156
522240,57.533409118652344
524288,3.996433973312378
526336,3.719593048095703
528384,4.666213512420654
530432,99.4770278930664
532480,30.438129425048828
534528,4.688530921936035
536576,3.867824077606201
538624,2.8046953678131104
540672,99.90101623535156
542720,10.411599159240723
544768,1.4348342418670654
546816,1.7124348878860474
548864,1.8337039947509766
550912,59.97676467895508
552960,8.624357223510742
555008,2.066394805908203
557056,2.986673593521118
559104,3.35144305229187
561152,59.912269592285156
563200,8.942556381225586
565248,2.7419424057006836
567296,3.6825969219207764
569344,3.6165099143981934
571392,36.320823669433594
573440,17.7106990814209
575488,2.7122104167938232
577536,2.624176502227783
579584,79.00386047363281
581632,2.082873582839966
583680,18.55671501159668
585728,2.3684182167053223
587776,1.9719748497009277
589824,55.750823974609375
591872,2.968090772628784
593920,21.137582778930664
595968,2.730048894882202
598016,2.4973902702331543
600064,48.93336868286133
602112,1.9054018259048462
604160,3.1994948387145996
606208,2.008545160293579
608256,2.7303948402404785
610304,89.04922485351562
612352,2.7786481380462646
614400,20.336959838867188
616448,4.148582458496094
618496,3.3805434703826904
620544,47.3871955871582
622592,55.09908676147461
624640,5.0596795082092285
626688,4.311782360076904
628736,4.778434753417969
630784,89.70939636230469
632832,18.785642623901367
634880,3.315377712249756
636928,4.747180461883545
638976,2.581634759902954
641024,88.63098907470703
643072,17.532819747924805
645120,2.4549896717071533
647168,2.2262625694274902
649216,2.217535972595215
651264,34.05595779418945
653312,16.892921447753906
655360,3.8032548427581787
657408,3.1193466186523438
659456,98.27450561523438
661504,1.6803510189056396
663552,7.804731369018555
665600,2.3602919578552246
667648,2.918440103530884
669696,84.48933410644531
671744,1.912501335144043
673792,22.823543548583984
675840,2.0144522190093994
677888,1.5813977718353271
679936,100.12352752685547
681984,2.3987936973571777
684032,27.28470230102539
686080,2.652902603149414
688128,1.8890380859375
690176,65.8577651977539
692224,2.2052555084228516
694272,22.860280990600586
696320,3.3399715423583984
698368,2.9966859817504883
700416,76.646484375
702464,1.4277398586273193
704512,7.732026100158691
706560,1.4553114175796509
708608,1.5401873588562012
710656,87.52413940429688
712704,3.457184076309204
714752,26.801193237304688
716800,3.1533191204071045
718848,2.5418121814727783
720896,38.55584716796875
722944,51.720638275146484
724992,3.1050634384155273
727040,4.405257225036621
729088,5.699522495269775
731136,47.67803192138672
733184,24.47736167907715
735232,3.885352611541748
737280,4.152676582336426
739328,121.23212432861328
741376,1.5286773443222046
743424,24.30961799621582
745472,1.9815903902053833
747520,2.157374858856201
749568,100.16844940185547
751616,2.6196327209472656
753664,15.326436996459961
755712,2.0687038898468018
757760,2.6070046424865723
759808,113.78638458251953
761856,1.290690302848816
763904,12.068260192871094
765952,1.6106798648834229
768000,2.2233762741088867
770048,104.59838104248047
772096,2.0035791397094727
774144,22.161617279052734
776192,1.4076437950134277
778240,1.5276148319244385
780288,121.6281509399414
782336,1.5369716882705688
784384,30.11368179321289
786432,1.4429715871810913


==> plots/data/mult_slice_overfit/ray_ib_sched_default_0_ma_loss.csv <==
step,value
2048,41.80578689575196
4096,38.99204940795899
6144,36.77251262664796
8192,34.8643310546875
10240,33.59723587036133
12288,40.53465385437012
14336,36.66961283683777
16384,33.19795184135437
18432,30.535732340812682
20480,27.991832637786864
22528,32.7778151512146
24576,29.788044738769532
26624,27.648036766052243
28672,25.718800592422486
30720,24.079271507263183
32768,21.78360729217529
34816,22.028414154052733
36864,22.171680259704587
38912,22.34449031352997
40960,22.54012560844421
43008,22.61756548881531
45056,22.31297903060913
47104,22.18746829032898
49152,22.01629238128662
51200,21.870962691307067
53248,23.26191194057465
55296,22.881286191940312
57344,22.53870166540146
59392,22.280819654464725
61440,22.01471048593521
63488,17.518485128879547
65536,17.29075530767441
67584,16.982369232177735
69632,16.85420994758606
71680,19.880756115913393
73728,11.69279386997223
75776,11.798926138877869
77824,11.857207238674164
79872,12.12429850101471
81920,15.815289509296418
83968,10.178754818439485
86016,10.146130657196046
88064,10.09162714481354
90112,9.983124828338624
92160,11.265643596649172
94208,10.491968154907228
96256,10.508762598037722
98304,10.688592267036439
100352,10.556599831581119
102400,16.65266878604889
104448,17.02331659793854
106496,17.356989872455596
108544,17.560527420043947
110592,18.031102299690247
112640,27.525264668464665
114688,27.249118995666507
116736,27.272149562835697
118784,27.296011614799504
120832,27.37758033275605
122880,21.74141509532929
124928,21.271423709392554
126976,20.958708381652833
129024,20.750729405879976
131072,20.33407032489777
133120,10.07622845172882
135168,10.116135191917419
137216,10.189924430847169
139264,10.25178966522217
141312,10.209334707260133
143360,11.875621557235718
145408,12.093034017086028
147456,12.257566118240357
149504,12.51124893426895
151552,20.176276135444642
153600,18.05814564228058
155648,17.96963719129562
157696,17.719916307926177
159744,17.403994429111478
161792,23.366973888874053
163840,19.800492107868198
165888,19.7322700381279
167936,19.626823055744172
169984,19.467359554767608
172032,12.613003361225127
174080,12.959548199176789
176128,13.137576317787168
178176,13.233292579650879
180224,13.42387635707855
182272,10.756848311424255
184320,8.615584063529967
186368,8.549585366249085
188416,8.521009612083436
190464,8.479553461074829
192512,13.320520448684693
194560,11.77471046447754
196608,11.87966799736023
198656,12.031796431541443
200704,12.11066417694092
202752,19.09088001251221
204800,19.253042459487915
206848,19.497052741050723
208896,20.00964577198029
210944,20.502869963645935
212992,23.832602095603946
215040,23.589334416389466
217088,23.491377449035646
219136,23.624519658088683
221184,23.741670680046084
223232,18.316209864616397
225280,18.044085907936097
227328,17.741009891033173
229376,17.205566513538358
231424,21.17283030748367
233472,12.859032356739045
235520,12.996351683139801
237568,13.015837609767914
239616,12.866036093235016
241664,20.931043922901154
243712,16.232241356372835
245760,16.303849995136265
247808,16.446951913833622
249856,16.52764701843262
251904,20.36359405517578
253952,21.524470901489263
256000,21.253877162933353
258048,21.042069888114934
260096,20.80552960634232
262144,18.683498203754425
264192,20.435407459735874
266240,20.34201024770737
268288,20.202660453319552
270336,20.14798930883408
272384,12.933935964107516
274432,12.97057536840439
276480,13.192979276180267
278528,13.336477196216585
280576,13.444855999946595
282624,9.879160618782045
284672,7.751493203639985
286720,7.724443745613099
288768,7.66977220773697
290816,7.621829962730408
292864,10.429505133628846
294912,8.809941363334657
296960,8.811991620063784
299008,8.883083677291872
301056,8.999336385726929
303104,15.667132139205933
305152,16.239282882213594
307200,16.721892666816714
309248,17.060105597972875
311296,26.461795139312745
313344,25.111938381195067
315392,25.188661384582517
317440,25.281028318405152
319488,25.373584485054014
321536,34.9241928100586
323584,25.848656463623048
325632,25.275748598575593
327680,24.81375758647919
329728,24.497168874740602
331776,21.105833578109742
333824,18.9932062625885
335872,18.743971729278567
337920,18.553321433067325
339968,18.347540450096133
342016,19.99267747402191
344064,20.05891616344452
346112,20.097466599941253
348160,20.210529804229736
350208,20.2845095872879
352256,22.423742985725404
354304,23.903463768959046
356352,23.791747295856478
358400,23.657704424858093
360448,23.49580912590027
362496,19.292284345626832
364544,21.041571664810178
366592,21.033117353916168
368640,20.934160602092742
370688,20.82323863506317
372736,13.736547350883486
374784,13.497332262992861
376832,13.668222224712373
378880,13.732237839698792
380928,13.905030035972596
382976,8.339061522483826
385024,6.114503669738769
387072,6.06279942393303
389120,6.059835058450699
391168,11.838584631681442
393216,13.066414374113084
395264,11.607670515775679
397312,11.663899654150008
399360,11.77795347571373
401408,16.2911928832531
403456,20.371630543470385
405504,20.78402451872826
407552,21.187050712108615
409600,21.627321147918703
411648,25.34895009994507
413696,25.267603588104247
415744,25.232195091247558
417792,25.240498495101928
419840,25.342357945442203
421888,31.529292607307433
423936,26.281086754798892
425984,25.902628481388092
428032,25.541422772407532
430080,25.10636796951294
432128,22.010934162139897
434176,20.21738681793213
436224,20.1840487241745
438272,20.053824377059936
440320,19.921399712562565
442368,18.706553673744203
444416,18.803163886070255
446464,18.82921855449677
448512,18.923703372478485
450560,19.042002069950104
452608,18.587043726444243
454656,19.975083982944486
456704,19.809748947620395
458752,19.76458876132965
460800,19.618801188468936
462848,15.80724723339081
464896,17.579191040992736
466944,17.533558213710783
468992,17.449547123908996
471040,17.327557492256165
473088,12.169131588935855
475136,12.070467305183413
477184,12.195805549621584
479232,12.31822980642319
481280,16.848405659198765
483328,11.044669544696808
485376,8.742175924777985
487424,8.749536275863647
489472,8.73814980983734
491520,14.420340180397034
493568,15.587571740150452
495616,14.110289287567138
497664,14.111954617500306
499712,14.10110046863556
501760,15.582103657722474
503808,21.191944813728334
505856,21.395619344711307
507904,21.63178850412369
509952,21.95782392024994
512000,26.081762671470642
514048,27.055223631858826
516096,27.16975212097168
518144,27.284770607948303
520192,27.270761966705322
522240,31.109287357330324
524288,26.39710636138916
526336,26.140946388244632
528384,25.940230572223665
530432,25.656979620456696
532480,21.706953299045566
534528,19.525576078891756
536576,19.26336246728897
538624,19.175247418880463
540672,19.229922187328338
542720,15.231047523021699
544768,15.084143245220186
546816,15.214854061603548
548864,15.411870265007021
550912,15.590150856971745
552960,13.224556756019595
555008,14.13319094181061
557056,14.197772502899172
559104,14.161522793769839
561152,21.726764535903932
563200,15.943824934959412
565248,16.905240797996523
567296,16.867888379096986
569344,16.696826171875
571392,21.91025757789612
573440,18.57498428821564
575488,18.917672657966616
577536,18.919456505775454
579584,18.90677788257599
581632,15.899728703498841
583680,15.88198152780533
585728,14.34625951051712
587776,14.310272204875947
589824,14.386114203929901
591872,17.715954291820527
593920,17.697010028362275
595968,17.616947734355925
598016,17.758801090717313
600064,17.84711641073227
602112,17.69249910116196
604160,23.011867594718936
606208,23.1978860616684
608256,23.428209781646732
610304,23.63301377296448
612352,23.699030923843384
614400,25.299730372428893
616448,23.59757215976715
618496,23.657431960105896
620544,23.57754108905792
622592,27.701920437812802
624640,23.945293736457824
626688,23.684824752807618
628736,23.476272773742675
630784,23.2201828956604
632832,17.654839038848877
634880,17.46556692123413
636928,17.514354634284974
638976,17.351571249961854
641024,26.920858335494998
643072,18.225794529914854
645120,17.25298569202423
647168,17.243515920639037
649216,17.312733674049376
651264,25.539913487434386
653312,22.32556784152985
655360,22.918630051612855
657408,22.73974978923798
659456,22.585954904556274
661504,22.770857095718384
663552,22.84270136356354
665600,24.790698456764225
667648,24.81995952129364
669696,24.7170193195343
671744,22.853862428665163
673792,22.88313784599304
675840,22.886811590194704
677888,23.019363522529602
679936,23.16089234352112
681984,20.813188028335574
684032,20.71608264446259
686080,18.760815024375916
688128,18.641055905818938
690176,18.60617083311081
692224,20.772808253765106
694272,20.898001110553743
696320,21.29209233522415
698368,21.273427093029024
700416,21.227939713001252
702464,17.41887599229813
704512,22.448165833950046
706560,21.985469567775727
708608,22.280464148521425
710656,22.69639766216278
712704,18.711786913871766
714752,20.813804674148557
716800,18.522220611572266
718848,18.622156357765196
720896,30.491187572479248
722944,26.788470590114592
724992,24.04736856222153
727040,23.935021257400514
729088,23.71023302078247
731136,33.15712571144104
733184,28.651285791397093
735232,27.736193323135375
737280,27.55452845096588
739328,27.399961256980895
741376,26.65538728237152
743424,26.631588578224182
745472,25.407452797889714
747520,25.370361745357517
749568,25.376961886882782
751616,25.819955050945286
753664,25.758349692821504
755712,26.441867721080783
757760,26.375761711597445
759808,26.26782273054123
761856,27.051999366283418
763904,27.076627504825595
765952,28.881169664859776
768000,28.864398837089546


==> plots/data/mult_slice_overfit/ray_ib_sched_default_0_train.csv <==
step,reward
10240,-735.1060180664062
12288,-842.5394287109375
14336,-842.5394287109375
16384,-842.5394287109375
18432,-842.5394287109375
20480,-705.0413818359375
22528,-1726.602294921875
24576,-1726.602294921875
26624,-1726.602294921875
28672,-1726.602294921875
30720,-959.3321533203125
32768,-1102.2337646484375
34816,-1102.2337646484375
36864,-1102.2337646484375
38912,-1102.2337646484375
40960,-785.1514282226562
43008,-514.4683227539062
45056,-514.4683227539062
47104,-514.4683227539062
49152,-514.4683227539062
51200,-689.40673828125
53248,-422.90032958984375
55296,-422.90032958984375
57344,-422.90032958984375
59392,-422.90032958984375
61440,-719.4282836914062
63488,-223.68687438964844
65536,-223.68687438964844
67584,-223.68687438964844
69632,-223.68687438964844
71680,-622.2409057617188
73728,-38.92181396484375
75776,-38.92181396484375
77824,-38.92181396484375
79872,-38.92181396484375
81920,-690.25830078125
83968,-463.8263244628906
86016,-463.8263244628906
88064,-463.8263244628906
90112,-335.03594970703125
92160,-488.206298828125
94208,-591.1295776367188
96256,-591.1295776367188
98304,-591.1295776367188
100352,-391.94549560546875
102400,-60.343238830566406
104448,-399.2912902832031
106496,-399.2912902832031
108544,-399.2912902832031
110592,-463.5128479003906
112640,-578.0602416992188
114688,-578.0602416992188
116736,-578.0602416992188
118784,-578.0602416992188
120832,-428.6338806152344
122880,-1728.9439697265625
124928,-1728.9439697265625
126976,-1728.9439697265625
129024,-1728.9439697265625
131072,-707.7525024414062
133120,-980.3641967773438
135168,-980.3641967773438
137216,-980.3641967773438
139264,-980.3641967773438
141312,-523.7142333984375
143360,-300.53900146484375
145408,-300.53900146484375
147456,-300.53900146484375
149504,-300.53900146484375
151552,-389.3977966308594
153600,-39.85548782348633
155648,-39.85548782348633
157696,-39.85548782348633
159744,-39.85548782348633
161792,-659.2626342773438
163840,-180.6359405517578
165888,-180.6359405517578
167936,-180.6359405517578
169984,-647.00341796875
172032,-598.8812866210938
174080,-105.83575439453125
176128,-105.83575439453125
178176,-105.83575439453125
180224,-503.8354187011719
182272,-1066.9832763671875
184320,-439.60107421875
186368,-439.60107421875
188416,-439.60107421875
190464,-219.633056640625
192512,-739.4816284179688
194560,-1032.1363525390625
196608,-1032.1363525390625
198656,-1032.1363525390625
200704,-392.8210144042969
202752,22.38697052001953
204800,-168.18051147460938
206848,-168.18051147460938
208896,-168.18051147460938
210944,-660.6962280273438
212992,-921.7758178710938
215040,-921.7758178710938
217088,-921.7758178710938
219136,-921.7758178710938
221184,-541.0851440429688
223232,-1688.9488525390625
225280,-1688.9488525390625
227328,-1688.9488525390625
229376,-1688.9488525390625
231424,-778.1168823242188
233472,-863.8818359375
235520,-863.8818359375
237568,-863.8818359375
239616,-863.8818359375
241664,-676.5797729492188
243712,-454.9504699707031
245760,-454.9504699707031
247808,-454.9504699707031
249856,-481.3338317871094
251904,-323.734619140625
253952,-502.5039978027344
256000,-502.5039978027344
258048,-502.5039978027344
260096,-849.2685546875
262144,-277.3817443847656
264192,-179.38711547851562
266240,-179.38711547851562
268288,-179.38711547851562
270336,-635.5554809570312
272384,-377.21319580078125
274432,301.64959716796875
276480,301.64959716796875
278528,301.64959716796875
280576,-536.8685302734375
282624,-1017.2303466796875
284672,-338.29620361328125
286720,-338.29620361328125
288768,-338.29620361328125
290816,-195.77435302734375
292864,-687.2864379882812
294912,-1098.9417724609375
296960,-1098.9417724609375
299008,-1098.9417724609375
301056,-387.5604248046875
303104,117.9504623413086
305152,-92.90972137451172
307200,-92.90972137451172
309248,-92.90972137451172
311296,-562.8626708984375
313344,-978.6065063476562
315392,-978.6065063476562
317440,-978.6065063476562
319488,-978.6065063476562
321536,-549.4478149414062
323584,-1719.4420166015625
325632,-1719.4420166015625
327680,-1719.4420166015625
329728,-676.871337890625
331776,-797.7430419921875
333824,-873.0249633789062
335872,-873.0249633789062
337920,-873.0249633789062
339968,-894.6702270507812
342016,-249.3065185546875
344064,-440.2362976074219
346112,-440.2362976074219
348160,-440.2362976074219
350208,-539.5348510742188
352256,-285.7587585449219
354304,-354.92340087890625
356352,-354.92340087890625
358400,-354.92340087890625
360448,-928.415771484375
362496,-356.1139221191406
364544,-245.60922241210938
366592,-245.60922241210938
368640,-245.60922241210938
370688,-665.1920776367188
372736,-417.1418151855469
374784,287.48126220703125
376832,287.48126220703125
378880,287.48126220703125
380928,-650.4002075195312
382976,-977.813232421875
385024,-219.89401245117188
387072,-219.89401245117188
389120,-219.89401245117188
391168,-197.79185485839844
393216,-632.5065307617188
395264,-1065.394775390625
397312,-1065.394775390625
399360,-1065.394775390625
401408,-408.61102294921875
403456,101.82757568359375
405504,-141.8903350830078
407552,-141.8903350830078
409600,-544.1168823242188
411648,-725.7164306640625
413696,-1096.863037109375
415744,-1096.863037109375
417792,-1096.863037109375
419840,-298.005615234375
421888,-1432.99267578125
423936,-1738.39453125
425984,-1738.39453125
428032,-1738.39453125
430080,-670.5271606445312
432128,-859.787353515625
434176,-885.8076171875
436224,-885.8076171875
438272,-885.8076171875
440320,-938.3487548828125
442368,-408.0965576171875
444416,-530.6602783203125
446464,-530.6602783203125
448512,-530.6602783203125
450560,-602.450927734375
452608,-289.5233459472656
454656,-366.44287109375
456704,-366.44287109375
458752,-366.44287109375
460800,-936.6704711914062
462848,-378.1507568359375
464896,-168.40313720703125
466944,-168.40313720703125
468992,-168.40313720703125
471040,-659.7568359375
473088,-381.2587585449219
475136,309.9098815917969
477184,309.9098815917969
479232,309.9098815917969
481280,-645.5694580078125
483328,-983.061279296875
485376,-221.2126922607422
487424,-221.2126922607422
489472,-221.2126922607422
491520,-250.02069091796875
493568,-668.0634155273438
495616,-1114.2855224609375
497664,-1114.2855224609375
499712,-491.2720642089844
501760,-270.21429443359375
503808,22.01146125793457
505856,-281.6537170410156
507904,-281.6537170410156
509952,-568.2608032226562
512000,-743.0703125
514048,-1154.5963134765625
516096,-1154.5963134765625
518144,-1154.5963134765625
520192,-332.15594482421875
522240,-1443.2313232421875
524288,-1756.1739501953125
526336,-1756.1739501953125
528384,-1756.1739501953125
530432,-720.2468872070312
532480,-842.0237426757812
534528,-888.6281127929688
536576,-888.6281127929688
538624,-888.6281127929688
540672,-970.66943359375
542720,-501.1052551269531
544768,-633.9435424804688
546816,-633.9435424804688
548864,-633.9435424804688
550912,-678.8743286132812
552960,-569.4028930664062
555008,-873.822021484375
557056,-873.822021484375
559104,-873.822021484375
561152,-928.7127075195312
563200,-442.0254211425781
565248,-251.73638916015625
567296,-251.73638916015625
569344,-251.73638916015625
571392,-785.99462890625
573440,-440.1678466796875
575488,252.04629516601562
577536,252.04629516601562
579584,-810.1751708984375
581632,-287.6160583496094
583680,-1003.4299926757812
585728,-257.8056335449219
587776,-257.8056335449219
589824,-517.90966796875
591872,-1122.517578125
593920,-658.2139282226562
595968,-1088.0308837890625
598016,-1088.0308837890625
600064,-555.303955078125
602112,-423.0347900390625
604160,-124.46139526367188
606208,-483.3428039550781
608256,-483.3428039550781
610304,-750.1741943359375
612352,-230.00177001953125
614400,-1174.866943359375
616448,-1237.906005859375
618496,-1237.906005859375
620544,-332.840576171875
622592,-1477.199951171875
624640,-1758.989990234375
626688,-1758.989990234375
628736,-1758.989990234375
630784,-933.1770629882812
632832,-692.1846923828125
634880,-741.5670166015625
636928,-741.5670166015625
638976,-741.5670166015625
641024,-945.2695922851562
643072,-706.9505615234375
645120,-694.1681518554688
647168,-694.1681518554688
649216,-694.1681518554688
651264,-791.0667114257812
653312,-699.6298217773438
655360,-1106.190185546875
657408,-1106.190185546875
659456,-941.64404296875
661504,-1163.377197265625
663552,-509.1789855957031
665600,-319.4813232421875
667648,-319.4813232421875
669696,-804.3656616210938
671744,-1742.617919921875
673792,-507.42730712890625
675840,106.78575134277344
677888,106.78575134277344
679936,-834.8854370117188
681984,-276.9292297363281
684032,-1014.7106323242188
686080,-278.7530822753906
688128,-278.7530822753906
690176,-629.1867065429688
692224,-1097.0430908203125
694272,-661.7283325195312
696320,-1060.10595703125
698368,-1060.10595703125
700416,-777.2153930664062
702464,-1217.8194580078125
704512,-481.33184814453125
706560,-1177.85107421875
708608,-1177.85107421875
710656,-780.8790893554688
712704,-257.67852783203125
714752,-1129.637451171875
716800,-1147.752685546875
718848,-1147.752685546875
720896,-339.38775634765625
722944,-1442.476318359375
724992,-1741.009521484375
727040,-1741.009521484375
729088,-1741.009521484375
731136,-1025.0794677734375
733184,-738.841796875
735232,-776.9963989257812
737280,-776.9963989257812
739328,-951.89453125
741376,-702.9347534179688
743424,-993.4348754882812
745472,-707.726318359375
747520,-707.726318359375
749568,-918.3861083984375
751616,-739.528564453125
753664,-760.2227783203125
755712,-1165.14697265625
757760,-1165.14697265625
759808,-950.1690673828125
761856,-1186.171142578125
763904,-540.0274047851562
765952,-353.3092346191406
768000,-353.3092346191406
770048,-808.661865234375
772096,-1759.13916015625
774144,-426.517822265625
776192,256.62640380859375
778240,256.62640380859375
780288,-921.061279296875
782336,-339.9350280761719
784384,-997.0875244140625
786432,-257.52960205078125


==> plots/data/mult_slice_seq/normalized_distance_fulfill_cumsum.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,x
0.0,0.0,0.0,0.0,-0.8,-1.0,-0.002076963754666667,0.0,0.0,0.0,0
0.0,0.0,0.0,0.0,-1.6,-2.0,-0.008856596002133333,-1.8465279999999983e-05,-0.039264321740799996,0.0,1
-0.0003228060672,0.0,-0.0004181506048000002,0.0,-2.4000000000000004,-3.0,-0.019407625966933333,-0.00011645951999999985,-0.08374601011199999,0.0,2
-0.0012431148031999992,-0.00069034496,-0.017676320460799984,-0.0006000409599999999,-3.2,-4.0,-0.03645975830186667,-0.0005099775999999998,-0.135819963904,-0.0009265689600000001,3
-0.0012431148031999992,-0.00069034496,-0.017676320460799984,-0.0006000409599999999,-4.0,-5.0,-0.04302700207786667,-0.00230421504,-0.135819963904,-0.0009265689600000001,4
-0.0012431148031999992,-0.00069034496,-0.017676320460799984,-0.0006000409599999999,-4.8,-6.0,-0.04453721570986667,-0.00474849024,-0.135819963904,-0.0009265689600000001,5
-0.0017173064703999992,-0.0015513856,-0.017700575948799983,-0.0007213183999999998,-5.6,-7.0,-0.060075685393066666,-0.00671384832,-0.21429603819519996,-0.0009265689600000001,6
-0.0039684508671999985,-0.0015513856,-0.01836076574719998,-0.0007213183999999998,-6.3999999999999995,-8.0,-0.0834527035904,-0.006824064,-0.2680739794944,-0.0009265689600000001,7
-0.064164110336,-0.00209107712,-0.08698368081919997,-0.0034557337599999995,-7.199999999999999,-9.0,-0.16288220668586667,-0.02065010944,-0.43601060567039995,-0.00459459584,8
-0.064164110336,-0.00209107712,-0.08698368081919997,-0.0034557337599999995,-7.999999999999999,-10.0,-0.17182422626986668,-0.02478965504,-0.5074262854656,-0.00459459584,9
-0.09337651281920001,-0.00209107712,-0.13140411432959997,-0.0034557337599999995,-8.799999999999999,-11.0,-0.20417596371626667,-0.02494717184,-0.6237499206656,-0.00459459584,10
-0.09489574225920001,-0.00209107712,-0.1315360608256,-0.0034557337599999995,-9.6,-12.0,-0.20752857530026667,-0.02498791936,-0.6237499206656,-0.00459459584,11
-0.09583722885120001,-0.00209107712,-0.1410367430656,-0.0034557337599999995,-10.4,-13.0,-0.23246589388799999,-0.02498791936,-0.673053543936,-0.00459459584,12
-0.18646632581119998,-0.00215414272,-0.2614539826176,-0.00400081152,-11.200000000000001,-14.0,-0.33275884156586666,-0.03489661952,-0.799978686976,-0.00491119104,13
-0.18646632581119998,-0.00215414272,-0.2614539826176,-0.00400081152,-12.000000000000002,-15.0,-0.3511835983530667,-0.0350534016,-0.8540353696768,-0.00491119104,14
-0.1876106883925333,-0.00215414272,-0.2614539826176,-0.00400081152,-12.800000000000002,-16.0,-0.39444664029866666,-0.03642733056,-0.9156946633728,-0.00491119104,15
-0.1876106883925333,-0.00215414272,-0.2614539826176,-0.00400081152,-13.600000000000003,-17.0,-0.39888610911573336,-0.03648315136,-0.9464151753728001,-0.00491119104,16
-0.1976500379477333,-0.00216759552,-0.28957309358079997,-0.00400081152,-14.400000000000004,-18.0,-0.4123174272682667,-0.0375711488,-1.0672240145408,-0.00491119104,17
-0.32411971869013334,-0.00216759552,-0.4337364215808,-0.00400081152,-15.199931580416004,-19.0,-0.5443635610282667,-0.04831257088,-1.2952575505408,-0.00491119104,18
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-15.999931580416005,-20.0,-0.6919152041813333,-0.04841187584,-1.5232517649408,-0.00491119104,19
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-16.26702576708267,-20.00542752,-0.6919152041813333,-0.04841187584,-1.5232517649408,-0.00491119104,20
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-16.564356543544893,-20.00684298666667,-0.6919985819591111,-0.04866200917333333,-1.5232517649408,-0.00491119104,21
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-16.87728923773156,-20.01584298666667,-0.6920805375146667,-0.04890787584,-1.5232517649408,-0.00491119104,22
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-17.19296383613156,-20.02284298666667,-0.6926047330702223,-0.050480462506666664,-1.5232517649408,-0.00491119104,23
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-17.48964088118045,-20.031141333333338,-0.6935258341546667,-0.052859555839999996,-1.5232517649408,-0.00491119104,24
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-17.54527264182045,-20.03514133333334,-0.6935258341546667,-0.052859555839999996,-1.5232517649408,-0.00491119104,25
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-17.800469291064893,-20.048107306666672,-0.694262071488,-0.052859555839999996,-1.5232517649408,-0.00491119104,26
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-18.12054537853156,-20.062907306666673,-0.7004435643946667,-0.052859555839999996,-1.5232517649408,-0.00491119104,27
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-18.42816425099378,-20.06491573333334,-0.7007736221724444,-0.05302392917333333,-1.5232517649408,-0.00491119104,28
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-18.62709739062045,-20.06511573333334,-0.7087898611057778,-0.05302392917333333,-1.5232517649408,-0.00491119104,29
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-18.866742673607117,-20.07621909333334,-0.7104578835057778,-0.05302392917333333,-1.5232517649408,-0.00491119104,30
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-19.16786645302045,-20.07661909333334,-0.7104578835057778,-0.05302392917333333,-1.5232517649408,-0.00491119104,31
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-19.477944531313785,-20.07921909333334,-0.7104578835057778,-0.05302392917333333,-1.5232517649408,-0.00491119104,32
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-19.745350007580452,-20.13061909333334,-0.7111562425457778,-0.05302392917333333,-1.5232517649408,-0.00491119104,33
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-20.069967473607118,-20.13061909333334,-0.7111562425457778,-0.05302392917333333,-1.5232517649408,-0.00491119104,34
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-20.392531022620453,-20.13081909333334,-0.7111562425457778,-0.05302392917333333,-1.5232517649408,-0.00491119104,35
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-20.68900029664712,-20.13161909333334,-0.7114834062791111,-0.05302392917333333,-1.5232517649408,-0.00491119104,36
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-20.998894493553784,-20.134219093333343,-0.7114834062791111,-0.05302392917333333,-1.5232517649408,-0.00491119104,37
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-21.30932267574045,-20.134419093333342,-0.7127070436124444,-0.05302392917333333,-1.5232517649408,-0.00491119104,38
-0.4219364011178667,-0.00216759552,-0.5928419795968,-0.00400081152,-21.62217974070045,-20.135219093333344,-0.7127070436124444,-0.05302392917333333,-1.5232517649408,-0.00491119104,39
-0.5655589728938667,-0.1378843584,-0.7472073105407999,-0.29950416127999996,-22.171925195804448,-20.509582731093342,-0.9786292776181207,-0.15557024554666665,-1.7746776055808,-0.37117744640000006,40
-0.7125660235608567,-0.15233076202666665,-0.9117846064127999,-0.57008468096,-22.665848726556447,-20.74439155797334,-1.2041523605781836,-0.2484029696,-2.0538625916928,-0.8489786316800001,41
-0.7529836576941901,-0.19948980096,-0.9970440671061332,-0.7832333326933333,-23.192929899548446,-21.06209449045334,-1.479602426334071,-0.35405556864,-2.2582824560128003,-1.18515753216,42
-0.7718217638915233,-0.23082871573333333,-1.0016790856021331,-0.7948208789333333,-23.678469128732445,-21.27594256341334,-1.5942472342769898,-0.36513921770666663,-2.4273619035648,-1.4048161510400001,43
-0.8712752334168566,-0.30043992682666665,-1.0547953090901332,-0.9276114376533333,-24.191060183068444,-21.557420199253343,-1.7918467106986988,-0.4284252686933333,-2.6258237762048,-1.72343605376,44
-0.8831911667715233,-0.3194728174933333,-1.1079878210901333,-1.0605927176533334,-24.657109362460446,-21.722543147733344,-1.9445481654683339,-0.4659118984533333,-2.7998140559701334,-1.9742133531733332,45
-0.9352324452355233,-0.40754916501333327,-1.1983816642901333,-1.2864327829333333,-25.181083473692446,-22.032478425813345,-2.112340401304925,-0.4970451726933333,-2.9955093442901335,-2.284577973973333,46
-1.0166352230915232,-0.4341304072533333,-1.2805809189034667,-1.3678847217066665,-25.694511059996447,-22.306088737493344,-2.304285481283592,-0.560718176,-3.2130211410261333,-2.553309785813333,47
-1.0542089196888564,-0.43423469738666665,-1.3240371120981334,-1.414768845013333,-26.185353779228446,-22.533195535573345,-2.487954640029002,-0.5875838918399999,-3.4083063536981335,-2.787184228053333,48
-1.4644087059376272,-0.55144775616,-1.5416845378048,-1.95888740928,-26.731432626204445,-22.898392653013346,-2.8792460198939085,-0.8394600855466666,-3.714287324023467,-3.3394300938666666,49
-1.675876282001627,-0.6994259936,-1.7431546389674668,-2.3366770327466666,-27.284921986076444,-23.259024532693346,-3.18127728153662,-0.97406125632,-3.9206809616554668,-3.6905282877866665,50
-1.7246762173189605,-0.7494522306133333,-1.8499889620821335,-2.5911582517333334,-27.778109800988446,-23.491994069973344,-3.4039898909088424,-1.0636852904533334,-4.148085950754133,-4.113050533333333,51
-2.1027050103216274,-0.84055470784,-2.1620094687061333,-3.1140692648533332,-28.343823915548445,-23.857944687573344,-3.8471885263503354,-1.36715446848,-4.503761161847467,-4.689671521066667,52
-2.316016018662961,-0.8618779221333333,-2.3315025402368,-3.29740642368,-28.885809306140445,-24.138564484053344,-4.042426506851669,-1.4158443086933334,-4.731663855223467,-4.964228254506667,53
-2.485769279974961,-0.9872769582933333,-2.4466929865728,-3.53581317184,-29.417925184028444,-24.468854178773345,-4.195796253369002,-1.4498592081066668,-4.933453095031467,-5.288254018346667,54
-2.8006985206150454,-0.9897707709866667,-2.6296526369621334,-3.7450343778133335,-29.979401409052443,-24.783328234453347,-4.54542086616697,-1.6065119266133334,-5.189103566967467,-5.599576038186667,55
-2.834907614929712,-1.0385357179733334,-2.6616253616981336,-3.8249661896533333,-30.478194487836443,-25.030310931413347,-4.734839622502065,-1.6656428629333335,-5.304165161079467,-5.877537095466667,56
-2.9952925448070453,-1.1259460791466667,-2.7582190788608,-3.9823328928,-31.004694946332442,-25.346562077653346,-5.030103766672562,-1.7697560283733336,-5.5409800469674675,-6.194117030186667,57
-3.304414341980531,-1.27438290944,-2.9547865760768,-4.29318055616,-31.55268875522844,-25.716546599893345,-5.355794946655616,-1.9261047784533336,-5.780159913079467,-6.558634375466667,58
-3.325338038449864,-1.2778244366933333,-3.0272325384874668,-4.408490458666667,-32.04728963126044,-25.953048789973344,-5.456091129448146,-1.937751310506667,-5.9543219068074675,-6.8009935997866675,59
-3.379247818417864,-1.2778244366933333,-3.0603653997568,-4.408490458666667,-32.667696706104884,-25.953048789973344,-5.501601933558368,-1.937751310506667,-6.005047124428801,-6.8009935997866675,60
-3.379247818417864,-1.2778244366933333,-3.0603653997568,-4.408490458666667,-33.27557986486044,-25.953048789973344,-5.524909511954813,-1.937751310506667,-6.005047124428801,-6.8009935997866675,61
-3.4807376195485307,-1.2778244366933333,-3.1939059826688,-4.408490458666667,-33.86628349508266,-25.953048789973344,-5.629289918966369,-1.937751310506667,-6.145092948428801,-6.8009935997866675,62
-3.483887822570753,-1.2778244366933333,-3.1946574126421337,-4.408490458666667,-34.52131042201599,-25.953048789973344,-5.63780400633348,-1.937751310506667,-6.208425840162135,-6.8009935997866675,63
-3.524653010979642,-1.2778244366933333,-3.3540589665621336,-4.408490458666667,-35.15745531659377,-25.953048789973344,-5.716910151186813,-1.937751310506667,-6.394958533495468,-6.8009935997866675,64
-3.524653010979642,-1.2778244366933333,-3.3540589665621336,-4.408490458666667,-35.72511827979377,-25.953048789973344,-5.720112164626813,-1.937751310506667,-6.394958533495468,-6.8009935997866675,65
-3.532119640668531,-1.2778244366933333,-3.3540589665621336,-4.408490458666667,-36.36402369490488,-25.953048789973344,-5.7631596582872575,-1.937751310506667,-6.394958533495468,-6.8009935997866675,66
-3.533712274979642,-1.2778244366933333,-3.355879557495467,-4.408490458666667,-37.00727489490488,-25.953048789973344,-5.764865535620591,-1.937751310506667,-6.394958533495468,-6.8009935997866675,67
-3.5867545674027532,-1.2778244366933333,-3.390210973815467,-4.408490458666667,-37.63689928246044,-25.953048789973344,-5.871786543549479,-1.937751310506667,-6.497727022626135,-6.8009935997866675,68
-3.5867545674027532,-1.2778244366933333,-3.390210973815467,-4.408490458666667,-38.20185874486044,-25.953048789973344,-5.878675854980591,-1.937751310506667,-6.503623145932802,-6.8009935997866675,69
-3.5867545674027532,-1.2778244366933333,-3.3903643779754673,-4.408490458666667,-38.83286138877155,-25.953048789973344,-5.900541930457924,-1.937751310506667,-6.517808720332802,-6.8009935997866675,70
-3.5868075622471975,-1.2778244366933333,-3.397620771362134,-4.408490458666667,-39.44352134539377,-25.953048789973344,-5.9528619226641455,-1.937751310506667,-6.545944236066135,-6.8009935997866675,71
-3.5868075622471975,-1.2778244366933333,-3.3980181746688007,-4.408490458666667,-40.09358347374933,-25.953048789973344,-5.961577666863256,-1.937751310506667,-6.594725097932802,-6.8009935997866675,72
-3.821294683228531,-1.2778244366933333,-3.515461177691023,-4.408490458666667,-40.74697127250488,-25.953048789973344,-6.183690052569923,-1.937751310506667,-6.744721471266135,-6.8009935997866675,73
-3.824227374428531,-1.2778244366933333,-3.5691456918243563,-4.408490458666667,-41.381741944149326,-25.953048789973344,-6.19905520371659,-1.937751310506667,-6.817054636492801,-6.8009935997866675,74
-3.895362727601864,-1.2778244366933333,-3.6863740651576897,-4.408490458666667,-42.013280703971546,-25.953048789973344,-6.349212554059701,-1.937751310506667,-6.968744023159468,-6.8009935997866675,75
-3.895362727601864,-1.2778244366933333,-3.6863740651576897,-4.408490458666667,-42.64715911037155,-25.953048789973344,-6.351531335585034,-1.937751310506667,-6.968744023159468,-6.8009935997866675,76
-3.895362727601864,-1.2778244366933333,-3.6863740651576897,-4.408490458666667,-43.19624236014933,-25.953048789973344,-6.367482294347701,-1.937751310506667,-6.968744023159468,-6.8009935997866675,77
-3.895732787690753,-1.2778244366933333,-3.7041503096376895,-4.408490458666667,-43.834530118371546,-25.953048789973344,-6.372009753334368,-1.937751310506667,-7.048046616866135,-6.8009935997866675,78
-4.004332611392086,-1.2778244366933333,-3.8654520252643563,-4.408490458666667,-44.48240870610488,-25.953048789973344,-6.491208663144145,-1.937751310506667,-7.226769603532802,-6.8009935997866675,79
-4.007484284328227,-1.2784476740736834,-3.9594803132643563,-4.408490458666667,-44.975766052076416,-26.186442154902196,-6.552482800744145,-1.9382254438400004,-7.358612163532802,-6.8009935997866675,80
-4.00889608549375,-1.2819771769874928,-4.020611201456356,-4.408490458666667,-45.45942044028192,-26.395578125415952,-6.554794883688145,-1.9382254438400004,-7.4776096675328025,-6.8009935997866675,81
-4.0107435456750835,-1.2819771769874928,-4.023171597744356,-4.408490458666667,-45.94321953249348,-26.605075855944857,-6.557289286034812,-1.938323510506667,-7.4861247171754695,-6.8009935997866675,82
-4.011952397984417,-1.2819771769874928,-4.073169275312356,-4.408490458666667,-46.42751802140318,-26.815822078219103,-6.584847181714812,-1.938323510506667,-7.59869969317547,-6.8009935997866675,83
-4.011952397984417,-1.2819771769874928,-4.073169275312356,-4.408490458666667,-46.91154757527899,-27.025895962908614,-6.604907392701478,-1.9427050438400002,-7.59869969317547,-6.8009935997866675,84
-4.037775866680853,-1.282660930328584,-4.142104091056356,-4.408490458666667,-47.39435614450141,-27.232917385964672,-6.660501085373478,-1.9427050438400002,-7.77096815627947,-6.8009935997866675,85
-4.037775866680853,-1.282660930328584,-4.142633611056356,-4.409814258666667,-47.87795737657956,-27.441920466160056,-6.660540587709478,-1.9427050438400002,-7.77096815627947,-6.8009935997866675,86
-4.092807985999103,-1.2842944510242087,-4.230370443056356,-4.409814258666667,-48.37312951076022,-27.67985080161171,-6.714425077394811,-1.942802310506667,-7.919962072012804,-6.8009935997866675,87
-4.093317760847103,-1.2842944510242087,-4.230370443056356,-4.409814258666667,-48.857580404131895,-27.890978035040895,-6.737004468712144,-1.942802310506667,-7.919962072012804,-6.8009935997866675,88
-4.09447173492467,-1.287179386218124,-4.230370443056356,-4.409814258666667,-49.34082681512002,-28.09909406251121,-6.7386906263228115,-1.9464633105066669,-7.919962072012804,-6.8009935997866675,89
-4.09447173492467,-1.287179386218124,-4.230370443056356,-4.409814258666667,-49.82473777453068,-28.308871461037874,-6.7449601808401445,-1.9464633105066669,-7.919962072012804,-6.8009935997866675,90
-4.09447173492467,-1.287179386218124,-4.230370443056356,-4.409814258666667,-50.3097943143781,-28.521512810656432,-6.748084882536144,-1.9464633105066669,-7.992363480012804,-6.8009935997866675,91
-4.109456093377359,-1.2894989690698475,-4.231825296347022,-4.409814258666667,-50.79270755407677,-28.728795909903106,-6.779732798738811,-1.9464633105066669,-8.075796781346137,-6.8009935997866675,92
-4.111164341366275,-1.2930075303754707,-4.2409974563470225,-4.432744658666667,-51.27674769912007,-28.938896272511354,-6.788707932093478,-1.9464633105066669,-8.123652781346136,-6.920633599786667,93
-4.114435672213664,-1.2934720198406082,-4.2409974563470225,-4.432744658666667,-51.76003858060458,-29.147123476222614,-6.802229709757477,-1.9464633105066669,-8.176360530039469,-6.920633599786667,94
-4.114435672213664,-1.2934720198406082,-4.276300277211022,-4.432744658666667,-52.2441973098314,-29.35752029928967,-6.812409393938811,-1.9464633105066669,-8.275041874039468,-6.920633599786667,95
-4.146881257928415,-1.2939190192208203,-4.332010539824355,-4.432744658666667,-52.7278538350829,-29.566661612418415,-6.833943321448144,-1.947182910506667,-8.3728930953728,-6.920633599786667,96
-4.147022755862666,-1.2942727640564482,-4.332010539824355,-4.432744658666667,-53.21115268637352,-29.77490874064497,-6.834532379624144,-1.9476164438400003,-8.381398357794135,-6.920633599786667,97
-4.151566641813478,-1.2946727963734759,-4.391590205189688,-4.433398992,-53.74699163230154,-30.114506105465015,-6.86181838593881,-1.949492510506667,-8.496529237794135,-6.920633599786667,98
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-54.24354113971749,-30.35587987400491,-6.89310667841881,-1.9516017771733336,-8.615600176460802,-6.930975266453333,99
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-54.68782714752529,-30.35587987400491,-6.901155473867699,-1.9516017771733336,-8.615600176460802,-6.930975266453333,100
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-55.18782714752529,-30.35587987400491,-6.901155473867699,-1.9516017771733336,-8.615600176460802,-6.930975266453333,101
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-55.68782714752529,-30.35587987400491,-6.9011701764454765,-1.9516017771733336,-8.615600176460802,-6.930975266453333,102
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-56.18782714752529,-30.35587987400491,-6.901516878525476,-1.9516017771733336,-8.615600176460802,-6.930975266453333,103
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-56.662557279091786,-30.35587987400491,-6.902505846774365,-1.9516017771733336,-8.615600176460802,-6.930975266453333,104
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-57.162557279091786,-30.35587987400491,-6.902774177014365,-1.9516017771733336,-8.615600176460802,-6.930975266453333,105
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-57.662557279091786,-30.35587987400491,-6.902774177014365,-1.9516017771733336,-8.615600176460802,-6.930975266453333,106
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-58.162557279091786,-30.35587987400491,-6.903244690507698,-1.9516017771733336,-8.615600176460802,-6.930975266453333,107
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-58.662452855091786,-30.35587987400491,-6.903579294881031,-1.9516017771733336,-8.615600176460802,-6.930975266453333,108
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-59.162452855091786,-30.35587987400491,-6.903579294881031,-1.9516017771733336,-8.615600176460802,-6.930975266453333,109
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-59.626040099709165,-30.35587987400491,-6.905190001227698,-1.9516017771733336,-8.615600176460802,-6.930975266453333,110
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-60.10254694295037,-30.35587987400491,-6.905958705654365,-1.9516017771733336,-8.615600176460802,-6.930975266453333,111
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-60.60254694295037,-30.35587987400491,-6.908030623307699,-1.9516017771733336,-8.615600176460802,-6.930975266453333,112
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-61.10254694295037,-30.35587987400491,-6.908030623307699,-1.9516017771733336,-8.615600176460802,-6.930975266453333,113
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-61.60254694295037,-30.35587987400491,-6.908248934347699,-1.9516017771733336,-8.615600176460802,-6.930975266453333,114
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-61.98461088875861,-30.35587987400491,-6.915485691325477,-1.9516017771733336,-8.615600176460802,-6.930975266453333,115
-4.151566641813478,-1.2946727963734759,-4.395486336773688,-4.433398992,-62.35610590185193,-30.35587987400491,-6.915805788392144,-1.9516017771733336,-8.615600176460802,-6.930975266453333,116
-4.151566641813478,-1.2946727963734759,-4.395491765040354,-4.433398992,-62.8026031648984,-30.35587987400491,-6.915805788392144,-1.9516017771733336,-8.615600176460802,-6.930975266453333,117
-4.151566641813478,-1.2946727963734759,-4.395491765040354,-4.433398992,-63.3024950288984,-30.35587987400491,-6.9185718385254775,-1.9516017771733336,-8.615600176460802,-6.930975266453333,118
-4.152007355057922,-1.2946727963734759,-4.424497376062576,-4.433398992,-63.805151874765066,-30.35587987400491,-6.920547224978811,-1.9516017771733336,-8.62449884312747,-6.930975266453333,119
-4.152007355057922,-1.2946727963734759,-4.440654376062576,-4.465712992,-64.07189826969434,-30.884872663863476,-6.934999908712144,-1.9805071446400002,-8.63274884312747,-6.947475266453333,120
-4.152007355057922,-1.2946727963734759,-4.457104742729243,-4.498613725333334,-64.45201036175051,-31.306059231433778,-6.935268042045477,-1.9810434113066668,-8.63318674312747,-6.948351066453333,121
-4.152007355057922,-1.2946727963734759,-4.457104742729243,-4.498613725333334,-64.97044453516516,-31.715141911315243,-6.935268042045477,-1.9810434113066668,-8.63318674312747,-6.948351066453333,122
-4.152007355057922,-1.2946727963734759,-4.457104742729243,-4.498613725333334,-65.55557351434437,-32.002750950207,-6.938481433645477,-1.9810437446400002,-8.63318674312747,-6.948351066453333,123
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-66.14691915086398,-32.18769222324621,-6.941455567512143,-1.9823729094400002,-8.63318674312747,-6.948351066453333,124
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-66.71163891139732,-32.35719054644621,-6.941455567512143,-1.9823729094400002,-8.63318674312747,-6.948351066453333,125
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-67.08483799905166,-32.86313947977955,-6.941769667512143,-1.9823729094400002,-8.63318674312747,-6.948351066453333,126
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-67.57120991858297,-33.16131406903045,-6.942040312045476,-1.9824423094400003,-8.63318674312747,-6.948351066453333,127
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-68.0738121143163,-33.17312493623045,-6.943359712045476,-1.9850811094400003,-8.63318674312747,-6.948351066453333,128
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-68.6073710977449,-33.5946117655041,-6.945271578712143,-1.9889048427733336,-8.63318674312747,-6.948351066453333,129
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-69.1173935633449,-33.6166566967041,-6.945271578712143,-1.9889048427733336,-8.63318674312747,-6.948351066453333,130
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-69.67608438147823,-33.762267195904094,-6.945271578712143,-1.9889048427733336,-8.63318674312747,-6.948351066453333,131
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-70.15518400197278,-34.26140259632561,-6.94562354537881,-1.989608776106667,-8.63318674312747,-6.948351066453333,132
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-70.72318455526859,-34.59821922820796,-6.94562354537881,-1.989608776106667,-8.63318674312747,-6.948351066453333,133
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-71.29159998990245,-35.08131927123391,-6.94562354537881,-1.989608776106667,-8.63318674312747,-6.948351066453333,134
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-71.74486465976912,-35.16456927123391,-6.94783690937881,-1.993486504106667,-8.63318674312747,-6.948351066453333,135
-4.152033243057922,-1.294724572373476,-4.4580821939292425,-4.500568627733333,-72.24436465976912,-35.165569271233906,-6.94783690937881,-1.993486504106667,-8.63318674312747,-6.948351066453333,136
-4.152033243057922,-1.294724572373476,-4.458087385929242,-4.5005790117333335,-72.7864717671386,-35.51800450519804,-6.947868242712143,-1.9935491707733337,-8.63318674312747,-6.948351066453333,137
-4.152033243057922,-1.294724572373476,-4.458087385929242,-4.5005790117333335,-73.28597176713859,-35.51950450519804,-6.947868242712143,-1.9935491707733337,-8.63318674312747,-6.948351066453333,138
-4.152033243057922,-1.294724572373476,-4.458087385929242,-4.5005790117333335,-73.74839823920182,-35.983894499839515,-6.94864510937881,-1.995102904106667,-8.63318674312747,-6.948351066453333,139
-4.168708676013897,-1.3001992293773525,-4.495939320649242,-4.5005790117333335,-74.22689346297177,-36.40430275616127,-6.952044051450277,-1.995102904106667,-8.695410153098669,-6.948351066453333,140
-4.169235073500892,-1.3027037864123303,-4.495939320649242,-4.5005790117333335,-74.69566811802889,-36.823954674442184,-6.954277973395877,-1.995102904106667,-8.695410153098669,-6.948351066453333,141
-4.169289227740892,-1.3027037864123303,-4.517326848943642,-4.5005790117333335,-75.17913916820456,-37.24149526112848,-6.95838032407321,-1.995102904106667,-8.782171645578668,-6.948351066453333,142
-4.169356497836473,-1.3030401368902358,-4.520390386505242,-4.5005790117333335,-75.66364725175538,-37.664247753378575,-6.963155937188944,-1.995102904106667,-8.870454693514668,-6.948351066453333,143
-4.169453742696207,-1.3030401368902358,-4.568217346991642,-4.5005790117333335,-76.14737266228221,-38.08302606310074,-6.966827665078011,-1.995102904106667,-8.989976485514669,-6.948351066453333,144
-4.171108003841806,-1.3030401368902358,-4.581920035042843,-4.5005790117333335,-76.63082330864368,-38.500500544444144,-6.9801030761244105,-1.995102904106667,-9.075439946583469,-6.948351066453333,145
-4.173475543553806,-1.3030401368902358,-4.609069678818843,-4.5005790117333335,-77.11398600981167,-38.91652664906805,-6.992832835441744,-1.995102904106667,-9.131050145009068,-6.948351066453333,146
-4.173744050689806,-1.3030401368902358,-4.611859282454043,-4.5005790117333335,-77.58440347803935,-39.33770285130005,-6.992888189878011,-1.995102904106667,-9.163612747812268,-6.948351066453333,147
-4.1786805472274064,-1.3030401368902358,-4.698864745391643,-4.5005790117333335,-78.06469421244759,-39.75547367662124,-7.016456188273744,-1.995102904106667,-9.279674239012268,-6.948351066453333,148
-4.179241771920495,-1.3058462603556762,-4.699196657993243,-4.5005790117333335,-78.5476724305931,-40.171147267188736,-7.0185749499164105,-1.995102904106667,-9.336147542052268,-6.948351066453333,149
-4.179244075613295,-1.3058462603556762,-4.7011059126492425,-4.5005790117333335,-79.03113914717822,-40.58874823699435,-7.018707274114811,-1.995102904106667,-9.368926035492269,-6.948351066453333,150
-4.179694933214211,-1.3081005483602577,-4.701925976222576,-4.5005790117333335,-79.51420326293176,-41.004367922066045,-7.032338027343611,-1.995102904106667,-9.369360569892269,-6.948351066453333,151
-4.179694933214211,-1.3081005483602577,-4.701925976222576,-4.5005790117333335,-79.99116703976715,-41.424976802275026,-7.0383003317702775,-1.995102904106667,-9.369360569892269,-6.948351066453333,152
-4.179694933214211,-1.3081005483602577,-4.7025374744113755,-4.5005790117333335,-80.46876428907167,-41.84553348642961,-7.038949609619878,-1.995102904106667,-9.407871433866669,-6.948351066453333,153
-4.18154415320109,-1.3141526678786493,-4.715476333112176,-4.5005790117333335,-80.94883936107284,-42.265698883427426,-7.044939333404411,-1.995102904106667,-9.494550248074669,-6.948351066453333,154
-4.18154415320109,-1.3141526678786493,-4.715526416952176,-4.5005790117333335,-81.43177458447452,-42.68068826251585,-7.045426806983078,-1.995102904106667,-9.516771046026669,-6.948351066453333,155
-4.181706814992407,-1.3149659768352375,-4.715562721540976,-4.5005790117333335,-81.91565241277506,-43.10035134449851,-7.049830740662011,-1.995102904106667,-9.516771046026669,-6.948351066453333,156
-4.181706814992407,-1.3149659768352375,-4.715562721540976,-4.5005790117333335,-82.39498230553521,-43.52201537521127,-7.050569356964944,-1.995102904106667,-9.516771046026669,-6.948351066453333,157
-4.18193168440194,-1.316090323882905,-4.727372868868976,-4.5005790117333335,-82.87736233232592,-43.93411683575679,-7.053347917545211,-1.995102904106667,-9.598439244426668,-6.948351066453333,158
-4.18193168440194,-1.316090323882905,-4.727372868868976,-4.5005790117333335,-83.27768359278235,-44.353092830028274,-7.0569401823686775,-1.995102904106667,-9.611383083556268,-6.948351066453333,159
-4.186128030087273,-1.316090323882905,-4.739255729071642,-4.5005972069333335,-83.96096735941465,-45.06130224660902,-7.059010891638011,-1.995236381226667,-9.667063782094935,-6.948369261653333,160
-4.186128030087273,-1.316090323882905,-4.739255729071642,-4.5005972069333335,-84.64436170304701,-45.76978810568991,-7.059053366134012,-1.995342567466667,-9.667063782094935,-6.948369261653333,161
-4.186128030087273,-1.316090323882905,-4.739255729071642,-4.5005972069333335,-85.32165289874877,-46.479338306034805,-7.073614770038011,-1.995342567466667,-9.667063782094935,-6.948369261653333,162
-4.186128030087273,-1.316090323882905,-4.739255729071642,-4.5005972069333335,-86.0058455260737,-47.19004477434713,-7.075212242635344,-1.995342567466667,-9.667063782094935,-6.948369261653333,163
-4.186128030087273,-1.316090323882905,-4.739262613935642,-4.500614419093334,-86.68874300375896,-47.897288468560276,-7.075867489142011,-1.995342567466667,-9.667063782094935,-6.948369261653333,164
-4.186128030087273,-1.316090323882905,-4.739262613935642,-4.500614419093334,-87.37228538302871,-48.606144416734665,-7.078602660384678,-1.995342567466667,-9.667063782094935,-6.948369261653333,165
-4.186128030087273,-1.316090323882905,-4.739286876591642,-4.500675075733334,-88.05581581815751,-49.31497050455667,-7.080833851254011,-2.0003361418666668,-9.691373489870935,-6.948369261653333,166
-4.186128030087273,-1.316090323882905,-4.739286876591642,-4.500675075733334,-88.73949077189054,-50.02415788888924,-7.086552938528678,-2.0004552625066667,-9.691373489870935,-6.948369261653333,167
-4.186128030087273,-1.316090323882905,-4.739286876591642,-4.500675075733334,-89.42316128014772,-50.73333415953219,-7.0865648891206785,-2.000485138986667,-9.691373489870935,-6.948369261653333,168
-4.186128030087273,-1.316090323882905,-4.739286876591642,-4.500675075733334,-90.10648760854866,-51.44164998053453,-7.087146359072679,-2.0013571453866668,-9.696671270606936,-6.948369261653333,169
-4.186128030087273,-1.316090323882905,-4.739286876591642,-4.500675075733334,-90.7901793728136,-52.150879391196874,-7.087452298187346,-2.0019351293866667,-9.697036188366937,-6.948369261653333,170
-4.186128030087273,-1.316090323882905,-4.739323874735642,-4.500767571093333,-91.47383521779368,-52.86001900364709,-7.088265778123346,-2.003916863786667,-9.70481895530027,-6.948369261653333,171
-4.186128030087273,-1.316090323882905,-4.739323874735642,-4.500767571093333,-92.15678833782042,-53.5676387224949,-7.092685280544679,-2.003916863786667,-9.70481895530027,-6.948369261653333,172
-4.186128030087273,-1.316090323882905,-4.739323874735642,-4.500767571093333,-92.84052358084948,-54.27697683006756,-7.09272669673668,-2.003916863786667,-9.70910825578027,-6.948369261653333,173
-4.186128030087273,-1.316090323882905,-4.739333643183642,-4.500791992213333,-93.52397245139865,-54.986078736592866,-7.0929995625286795,-2.004599028266667,-9.70910825578027,-6.948369261653333,174
-4.186128030087273,-1.316090323882905,-4.739333643183642,-4.500791992213333,-94.20768619630667,-55.69712050399095,-7.093079546656679,-2.004798988586667,-9.70910825578027,-6.948369261653333,175
-4.186128030087273,-1.316090323882905,-4.759268843610308,-4.500791992213333,-94.89053251680163,-56.40423630522835,-7.093965878048679,-2.006773723946667,-9.786774389113603,-6.948369261653333,176
-4.186128030087273,-1.316090323882905,-4.761483035226308,-4.500791992213333,-95.57443055549409,-57.113981401959514,-7.100074726624679,-2.007555175466667,-9.87869646390827,-6.948369261653333,177
-4.186128030087273,-1.316090323882905,-4.761483035226308,-4.500791992213333,-96.25899598185731,-57.82539496786756,-7.100842877323346,-2.009358732586667,-9.89248039069227,-6.948369261653333,178
-4.186128030087273,-1.316090323882905,-4.761483035226308,-4.500791992213333,-96.94153525739529,-58.5317431567125,-7.103395039798012,-2.009358732586667,-9.89248039069227,-6.948369261653333,179
-4.231714680827373,-1.3273525866431046,-4.761483035226308,-4.500791992213333,-97.29620795429578,-59.24108855051348,-7.104601319478012,-2.009358732586667,-9.915232643065604,-6.948369261653333,180
-4.259339932889203,-1.333574936740098,-4.761483035226308,-4.500791992213333,-97.65059669445745,-59.94986603083682,-7.104601319478012,-2.009358732586667,-9.915232643065604,-6.948369261653333,181
-4.2849469475815,-1.3441568406846927,-4.761483035226308,-4.500791992213333,-98.00468728151462,-60.65804720495118,-7.105519939211345,-2.009358732586667,-10.02017962973227,-6.948369261653333,182
-4.334894165802247,-1.3560028888595204,-4.761483035226308,-4.500791992213333,-98.35904419284348,-61.366761027608916,-7.112589110198012,-2.009358732586667,-10.02017962973227,-6.948369261653333,183
-4.443942029759649,-1.3653069141609906,-4.852025449732975,-4.500791992213333,-98.7140627664132,-62.076798174748376,-7.125144164704679,-2.009358732586667,-10.169964163065604,-6.948369261653333,184
-4.469187006179472,-1.368501481400637,-4.852025449732975,-4.500791992213333,-99.06828066062002,-62.78523396316199,-7.128336086624679,-2.009358732586667,-10.169964163065604,-6.948369261653333,185
-4.485015818998789,-1.3755347703992722,-4.852025449732975,-4.500791992213333,-99.42242457990582,-63.49352180173361,-7.133591003104679,-2.011975769386667,-10.169969836665604,-6.948380608853333,186
-4.586550855683917,-1.3760515001961944,-4.915870769412975,-4.500791992213333,-99.77635412401136,-64.20138088994469,-7.153579405238013,-2.011975769386667,-10.31472994333227,-6.948380608853333,187
-4.628737339868091,-1.3846999416312087,-4.916065514159642,-4.500791992213333,-100.13054302624344,-64.90975869440885,-7.16155217622468,-2.011975769386667,-10.420816539598938,-6.948380608853333,188
-4.682430745381696,-1.3930480232717526,-4.933557569626308,-4.500791992213333,-100.48474345865235,-65.61815955922667,-7.182050876918013,-2.012127465386667,-10.534883952932272,-6.948380608853333,189
-4.702895952555221,-1.403276691272137,-4.933557569626308,-4.500791992213333,-100.8391943354775,-66.32706131287696,-7.191553865718014,-2.012127465386667,-10.577680966265605,-6.948380608853333,190
-4.729998944167214,-1.4144802557227891,-4.933557569626308,-4.500791992213333,-101.19303828249117,-67.03474920690431,-7.191590170358014,-2.012127465386667,-10.589998545358938,-6.948380608853333,191
-4.743814873784376,-1.4228088411437794,-4.933557569626308,-4.500791992213333,-101.54674515464463,-67.74216295121123,-7.191952251851347,-2.012127465386667,-10.690740305358938,-6.948380608853333,192
-4.815450806259959,-1.4309761859882777,-5.034863485359642,-4.500791992213333,-101.90319442249628,-68.45029717459455,-7.19445869462468,-2.014342009386667,-10.843528572025605,-6.948380608853333,193
-4.888513544169738,-1.438311218714504,-5.157689020506308,-4.500791992213333,-102.27338667835714,-69.15875683298293,-7.255939603851346,-2.014911974186667,-11.010297852025605,-6.948380608853333,194
-4.929751482672843,-1.4470655571607123,-5.157689020506308,-4.500791992213333,-102.62726064452214,-69.86650476531292,-7.25826698134468,-2.014911974186667,-11.010297852025605,-6.948380608853333,195
-5.02850549310793,-1.4512720164308857,-5.253061689092974,-4.500791992213333,-102.98169844093398,-70.5753803581366,-7.28846731254468,-2.016536815786667,-11.177667878692272,-6.948380608853333,196
-5.0619463889868,-1.4587507839752933,-5.253061689092974,-4.500791992213333,-103.33657385185525,-71.28513117997913,-7.28871401270468,-2.016536815786667,-11.280048038692271,-6.948380608853333,197
-5.079062367545057,-1.4668554455184741,-5.253061689092974,-4.500791992213333,-103.69066706610816,-71.99331760848496,-7.289861328118013,-2.016536815786667,-11.280048038692271,-6.948380608853333,198
-5.1330235857377,-1.4771134599304265,-5.253067700292974,-4.500804014613333,-104.04481356873528,-72.70161061373918,-7.303024510411346,-2.016536815786667,-11.296449088505605,-6.948393594453333,199


==> plots/data/mult_slice_seq/normalized_distance_fulfill_cumsum_selected_scenarios.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,x
0.0,0.0,-0.016156999999999998,-0.032313999999999996,-0.2667463949292826,-0.5289927898585651,-0.014452683733333332,-0.028905367466666665,-0.008249999999999993,-0.016499999999999987,0
0.0,0.0,-0.03260736666666666,-0.06521473333333332,-0.646858486985449,-0.950179357428868,-0.014720817066666666,-0.029441634133333332,-0.008687899999999993,-0.017375799999999986,1
0.0,0.0,-0.03260736666666666,-0.06521473333333332,-1.165292660400091,-1.3592620373103328,-0.014720817066666666,-0.029441634133333332,-0.008687899999999993,-0.017375799999999986,2
0.0,0.0,-0.03260736666666666,-0.06521473333333332,-1.7504216395793046,-1.6468710762020933,-0.017934208666666666,-0.029441967466666667,-0.008687899999999993,-0.017375799999999986,3
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-2.3417672760989072,-1.8318123492412988,-0.020908342533333332,-0.030771132266666668,-0.008687899999999993,-0.017375799999999986,4
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-2.9064870366322406,-2.001310672441299,-0.020908342533333332,-0.030771132266666668,-0.008687899999999993,-0.017375799999999986,5
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-3.279686124286588,-2.507259605774632,-0.021222442533333333,-0.030771132266666668,-0.008687899999999993,-0.017375799999999986,6
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-3.7660580438178903,-2.8054341950255397,-0.021493087066666666,-0.03084053226666667,-0.008687899999999993,-0.017375799999999986,7
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-4.268660239551224,-2.8172450622255396,-0.022812487066666665,-0.03347933226666667,-0.008687899999999993,-0.017375799999999986,8
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-4.802219222979822,-3.238731891499188,-0.024724353733333333,-0.037303065600000004,-0.008687899999999993,-0.017375799999999986,9
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-5.312241688579822,-3.260776822699188,-0.024724353733333333,-0.037303065600000004,-0.008687899999999993,-0.017375799999999986,10
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-5.870932506713155,-3.406387321899188,-0.024724353733333333,-0.037303065600000004,-0.008687899999999993,-0.017375799999999986,11
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-6.350032127207703,-3.905522722320706,-0.025076320399999998,-0.038006998933333334,-0.008687899999999993,-0.017375799999999986,12
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-6.91803268050351,-4.242339354203053,-0.025076320399999998,-0.038006998933333334,-0.008687899999999993,-0.017375799999999986,13
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-7.486448115137368,-4.725439397229004,-0.025076320399999998,-0.038006998933333334,-0.008687899999999993,-0.017375799999999986,14
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-7.939712785004035,-4.808689397229004,-0.027289684399999996,-0.04188472693333334,-0.008687899999999993,-0.017375799999999986,15
-2.588800000000002e-05,-5.177600000000004e-05,-0.03358481786666666,-0.06716963573333332,-8.439212785004035,-4.809689397229004,-0.027289684399999996,-0.04188472693333334,-0.008687899999999993,-0.017375799999999986,16
-2.588800000000002e-05,-5.177600000000004e-05,-0.03359000986666666,-0.06718001973333332,-8.981319892373502,-5.162124631193137,-0.02732101773333333,-0.04194739360000001,-0.008687899999999993,-0.017375799999999986,17
-2.588800000000002e-05,-5.177600000000004e-05,-0.03359000986666666,-0.06718001973333332,-9.480819892373502,-5.163624631193137,-0.02732101773333333,-0.04194739360000001,-0.008687899999999993,-0.017375799999999986,18
-2.588800000000002e-05,-5.177600000000004e-05,-0.03359000986666666,-0.06718001973333332,-9.943246364436732,-5.628014625834606,-0.0280978844,-0.04350112693333334,-0.008687899999999993,-0.017375799999999986,19
-0.0031775609361400533,-0.0006750133803501341,-0.12761829786666665,-0.06718001973333332,-10.43660371040827,-5.861407990763455,-0.08937202200000001,-0.04397526026666668,-0.14053046,-0.017375799999999986,20
-0.0045893621016637985,-0.004204516294159496,-0.18874918605866667,-0.06718001973333332,-10.920258098613774,-6.070543961277211,-0.091684104944,-0.04397526026666668,-0.259527964,-0.017375799999999986,21
-0.006436822282997133,-0.004204516294159496,-0.19130958234666667,-0.06718001973333332,-11.404057190825336,-6.280041691806119,-0.09417850729066667,-0.044073326933333344,-0.2680430136426667,-0.017375799999999986,22
-0.007645674592330466,-0.004204516294159496,-0.24130725991466667,-0.06718001973333332,-11.888355679735033,-6.490787914080364,-0.12173640297066667,-0.044073326933333344,-0.3806179896426667,-0.017375799999999986,23
-0.007645674592330466,-0.004204516294159496,-0.24130725991466667,-0.06718001973333332,-12.372385233610839,-6.700861798769876,-0.14179661395733334,-0.04845486026666668,-0.3806179896426667,-0.017375799999999986,24
-0.033469143288766996,-0.004888269635250831,-0.3102420756586667,-0.06718001973333332,-12.855193802833263,-6.907883221825935,-0.19739030662933332,-0.04845486026666668,-0.5528864527466667,-0.017375799999999986,25
-0.033469143288766996,-0.004888269635250831,-0.3107715956586667,-0.06850381973333332,-13.338795034911417,-7.11688630202132,-0.19742980896533333,-0.04845486026666668,-0.5528864527466667,-0.017375799999999986,26
-0.08850126260701682,-0.006521790330875393,-0.39850842765866673,-0.06850381973333332,-13.833967169092078,-7.3548166374729735,-0.2513142986506667,-0.04855212693333334,-0.70188036848,-0.017375799999999986,27
-0.08901103745501682,-0.006521790330875393,-0.39850842765866673,-0.06850381973333332,-14.318418062463751,-7.5659438709021565,-0.273893689968,-0.04855212693333334,-0.70188036848,-0.017375799999999986,28
-0.09016501153258295,-0.009406725524790724,-0.39850842765866673,-0.06850381973333332,-14.801664473451877,-7.774059898372471,-0.27557984757866666,-0.05221312693333334,-0.70188036848,-0.017375799999999986,29
-0.09016501153258295,-0.009406725524790724,-0.39850842765866673,-0.06850381973333332,-15.285575432862544,-7.983837296899136,-0.281849402096,-0.05221312693333334,-0.70188036848,-0.017375799999999986,30
-0.09016501153258295,-0.009406725524790724,-0.39850842765866673,-0.06850381973333332,-15.770631972709968,-8.196478646517694,-0.284974103792,-0.05221312693333334,-0.77428177648,-0.017375799999999986,31
-0.10514936998527234,-0.01172630837651419,-0.3999632809493334,-0.06850381973333332,-16.253545212408635,-8.403761745764365,-0.31662201999466666,-0.05221312693333334,-0.8577150778133333,-0.017375799999999986,32
-0.10685761797418832,-0.015234869682137445,-0.40913544094933346,-0.09143421973333335,-16.737585357451934,-8.613862108372613,-0.3255971533493333,-0.05221312693333334,-0.9055710778133333,-0.1370157999999999,33
-0.11012894882157669,-0.015699359147275035,-0.40913544094933346,-0.09143421973333335,-17.220876238936437,-8.822089312083873,-0.3391189310133333,-0.05221312693333334,-0.9582788265066666,-0.1370157999999999,34
-0.11012894882157669,-0.015699359147275035,-0.44443826181333346,-0.09143421973333335,-17.70503496816326,-9.03248613515093,-0.34929861519466665,-0.05221312693333334,-1.0569601705066667,-0.1370157999999999,35
-0.14257453453632818,-0.016146358527487102,-0.5001485244266668,-0.09143421973333335,-18.18869149341476,-9.241627448279672,-0.370832542704,-0.05293272693333334,-1.15481139184,-0.1370157999999999,36
-0.14271603247057932,-0.016500103363114922,-0.5001485244266668,-0.09143421973333335,-18.67199034470538,-9.449874576506229,-0.37142160088000004,-0.053366260266666674,-1.1633166542613333,-0.1370157999999999,37
-0.1472599184213904,-0.016900135680142682,-0.5597281897920001,-0.09208855306666669,-19.2078292906334,-9.789471941326275,-0.3987076071946667,-0.05524232693333334,-1.2784475342613333,-0.1370157999999999,38
-0.1472599184213904,-0.016900135680142682,-0.5636243213760002,-0.09208855306666669,-19.70437879804936,-10.03084570986617,-0.42999589967466667,-0.05735159360000001,-1.397518472928,-0.14735746666666658,39
-0.29088249019739043,-0.15261689856014266,-0.7179896523200001,-0.38759190282666667,-20.254124253153357,-10.40520934762617,-0.6959181336803429,-0.15989790997333334,-1.648944313568,-0.5136237220266666,40
-0.4378895408643805,-0.16706330218680931,-0.8825669481920001,-0.6581724225066667,-20.748047783905356,-10.64001817450617,-0.9214412166404059,-0.2527306340266667,-1.92812929968,-0.9914249073066665,41
-0.4783071749977138,-0.21422234112014266,-0.9678264088853334,-0.87132107424,-21.275128956897355,-10.95772110698617,-1.1968912823962932,-0.3583832330666667,-2.132549164,-1.3276038077866665,42
-0.49714528119504714,-0.245561255893476,-0.9724614273813335,-0.8829086204800001,-21.760668186081354,-11.17156917994617,-1.311536090339212,-0.36946688213333334,-2.3016286115519997,-1.5472624266666666,43
-0.5965987507203805,-0.31517246698680934,-1.0255776508693335,-1.0156991792,-22.273259240417353,-11.45304681578617,-1.509135566760921,-0.43275293312,-2.5000904841919995,-1.8658823293866664,44
-0.6085146840750472,-0.334205357653476,-1.0787701628693336,-1.1486804592,-22.739308419809355,-11.61816976426617,-1.6618370215305562,-0.47023956288,-2.674080763957333,-2.1166596288,45
-0.6605559625390471,-0.42228170517347596,-1.1691640060693336,-1.3745205244799998,-23.263282531041355,-11.92810504234617,-1.829629257367147,-0.50137283712,-2.869776052277333,-2.4270242496,46
-0.7419587403950472,-0.448862947413476,-1.251363260682667,-1.455972463253333,-23.776710117345356,-12.20171535402617,-2.0215743373458137,-0.5650458404266667,-3.087287849013333,-2.69575606144,47
-0.7795324369923805,-0.44896723754680934,-1.2948194538773337,-1.5028565865599997,-24.267552836577355,-12.42882215210617,-2.205243496091224,-0.5919115562666667,-3.282573061685333,-2.92963050368,48
-1.1897322232411511,-0.5661802963201427,-1.5124668795840004,-2.0469751508266665,-24.813631683553353,-12.794019269546169,-2.5965348759561304,-0.8437877499733334,-3.5885540320106664,-3.4818763694933335,49
-1.401199799305151,-0.7141585337601427,-1.7139369807466671,-2.424764774293333,-25.367121043425353,-13.154651149226169,-2.898566137598842,-0.9783889207466667,-3.7949476696426663,-3.8329745634133334,50
-1.4499997346224844,-0.764184770773476,-1.8207713038613338,-2.67924599328,-25.860308858337355,-13.38762068650617,-3.1212787469710643,-1.0680129548800001,-4.022352658741333,-4.25549680896,51
-1.8280285276251511,-0.8552872480001427,-2.1327918104853336,-3.2021570064,-26.426022972897353,-13.753571304106169,-3.5644773824125573,-1.3714821329066669,-4.378027869834667,-4.832117796693334,52
-2.0413395359664843,-0.876610462293476,-2.3022848820160005,-3.3854941652266666,-26.968008363489353,-14.034191100586169,-3.7597153629138904,-1.4201719731200002,-4.605930563210667,-5.106674530133334,53
-2.2110927972784844,-1.002009498453476,-2.4174753283520003,-3.6239009133866666,-27.500124241377353,-14.364480795306168,-3.913085109431224,-1.4541868725333336,-4.807719803018667,-5.4307002939733335,54
-2.526022037918569,-1.0045033111468094,-2.6004349787413337,-3.83312211936,-28.06160046640135,-14.678954850986168,-4.262709722229192,-1.6108395910400002,-5.063370274954667,-5.742022313813334,55
-2.5602311322332354,-1.053268258133476,-2.632407703477334,-3.9130539312,-28.560393545185352,-14.925937547946168,-4.452128478564287,-1.6699705273600003,-5.178431869066667,-6.019983371093334,56
-2.720616062110569,-1.1406786193068092,-2.7290014206400004,-4.070420634346666,-29.08689400368135,-15.242188694186169,-4.747392622734784,-1.7740836928000003,-5.4152467549546675,-6.336563305813334,57
-3.0297378592840545,-1.2891154496001427,-2.9255689178560003,-4.381268297706666,-29.63488781257735,-15.612173216426168,-5.0730838027178375,-1.9304324428800004,-5.654426621066667,-6.701080651093334,58
-3.0506615557533876,-1.292556976853476,-2.998014880266667,-4.4965782002133325,-30.12948868860935,-15.848675406506167,-5.173379985510368,-1.9420789749333338,-5.8285886147946675,-6.943439875413334,59


==> plots/data/mult_slice_seq/normalized_violations_per_episode_cumsum.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,x
0.0,0.0,0.0,0.0,0.8,1.0,0.0234,0.0,0.0,0.0,0
0.0,0.0,0.0,0.0,1.6,2.0,0.1032,0.001,0.1732,0.0,1
0.0058,0.0,0.0068,0.0,2.4000000000000004,3.0,0.1724,0.004,0.3732,0.0,2
0.0162,0.008,0.2022,0.013,3.2,4.0,0.3096,0.01,0.5766,0.017,3
0.0162,0.008,0.2022,0.013,4.0,5.0,0.3676,0.026000000000000002,0.5766,0.017,4
0.0162,0.008,0.2022,0.013,4.8,6.0,0.37639999999999996,0.045,0.5766,0.017,5
0.028999999999999998,0.02,0.2026,0.015,5.6,7.0,0.4431999999999999,0.063,0.7764,0.017,6
0.069,0.02,0.327,0.015,6.3999999999999995,8.0,0.619,0.064,0.9763999999999999,0.017,7
0.33,0.031,0.5392,0.076,7.199999999999999,9.0,1.0648,0.233,1.3925999999999998,0.098,8
0.33,0.031,0.5392,0.076,7.999999999999999,10.0,1.1343999999999999,0.265,1.5921999999999998,0.098,9
0.53,0.031,0.7392000000000001,0.076,8.799999999999999,11.0,1.3651999999999997,0.267,1.7921999999999998,0.098,10
0.5486,0.031,0.7408000000000001,0.076,9.6,12.0,1.3919999999999997,0.268,1.7921999999999998,0.098,11
0.5536,0.031,0.8488000000000001,0.076,10.4,13.0,1.5891999999999997,0.268,1.9921999999999997,0.098,12
0.7538,0.032,1.0518,0.091,11.200000000000001,14.0,2.0946,0.36,2.1942,0.108,13
0.7538,0.032,1.0518,0.091,12.000000000000002,15.0,2.242,0.361,2.3942,0.108,14
0.7646000000000001,0.032,1.0518,0.091,12.800000000000002,16.0,2.502,0.376,2.5918,0.108,15
0.7646000000000001,0.032,1.0518,0.091,13.600000000000003,17.0,2.5355999999999996,0.377,2.7918000000000003,0.108,16
0.9184000000000001,0.033,1.2396,0.091,14.400000000000004,18.0,2.6659999999999995,0.386,3.1910000000000003,0.108,17
1.1472000000000002,0.033,1.4396,0.091,15.200000000000005,19.0,3.1217999999999995,0.452,3.591,0.108,18
1.5498000000000003,0.033,1.8277999999999999,0.091,16.000000000000004,20.0,3.6515999999999993,0.455,3.991,0.108,19
1.5498000000000003,0.033,1.8277999999999999,0.091,16.28666666666667,20.027,3.6515999999999993,0.455,3.991,0.108,20
1.5498000000000003,0.033,1.8277999999999999,0.091,16.609,20.032,3.652599999999999,0.458,3.991,0.108,21
1.5498000000000003,0.033,1.8277999999999999,0.091,16.944000000000003,20.073,3.655266666666666,0.466,3.991,0.108,22
1.5498000000000003,0.033,1.8277999999999999,0.091,17.28,20.094,3.6599333333333326,0.48000000000000004,3.991,0.108,23
1.5498000000000003,0.033,1.8277999999999999,0.091,17.625333333333334,20.133000000000003,3.667266666666666,0.49800000000000005,3.991,0.108,24
1.5498000000000003,0.033,1.8277999999999999,0.091,17.711333333333332,20.153000000000002,3.667266666666666,0.49800000000000005,3.991,0.108,25
1.5498000000000003,0.033,1.8277999999999999,0.091,18.0,20.216,3.673266666666666,0.49800000000000005,3.991,0.108,26
1.5498000000000003,0.033,1.8277999999999999,0.091,18.351666666666667,20.272000000000002,3.7102666666666657,0.49800000000000005,3.991,0.108,27
1.5498000000000003,0.033,1.8277999999999999,0.091,18.683666666666667,20.283,3.7122666666666655,0.49900000000000005,3.991,0.108,28
1.5498000000000003,0.033,1.8277999999999999,0.091,18.974666666666668,20.284000000000002,3.7422666666666653,0.49900000000000005,3.991,0.108,29
1.5498000000000003,0.033,1.8277999999999999,0.091,19.238666666666667,20.348000000000003,3.764933333333332,0.49900000000000005,3.991,0.108,30
1.5498000000000003,0.033,1.8277999999999999,0.091,19.549666666666667,20.35,3.764933333333332,0.49900000000000005,3.991,0.108,31
1.5498000000000003,0.033,1.8277999999999999,0.091,19.881333333333334,20.363000000000003,3.764933333333332,0.49900000000000005,3.991,0.108,32
1.5498000000000003,0.033,1.8277999999999999,0.091,20.295333333333335,20.620000000000005,3.7679333333333322,0.49900000000000005,3.991,0.108,33
1.5498000000000003,0.033,1.8277999999999999,0.091,20.628666666666668,20.620000000000005,3.7679333333333322,0.49900000000000005,3.991,0.108,34
1.5498000000000003,0.033,1.8277999999999999,0.091,20.955000000000002,20.621000000000006,3.7679333333333322,0.49900000000000005,3.991,0.108,35
1.5498000000000003,0.033,1.8277999999999999,0.091,21.281000000000002,20.625000000000007,3.769933333333332,0.49900000000000005,3.991,0.108,36
1.5498000000000003,0.033,1.8277999999999999,0.091,21.614,20.63200000000001,3.769933333333332,0.49900000000000005,3.991,0.108,37
1.5498000000000003,0.033,1.8277999999999999,0.091,21.946,20.63300000000001,3.7872666666666652,0.49900000000000005,3.991,0.108,38
1.5498000000000003,0.033,1.8277999999999999,0.091,22.27866666666667,20.63500000000001,3.7872666666666652,0.49900000000000005,3.991,0.108,39
1.9014000000000002,0.2905,2.2278,0.591,22.87866666666667,21.13500000000001,4.539066666666665,1.1125,4.391,0.608,40
2.289,0.39699999999999996,2.8085999999999998,1.543,23.478666666666673,21.63500000000001,5.287066666666665,1.6480000000000001,4.991,1.608,41
2.4776000000000002,0.5655,3.1588,2.4185,24.078666666666674,22.13500000000001,6.048066666666665,2.1975000000000002,5.5244,2.4425,42
2.5804,0.733,3.307,2.7889999999999997,24.678666666666675,22.63500000000001,6.545666666666666,2.3075,5.9244,2.9425,43
2.8926,1.0274999999999999,3.602,3.5264999999999995,25.278666666666677,23.13500000000001,7.233666666666665,2.769,6.4434000000000005,3.7409999999999997,44
2.9878,1.1844999999999999,3.8018,4.026,25.877866666666677,23.63300000000001,7.8410666666666655,3.0490000000000004,7.022200000000001,4.688,45
3.2512,1.5619999999999998,4.0042,4.526,26.477866666666678,24.13300000000001,8.462466666666666,3.2940000000000005,7.422200000000001,5.188,46
3.5473999999999997,1.6734999999999998,4.4352,5.1034999999999995,27.202066666666678,24.63300000000001,9.095466666666667,3.7340000000000004,7.822200000000001,5.688,47
3.7552,1.6749999999999998,4.797,5.507999999999999,27.801666666666677,25.13200000000001,9.712266666666666,3.9710000000000005,8.2222,6.188,48
4.3716,2.05,5.197,6.507999999999999,28.401666666666678,25.63200000000001,10.603866666666667,4.946000000000001,8.8222,7.188,49
4.8012,2.3074999999999997,5.766,7.430499999999999,29.101666666666677,26.13200000000001,11.405266666666666,5.586500000000001,9.2222,7.688,50
5.1316,2.7159999999999997,6.2678,8.293999999999999,29.70166666666668,26.63200000000001,12.130666666666666,6.081500000000001,9.8222,8.687999999999999,51
5.720599999999999,3.042,6.8678,9.293999999999999,30.50166666666668,27.13200000000001,13.087466666666666,7.010000000000001,10.4222,9.687999999999999,52
6.152799999999999,3.159,7.298,9.869499999999999,31.30166666666668,27.63200000000001,13.747866666666665,7.4,10.8222,10.187999999999999,53
6.5729999999999995,3.4154999999999998,7.6534,10.369499999999999,31.90166666666668,28.13200000000001,14.307466666666665,7.633,11.2222,10.687999999999999,54
7.066199999999999,3.4259999999999997,8.1274,11.054499999999999,32.69806666666668,28.63200000000001,15.096466666666664,8.188,11.622200000000001,11.187999999999999,55
7.194599999999999,3.5999999999999996,8.3318,11.565499999999998,33.298066666666685,29.13200000000001,15.763266666666665,8.5755,12.060400000000001,11.933499999999999,56
7.631799999999999,3.8614999999999995,8.8066,12.252499999999998,33.898066666666686,29.63200000000001,16.548066666666664,9.179,12.533400000000002,12.615999999999998,57
8.126999999999999,4.1194999999999995,9.288,12.959999999999997,34.49806666666669,30.13200000000001,17.436666666666664,9.9595,12.933400000000002,13.115999999999998,58
8.277999999999999,4.14,9.6584,13.435499999999998,35.09806666666669,30.63200000000001,17.887866666666664,10.076500000000001,13.333400000000003,13.615999999999998,59
8.552,4.14,9.956066666666667,13.435499999999998,35.76473333333335,30.63200000000001,18.155866666666665,10.076500000000001,13.666733333333337,13.615999999999998,60
8.552,4.14,9.956066666666667,13.435499999999998,36.43140000000002,30.63200000000001,18.27453333333333,10.076500000000001,13.666733333333337,13.615999999999998,61
8.887666666666666,4.14,10.289066666666667,13.435499999999998,37.09806666666668,30.63200000000001,18.74053333333333,10.076500000000001,14.00006666666667,13.615999999999998,62
8.939,4.14,10.332733333333334,13.435499999999998,37.764733333333346,30.63200000000001,18.886866666666666,10.076500000000001,14.314400000000004,13.615999999999998,63
9.270666666666667,4.14,10.666066666666667,13.435499999999998,38.42573333333335,30.63200000000001,19.389866666666666,10.076500000000001,14.647733333333338,13.615999999999998,64
9.270666666666667,4.14,10.666066666666667,13.435499999999998,39.04006666666668,30.63200000000001,19.404866666666667,10.076500000000001,14.647733333333338,13.615999999999998,65
9.364,4.14,10.666066666666667,13.435499999999998,39.70673333333335,30.63200000000001,19.677866666666667,10.076500000000001,14.647733333333338,13.615999999999998,66
9.371333333333334,4.14,10.688066666666668,13.435499999999998,40.37340000000001,30.63200000000001,19.7032,10.076500000000001,14.647733333333338,13.615999999999998,67
9.919666666666668,4.14,11.066400000000002,13.435499999999998,41.040066666666675,30.63200000000001,20.222866666666665,10.076500000000001,15.313733333333339,13.615999999999998,68
9.919666666666668,4.14,11.066400000000002,13.435499999999998,41.70673333333334,30.63200000000001,20.29453333333333,10.076500000000001,15.569400000000005,13.615999999999998,69
9.919666666666668,4.14,11.073400000000001,13.435499999999998,42.37140000000001,30.63200000000001,20.506866666666664,10.076500000000001,15.809400000000005,13.615999999999998,70
9.921000000000001,4.14,11.309400000000002,13.435499999999998,43.03806666666667,30.63200000000001,20.913866666666664,10.076500000000001,16.09506666666667,13.615999999999998,71
9.921000000000001,4.14,11.316733333333335,13.435499999999998,43.70473333333334,30.63200000000001,21.048199999999998,10.076500000000001,16.393400000000003,13.615999999999998,72
10.633333333333335,4.14,11.887733333333335,13.435499999999998,44.3714,30.63200000000001,21.961533333333332,10.076500000000001,16.726733333333335,13.615999999999998,73
10.800333333333334,4.14,12.221066666666669,13.435499999999998,45.03706666666667,30.63200000000001,22.197533333333332,10.076500000000001,17.060066666666668,13.615999999999998,74
11.411000000000001,4.14,12.554400000000003,13.435499999999998,45.70373333333333,30.63200000000001,22.8692,10.076500000000001,17.3934,13.615999999999998,75
11.411000000000001,4.14,12.554400000000003,13.435499999999998,46.36873333333333,30.63200000000001,22.8932,10.076500000000001,17.3934,13.615999999999998,76
11.411000000000001,4.14,12.554400000000003,13.435499999999998,47.03273333333333,30.63200000000001,23.105533333333334,10.076500000000001,17.3934,13.615999999999998,77
11.414000000000001,4.14,12.810733333333337,13.435499999999998,47.6994,30.63200000000001,23.140533333333334,10.076500000000001,17.726733333333332,13.615999999999998,78
11.931666666666668,4.14,13.14406666666667,13.435499999999998,48.36606666666666,30.63200000000001,23.872533333333333,10.076500000000001,18.060066666666664,13.615999999999998,79
11.940866666666668,4.145499999999999,13.34406666666667,13.435499999999998,49.05746666666666,31.36050000000001,24.059733333333334,10.0805,18.260066666666663,13.615999999999998,80
11.95726666666667,4.1865,13.54366666666667,13.435499999999998,49.653666666666666,31.85100000000001,24.086733333333335,10.0805,18.460066666666663,13.615999999999998,81
12.021666666666668,4.1865,13.59846666666667,13.435499999999998,50.25006666666667,32.34200000000001,24.140333333333334,10.081000000000001,18.595466666666663,13.615999999999998,82
12.030666666666669,4.1865,13.79806666666667,13.435499999999998,50.84666666666667,32.833500000000015,24.324133333333336,10.081000000000001,18.795466666666663,13.615999999999998,83
12.030666666666669,4.1865,13.79806666666667,13.435499999999998,51.44326666666667,33.32500000000002,24.415133333333337,10.1155,18.795466666666663,13.615999999999998,84
12.161866666666668,4.1915,13.99806666666667,13.435499999999998,52.03926666666667,33.81500000000002,24.716933333333337,10.1155,19.195066666666662,13.615999999999998,85
12.161866666666668,4.1915,14.01606666666667,13.480499999999997,52.64106666666667,34.31950000000002,24.717933333333338,10.1155,19.195066666666662,13.615999999999998,86
12.446666666666669,4.2055,14.21606666666667,13.480499999999997,53.28666666666667,34.933500000000016,25.02113333333334,10.116000000000001,19.57206666666666,13.615999999999998,87
12.45026666666667,4.2055,14.21606666666667,13.480499999999997,53.88346666666667,35.425500000000014,25.15813333333334,10.116000000000001,19.57206666666666,13.615999999999998,88
12.464266666666669,4.2405,14.21606666666667,13.480499999999997,54.47986666666667,35.91650000000001,25.17873333333334,10.164000000000001,19.57206666666666,13.615999999999998,89
12.464266666666669,4.2405,14.21606666666667,13.480499999999997,55.076466666666676,36.408000000000015,25.23373333333334,10.164000000000001,19.57206666666666,13.615999999999998,90
12.464266666666669,4.2405,14.21606666666667,13.480499999999997,55.695866666666674,36.95650000000001,25.26433333333334,10.164000000000001,19.77206666666666,13.615999999999998,91
12.55386666666667,4.262,14.22426666666667,13.480499999999997,56.29166666666667,37.44600000000001,25.45853333333334,10.164000000000001,19.97206666666666,13.615999999999998,92
12.58026666666667,4.2985,14.364266666666671,13.830499999999997,56.88986666666667,37.94150000000001,25.564133333333338,10.164000000000001,20.17146666666666,14.114499999999998,93
12.61486666666667,4.3035,14.364266666666671,13.830499999999997,57.48646666666667,38.433000000000014,25.631733333333337,10.164000000000001,20.361266666666662,14.114499999999998,94
12.61486666666667,4.3035,14.563866666666671,13.830499999999997,58.083066666666674,38.924500000000016,25.72553333333334,10.164000000000001,20.56126666666666,14.114499999999998,95
12.75186666666667,4.3084999999999996,14.76386666666667,13.830499999999997,58.67966666666668,39.41600000000002,25.873933333333337,10.171000000000001,20.76126666666666,14.114499999999998,96
12.75386666666667,4.3134999999999994,14.76386666666667,13.830499999999997,59.27606666666668,39.90700000000002,25.882733333333338,10.1765,20.92406666666666,14.114499999999998,97
12.80446666666667,4.318,14.96646666666667,13.836999999999998,60.06426666666668,40.87750000000002,26.083933333333338,10.1895,21.12406666666666,14.114499999999998,98
12.80446666666667,4.318,14.98566666666667,13.836999999999998,60.782666666666685,41.67350000000002,26.267533333333336,10.208,21.40906666666666,14.326999999999998,99
12.80446666666667,4.318,14.98566666666667,13.836999999999998,61.28016666666669,41.67350000000002,26.301033333333336,10.208,21.40906666666666,14.326999999999998,100
12.80446666666667,4.318,14.98566666666667,13.836999999999998,61.78016666666669,41.67350000000002,26.301033333333336,10.208,21.40906666666666,14.326999999999998,101
12.80446666666667,4.318,14.98566666666667,13.836999999999998,62.28016666666669,41.67350000000002,26.301283333333338,10.208,21.40906666666666,14.326999999999998,102
12.80446666666667,4.318,14.98566666666667,13.836999999999998,62.78016666666669,41.67350000000002,26.304783333333337,10.208,21.40906666666666,14.326999999999998,103
12.80446666666667,4.318,14.98566666666667,13.836999999999998,63.28016666666669,41.67350000000002,26.313283333333338,10.208,21.40906666666666,14.326999999999998,104
12.80446666666667,4.318,14.98566666666667,13.836999999999998,63.78016666666669,41.67350000000002,26.314783333333338,10.208,21.40906666666666,14.326999999999998,105
12.80446666666667,4.318,14.98566666666667,13.836999999999998,64.28016666666669,41.67350000000002,26.314783333333338,10.208,21.40906666666666,14.326999999999998,106
12.80446666666667,4.318,14.98566666666667,13.836999999999998,64.78016666666669,41.67350000000002,26.318283333333337,10.208,21.40906666666666,14.326999999999998,107
12.80446666666667,4.318,14.98566666666667,13.836999999999998,65.28016666666669,41.67350000000002,26.32078333333334,10.208,21.40906666666666,14.326999999999998,108
12.80446666666667,4.318,14.98566666666667,13.836999999999998,65.78016666666669,41.67350000000002,26.32078333333334,10.208,21.40906666666666,14.326999999999998,109
12.80446666666667,4.318,14.98566666666667,13.836999999999998,66.27466666666669,41.67350000000002,26.33128333333334,10.208,21.40906666666666,14.326999999999998,110
12.80446666666667,4.318,14.98566666666667,13.836999999999998,66.77116666666669,41.67350000000002,26.340783333333338,10.208,21.40906666666666,14.326999999999998,111
12.80446666666667,4.318,14.98566666666667,13.836999999999998,67.27116666666669,41.67350000000002,26.353283333333337,10.208,21.40906666666666,14.326999999999998,112
12.80446666666667,4.318,14.98566666666667,13.836999999999998,67.77116666666669,41.67350000000002,26.353283333333337,10.208,21.40906666666666,14.326999999999998,113
12.80446666666667,4.318,14.98566666666667,13.836999999999998,68.27116666666669,41.67350000000002,26.354533333333336,10.208,21.40906666666666,14.326999999999998,114
12.80446666666667,4.318,14.98566666666667,13.836999999999998,68.76741666666669,41.67350000000002,26.410283333333336,10.208,21.40906666666666,14.326999999999998,115
12.80446666666667,4.318,14.98566666666667,13.836999999999998,69.15991666666669,41.67350000000002,26.412033333333337,10.208,21.40906666666666,14.326999999999998,116
12.80446666666667,4.318,14.986916666666671,13.836999999999998,69.64441666666669,41.67350000000002,26.412033333333337,10.208,21.40906666666666,14.326999999999998,117
12.80446666666667,4.318,14.986916666666671,13.836999999999998,70.14441666666669,41.67350000000002,26.437033333333336,10.208,21.40906666666666,14.326999999999998,118
12.81196666666667,4.318,15.230666666666671,13.836999999999998,70.76866666666669,41.67350000000002,26.477283333333336,10.208,21.53406666666666,14.326999999999998,119
12.81196666666667,4.318,15.313166666666671,14.001999999999997,71.08241666666669,42.296500000000016,26.528783333333337,10.311,21.759066666666662,14.776999999999997,120
12.81196666666667,4.318,15.437916666666672,14.251499999999997,71.50291666666669,42.75650000000002,26.532283333333336,10.318,21.872316666666663,15.003499999999997,121
12.81196666666667,4.318,15.437916666666672,14.251499999999997,72.04516666666669,43.176000000000016,26.532283333333336,10.318,21.872316666666663,15.003499999999997,122
12.81196666666667,4.318,15.437916666666672,14.251499999999997,72.70816666666668,43.57050000000002,26.558033333333334,10.3185,21.872316666666663,15.003499999999997,123
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,73.45166666666668,44.059500000000014,26.578783333333334,10.3265,21.872316666666663,15.003499999999997,124
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,74.05791666666669,44.292000000000016,26.578783333333334,10.3265,21.872316666666663,15.003499999999997,125
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,74.47041666666668,44.824500000000015,26.581033333333334,10.3265,21.872316666666663,15.003499999999997,126
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,74.99266666666668,45.13200000000001,26.582533333333334,10.327499999999999,21.872316666666663,15.003499999999997,127
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,75.50591666666668,45.16150000000001,26.587283333333335,10.336999999999998,21.872316666666663,15.003499999999997,128
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,76.05866666666668,45.59750000000001,26.598033333333337,10.358499999999998,21.872316666666663,15.003499999999997,129
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,76.61816666666668,45.71850000000001,26.598033333333337,10.358499999999998,21.872316666666663,15.003499999999997,130
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,77.27666666666669,46.05000000000001,26.598033333333337,10.358499999999998,21.872316666666663,15.003499999999997,131
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,77.78191666666669,46.55600000000001,26.60053333333334,10.363499999999998,21.872316666666663,15.003499999999997,132
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,78.41066666666669,46.99300000000001,26.60053333333334,10.363499999999998,21.872316666666663,15.003499999999997,133
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,79.01116666666668,47.482000000000006,26.60053333333334,10.363499999999998,21.872316666666663,15.003499999999997,134
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,79.55591666666668,47.63000000000001,26.62528333333334,10.410499999999999,21.872316666666663,15.003499999999997,135
12.81221666666667,4.318499999999999,15.44966666666667,14.274999999999997,80.05541666666667,47.63100000000001,26.62528333333334,10.410499999999999,21.872316666666663,15.003499999999997,136
12.81221666666667,4.318499999999999,15.44991666666667,14.275499999999997,80.68591666666667,48.08250000000001,26.62553333333334,10.411,21.872316666666663,15.003499999999997,137
12.81221666666667,4.318499999999999,15.44991666666667,14.275499999999997,81.18541666666667,48.08400000000001,26.62553333333334,10.411,21.872316666666663,15.003499999999997,138
12.81221666666667,4.318499999999999,15.44991666666667,14.275499999999997,81.67641666666667,48.55800000000001,26.63228333333334,10.4245,21.872316666666663,15.003499999999997,139
12.93001666666667,4.4075,15.64991666666667,14.275499999999997,82.27321666666667,49.54200000000001,26.69788333333334,10.4245,22.072316666666662,15.003499999999997,140
12.938816666666671,4.4485,15.64991666666667,14.275499999999997,82.87001666666667,50.52600000000001,26.70928333333334,10.4245,22.072316666666662,15.003499999999997,141
12.940016666666672,4.4485,15.79491666666667,14.275499999999997,83.46661666666667,51.50900000000001,26.73168333333334,10.4245,22.27231666666666,15.003499999999997,142
12.942016666666673,4.4585,15.81471666666667,14.275499999999997,84.06341666666667,52.49300000000001,26.75108333333334,10.4245,22.47231666666666,15.003499999999997,143
12.943616666666673,4.4585,16.00931666666667,14.275499999999997,84.65981666666667,53.47500000000001,26.77608333333334,10.4245,22.67231666666666,15.003499999999997,144
12.959216666666672,4.4585,16.15231666666667,14.275499999999997,85.25581666666668,54.455000000000005,26.88288333333334,10.4245,22.87231666666666,15.003499999999997,145
13.020616666666673,4.4585,16.35231666666667,14.275499999999997,85.85181666666668,55.435,26.93868333333334,10.4245,23.07231666666666,15.003499999999997,146
13.023016666666672,4.4585,16.36611666666667,14.275499999999997,86.44841666666667,56.418,26.939483333333342,10.4245,23.272316666666658,15.003499999999997,147
13.089016666666673,4.4585,16.56611666666667,14.275499999999997,87.04441666666668,57.397999999999996,27.11388333333334,10.4245,23.472316666666657,15.003499999999997,148
13.097416666666673,4.5005,16.56891666666667,14.275499999999997,87.64041666666668,58.37799999999999,27.14468333333334,10.4245,23.672316666666656,15.003499999999997,149
13.097616666666672,4.5005,16.58471666666667,14.275499999999997,88.23661666666668,59.358999999999995,27.14628333333334,10.4245,23.837316666666656,15.003499999999997,150
13.107616666666672,4.5504999999999995,16.591116666666668,14.275499999999997,88.83281666666667,60.339999999999996,27.22328333333334,10.4245,23.937316666666657,15.003499999999997,151
13.107616666666672,4.5504999999999995,16.591116666666668,14.275499999999997,89.42901666666667,61.321,27.25568333333334,10.4245,23.937316666666657,15.003499999999997,152
13.107616666666672,4.5504999999999995,16.59391666666667,14.275499999999997,90.02541666666667,62.303,27.26248333333334,10.4245,24.137316666666656,15.003499999999997,153
13.133216666666673,4.6114999999999995,16.69591666666667,14.275499999999997,90.62181666666667,63.285,27.29788333333334,10.4245,24.337116666666656,15.003499999999997,154
13.133216666666673,4.6114999999999995,16.69671666666667,14.275499999999997,91.21821666666668,64.267,27.30088333333334,10.4245,24.536316666666657,15.003499999999997,155
13.137216666666673,4.631499999999999,16.69851666666667,14.275499999999997,91.81501666666668,65.25099999999999,27.33288333333334,10.4245,24.536316666666657,15.003499999999997,156
13.137216666666673,4.631499999999999,16.69851666666667,14.275499999999997,92.41141666666668,66.23299999999999,27.33908333333334,10.4245,24.536316666666657,15.003499999999997,157
13.141216666666672,4.651499999999999,16.83811666666667,14.275499999999997,93.00681666666668,67.21,27.35228333333334,10.4245,24.736316666666657,15.003499999999997,158
13.141216666666672,4.651499999999999,16.83811666666667,14.275499999999997,93.59541666666668,68.19,27.37248333333334,10.4245,24.890516666666656,15.003499999999997,159
13.249016666666671,4.651499999999999,16.97291666666667,14.275999999999998,94.39161666666668,69.1805,27.38088333333334,10.427,25.090716666666655,15.003999999999998,160
13.249016666666671,4.651499999999999,16.97291666666667,14.275999999999998,95.18781666666668,70.17099999999999,27.38208333333334,10.43,25.090716666666655,15.003999999999998,161
13.249016666666671,4.651499999999999,16.97291666666667,14.275999999999998,95.97961666666667,71.16149999999999,27.43668333333334,10.43,25.090716666666655,15.003999999999998,162
13.249016666666671,4.651499999999999,16.97291666666667,14.275999999999998,96.77661666666667,72.154,27.44008333333334,10.43,25.090716666666655,15.003999999999998,163
13.249016666666671,4.651499999999999,16.97311666666667,14.276499999999999,97.57241666666667,73.1435,27.45228333333334,10.43,25.090716666666655,15.003999999999998,164
13.249016666666671,4.651499999999999,16.97311666666667,14.276499999999999,98.36861666666667,74.134,27.467083333333342,10.43,25.090716666666655,15.003999999999998,165
13.249016666666671,4.651499999999999,16.97391666666667,14.2785,99.16501666666667,75.125,27.48428333333334,10.458,25.257516666666653,15.003999999999998,166
13.249016666666671,4.651499999999999,16.97391666666667,14.2785,99.96161666666667,76.1165,27.52248333333334,10.4595,25.257516666666653,15.003999999999998,167
13.249016666666671,4.651499999999999,16.97391666666667,14.2785,100.75841666666668,77.1085,27.52268333333334,10.46,25.257516666666653,15.003999999999998,168
13.249016666666671,4.651499999999999,16.97391666666667,14.2785,101.55461666666667,78.099,27.52668333333334,10.4685,25.415116666666652,15.003999999999998,169
13.249016666666671,4.651499999999999,16.97391666666667,14.2785,102.35121666666667,79.0905,27.532283333333343,10.477500000000001,25.520316666666652,15.003999999999998,170
13.249016666666671,4.651499999999999,16.97591666666667,14.2835,103.14761666666668,80.0815,27.540283333333342,10.496500000000001,25.63031666666665,15.003999999999998,171
13.249016666666671,4.651499999999999,16.97591666666667,14.2835,103.94421666666668,81.07300000000001,27.56348333333334,10.496500000000001,25.63031666666665,15.003999999999998,172
13.249016666666671,4.651499999999999,16.97591666666667,14.2835,104.74081666666667,82.06450000000001,27.56488333333334,10.496500000000001,25.77831666666665,15.003999999999998,173
13.249016666666671,4.651499999999999,16.97611666666667,14.284,105.53741666666667,83.05600000000001,27.56788333333334,10.504000000000001,25.77831666666665,15.003999999999998,174
13.249016666666671,4.651499999999999,16.97611666666667,14.284,106.33381666666668,84.04700000000001,27.569283333333342,10.507500000000002,25.77831666666665,15.003999999999998,175
13.249016666666671,4.651499999999999,17.16191666666667,14.284,107.13001666666668,85.03750000000001,27.57568333333334,10.521500000000001,25.97831666666665,15.003999999999998,176
13.249016666666671,4.651499999999999,17.32571666666667,14.284,107.92621666666668,86.028,27.58528333333334,10.529000000000002,26.17811666666665,15.003999999999998,177
13.249016666666671,4.651499999999999,17.32571666666667,14.284,108.72261666666668,87.019,27.59028333333334,10.539500000000002,26.30851666666665,15.003999999999998,178
13.249016666666671,4.651499999999999,17.32571666666667,14.284,109.51861666666669,88.009,27.60808333333334,10.539500000000002,26.30851666666665,15.003999999999998,179
13.35451666666667,4.768999999999998,17.32571666666667,14.284,110.01436666666669,89.0005,27.61408333333334,10.539500000000002,26.546766666666652,15.003999999999998,180
13.415266666666671,4.840499999999999,17.32571666666667,14.284,110.50961666666669,89.991,27.61408333333334,10.539500000000002,26.546766666666652,15.003999999999998,181
13.506516666666672,4.945999999999999,17.32571666666667,14.284,111.00486666666669,90.9815,27.624083333333342,10.539500000000002,26.796766666666652,15.003999999999998,182
13.619766666666672,5.053499999999999,17.32571666666667,14.284,111.49986666666669,91.97149999999999,27.639833333333343,10.539500000000002,26.796766666666652,15.003999999999998,183
13.806016666666672,5.117499999999999,17.57571666666667,14.284,111.99561666666669,92.963,27.69233333333334,10.539500000000002,27.046766666666652,15.003999999999998,184
13.850016666666672,5.1484999999999985,17.57571666666667,14.284,112.4911166666667,93.954,27.716333333333342,10.539500000000002,27.046766666666652,15.003999999999998,185
13.909516666666672,5.237999999999999,17.57571666666667,14.284,112.9861166666667,94.94399999999999,27.73458333333334,10.554500000000003,27.04726666666665,15.004999999999997,186
14.042266666666672,5.2429999999999986,17.82571666666667,14.284,113.4813666666667,95.93449999999999,27.82883333333334,10.554500000000003,27.29726666666665,15.004999999999997,187
14.150016666666671,5.336499999999998,17.83421666666667,14.284,113.9763666666667,96.92449999999998,27.849333333333337,10.554500000000003,27.54726666666665,15.004999999999997,188
14.25776666666667,5.416999999999998,17.99871666666667,14.284,114.4711166666667,97.91399999999999,27.925083333333337,10.555000000000003,27.79726666666665,15.004999999999997,189
14.34401666666667,5.519499999999998,17.99871666666667,14.284,114.96661666666671,98.90499999999999,27.96558333333334,10.555000000000003,28.04726666666665,15.004999999999997,190
14.43151666666667,5.635999999999998,17.99871666666667,14.284,115.46186666666671,99.89549999999998,27.966083333333337,10.555000000000003,28.240266666666653,15.004999999999997,191
14.49801666666667,5.731999999999998,17.99871666666667,14.284,115.9566166666667,100.88499999999999,27.966833333333337,10.555000000000003,28.490266666666653,15.004999999999997,192
14.76376666666667,5.817999999999999,18.24871666666667,14.284,116.5088666666667,101.87599999999999,27.98133333333334,10.568500000000004,28.740266666666653,15.004999999999997,193
15.050766666666672,5.902499999999999,18.49871666666667,14.284,117.2048666666667,102.86649999999999,28.22608333333334,10.572500000000003,28.990266666666653,15.004999999999997,194
15.137766666666671,5.996499999999999,18.49871666666667,14.284,117.7006166666667,103.85799999999999,28.238583333333338,10.572500000000003,28.990266666666653,15.004999999999997,195
15.285766666666671,6.031999999999999,18.74871666666667,14.284,118.19611666666671,104.84899999999999,28.296583333333338,10.584500000000004,29.240266666666653,15.004999999999997,196
15.378766666666671,6.113999999999999,18.74871666666667,14.284,118.69161666666672,105.83999999999999,28.301833333333338,10.584500000000004,29.490266666666653,15.004999999999997,197
15.438016666666671,6.200999999999999,18.74871666666667,14.284,119.18736666666672,106.83149999999999,28.305583333333338,10.584500000000004,29.490266666666653,15.004999999999997,198
15.552766666666672,6.262999999999999,18.74896666666667,14.284500000000001,119.68211666666672,107.821,28.37433333333334,10.584500000000004,29.686266666666654,15.005999999999997,199


==> plots/data/mult_slice_seq/normalized_violations_per_episode_cumsum_selected_scenarios.csv <==
ray_ib_sched_default_total,ray_ib_sched_default_pri,sched_twc_total,sched_twc_pri,sched_coloran_total,sched_coloran_pri,mapf_total,mapf_pri,marr_total,marr_pri,x
0.0,0.0,0.0825,0.165,0.31375,0.623,0.0515,0.103,0.225,0.45,0
0.0,0.0,0.20725,0.4145,0.73425,1.083,0.055,0.11,0.33825,0.6765,1
0.0,0.0,0.20725,0.4145,1.2765,1.5025,0.055,0.11,0.33825,0.6765,2
0.0,0.0,0.20725,0.4145,1.9395,1.897,0.08075,0.1105,0.33825,0.6765,3
0.00025,0.0005,0.219,0.438,2.683,2.386,0.1015,0.1185,0.33825,0.6765,4
0.00025,0.0005,0.219,0.438,3.28925,2.6185,0.1015,0.1185,0.33825,0.6765,5
0.00025,0.0005,0.219,0.438,3.70175,3.151,0.10375000000000001,0.1185,0.33825,0.6765,6
0.00025,0.0005,0.219,0.438,4.224,3.4585,0.10525000000000001,0.1195,0.33825,0.6765,7
0.00025,0.0005,0.219,0.438,4.73725,3.488,0.11000000000000001,0.129,0.33825,0.6765,8
0.00025,0.0005,0.219,0.438,5.29,3.924,0.12075000000000001,0.1505,0.33825,0.6765,9
0.00025,0.0005,0.219,0.438,5.8495,4.045,0.12075000000000001,0.1505,0.33825,0.6765,10
0.00025,0.0005,0.219,0.438,6.508,4.3765,0.12075000000000001,0.1505,0.33825,0.6765,11
0.00025,0.0005,0.219,0.438,7.01325,4.8825,0.12325000000000001,0.1555,0.33825,0.6765,12
0.00025,0.0005,0.219,0.438,7.642,5.319500000000001,0.12325000000000001,0.1555,0.33825,0.6765,13
0.00025,0.0005,0.219,0.438,8.2425,5.8085,0.12325000000000001,0.1555,0.33825,0.6765,14
0.00025,0.0005,0.219,0.438,8.78725,5.9565,0.14800000000000002,0.2025,0.33825,0.6765,15
0.00025,0.0005,0.219,0.438,9.28675,5.9575000000000005,0.14800000000000002,0.2025,0.33825,0.6765,16
0.00025,0.0005,0.21925,0.4385,9.91725,6.409000000000001,0.14825000000000002,0.203,0.33825,0.6765,17
0.00025,0.0005,0.21925,0.4385,10.416749999999999,6.410500000000001,0.14825000000000002,0.203,0.33825,0.6765,18
0.00025,0.0005,0.21925,0.4385,10.907749999999998,6.884500000000001,0.15500000000000003,0.21650000000000003,0.33825,0.6765,19
0.00945,0.006,0.41925,0.4385,11.599149999999998,7.613000000000001,0.34220000000000006,0.22050000000000003,0.53825,0.6765,20
0.02585,0.047,0.61885,0.4385,12.195349999999998,8.103500000000002,0.3692000000000001,0.22050000000000003,0.7382500000000001,0.6765,21
0.09025,0.047,0.67365,0.4385,12.791749999999997,8.594500000000002,0.42280000000000006,0.22100000000000003,0.87365,0.6765,22
0.09924999999999999,0.047,0.87325,0.4385,13.388349999999997,9.086000000000002,0.6066,0.22100000000000003,1.07365,0.6765,23
0.09924999999999999,0.047,0.87325,0.4385,13.984949999999998,9.577500000000002,0.6976,0.25550000000000006,1.07365,0.6765,24
0.23045,0.052,1.07325,0.4385,14.580949999999998,10.067500000000003,0.9994000000000001,0.25550000000000006,1.47325,0.6765,25
0.23045,0.052,1.09125,0.4835,15.182749999999999,10.572000000000003,1.0004,0.25550000000000006,1.47325,0.6765,26
0.51525,0.066,1.29125,0.4835,15.828349999999999,11.186000000000003,1.3035999999999999,0.25600000000000006,1.85025,0.6765,27
0.51885,0.066,1.29125,0.4835,16.42515,11.678000000000004,1.4405999999999999,0.25600000000000006,1.85025,0.6765,28
0.53285,0.101,1.29125,0.4835,17.021549999999998,12.169000000000004,1.4611999999999998,0.30400000000000005,1.85025,0.6765,29
0.53285,0.101,1.29125,0.4835,17.618149999999996,12.660500000000004,1.5161999999999998,0.30400000000000005,1.85025,0.6765,30
0.53285,0.101,1.29125,0.4835,18.237549999999995,13.209000000000005,1.5467999999999997,0.30400000000000005,2.05025,0.6765,31
0.6224500000000001,0.1225,1.29945,0.4835,18.833349999999996,13.698500000000005,1.7409999999999997,0.30400000000000005,2.2502500000000003,0.6765,32
0.64885,0.159,1.43945,0.8334999999999999,19.431549999999994,14.194000000000004,1.8465999999999996,0.30400000000000005,2.44965,1.175,33
0.68345,0.164,1.43945,0.8334999999999999,20.028149999999993,14.685500000000005,1.9141999999999997,0.30400000000000005,2.63945,1.175,34
0.68345,0.164,1.63905,0.8334999999999999,20.62474999999999,15.177000000000005,2.0079999999999996,0.30400000000000005,2.8394500000000003,1.175,35
0.82045,0.169,1.8390499999999999,0.8334999999999999,21.22134999999999,15.668500000000005,2.1563999999999997,0.31100000000000005,3.0394500000000004,1.175,36
0.82245,0.17400000000000002,1.8390499999999999,0.8334999999999999,21.81774999999999,16.159500000000005,2.1651999999999996,0.31650000000000006,3.2022500000000003,1.175,37
0.87305,0.17850000000000002,2.0416499999999997,0.8399999999999999,22.60594999999999,17.130000000000006,2.3663999999999996,0.32950000000000007,3.4022500000000004,1.175,38
0.87305,0.17850000000000002,2.06085,0.8399999999999999,23.32434999999999,17.926000000000005,2.55,0.3480000000000001,3.6872500000000006,1.3875,39
1.22465,0.43600000000000005,2.4608499999999998,1.3399999999999999,23.92434999999999,18.426000000000005,3.3018,0.9615000000000001,4.087250000000001,1.8875,40
1.61225,0.5425000000000001,3.0416499999999997,2.292,24.52434999999999,18.926000000000005,4.0498,1.497,4.687250000000001,2.8875,41
1.80085,0.7110000000000001,3.39185,3.1674999999999995,25.124349999999993,19.426000000000005,4.8108,2.0465,5.220650000000001,3.7220000000000004,42
1.90365,0.8785000000000001,3.54005,3.5379999999999994,25.724349999999994,19.926000000000005,5.308400000000001,2.1565,5.620650000000001,4.222,43
2.21585,1.173,3.83505,4.275499999999999,26.324349999999995,20.426000000000005,5.9964,2.618,6.139650000000001,5.0205,44
2.3110500000000003,1.33,4.03485,4.7749999999999995,26.923549999999995,20.924000000000007,6.603800000000001,2.8979999999999997,6.718450000000002,5.9675,45
2.57445,1.7075,4.2372499999999995,5.2749999999999995,27.523549999999997,21.424000000000007,7.225200000000001,3.143,7.118450000000002,6.4675,46
2.8706500000000004,1.819,4.66825,5.852499999999999,28.247749999999996,21.924000000000007,7.858200000000001,3.5829999999999997,7.518450000000002,6.9675,47
3.0784500000000006,1.8205,5.030049999999999,6.256999999999999,28.847349999999995,22.423000000000005,8.475000000000001,3.82,7.918450000000003,7.4675,48
3.6948500000000006,2.1955,5.43005,7.256999999999999,29.447349999999997,22.923000000000005,9.366600000000002,4.795,8.518450000000003,8.467500000000001,49
4.12445,2.453,5.9990499999999995,8.179499999999999,30.147349999999996,23.423000000000005,10.168000000000001,5.4355,8.918450000000004,8.967500000000001,50
4.45485,2.8615,6.50085,9.043,30.747349999999997,23.923000000000005,10.893400000000002,5.9305,9.518450000000003,9.967500000000001,51
5.043850000000001,3.1875,7.100849999999999,10.043,31.547349999999998,24.423000000000005,11.850200000000001,6.859,10.118450000000003,10.967500000000001,52
5.476050000000001,3.3045,7.53105,10.6185,32.34735,24.923000000000005,12.5106,7.249,10.518450000000003,11.467500000000001,53
5.896250000000001,3.561,7.88645,11.1185,32.94735,25.423000000000005,13.0702,7.481999999999999,10.918450000000004,11.967500000000001,54
6.389450000000001,3.5715,8.36045,11.8035,33.74375,25.923000000000005,13.8592,8.036999999999999,11.318450000000004,12.467500000000001,55
6.517850000000001,3.7455,8.56485,12.314499999999999,34.34375,26.423000000000005,14.526,8.424499999999998,11.756650000000004,13.213000000000001,56
6.955050000000001,4.007,9.03965,13.001499999999998,34.94375,26.923000000000005,15.3108,9.027999999999999,12.229650000000005,13.8955,57
7.4502500000000005,4.265,9.52105,13.708999999999998,35.54375,27.423000000000005,16.1994,9.808499999999999,12.629650000000005,14.3955,58
7.60125,4.2855,9.89145,14.184499999999998,36.143750000000004,27.923000000000005,16.6506,9.9255,13.029650000000006,14.8955,59


==> plots/data/mult_slice_seq/ray_ib_sched_default_2.csv <==
train_step,train_reward,eval_step,eval_reward,total_loss_step,total_loss_value
,,10240,-1069.10888671875,,
,,12288,-1069.10888671875,,
,,14336,-1069.10888671875,,
,,16384,-1069.10888671875,,
,,18432,-1069.10888671875,,
,,20480,-865.73388671875,,
,,22528,-865.73388671875,,
,,24576,-865.73388671875,,
,,26624,-865.73388671875,,
,,28672,-865.73388671875,,
,,30720,-808.8212890625,,
,,32768,-808.8212890625,,
,,34816,-808.8212890625,,
,,36864,-808.8212890625,,
,,38912,-808.8212890625,,
,,40960,-811.4215698242188,,
,,43008,-811.4215698242188,,
,,45056,-811.4215698242188,,
,,47104,-811.4215698242188,,
,,49152,-811.4215698242188,,
,,51200,-747.7603149414062,,
,,53248,-747.7603149414062,,
,,55296,-747.7603149414062,,
,,57344,-747.7603149414062,,
,,59392,-747.7603149414062,,
,,61440,-726.8639526367188,,
,,63488,-726.8639526367188,,
,,65536,-726.8639526367188,,
,,67584,-726.8639526367188,,
,,69632,-726.8639526367188,,
,,71680,-726.986572265625,,
,,73728,-726.986572265625,,
,,75776,-726.986572265625,,
,,77824,-726.986572265625,,
,,79872,-726.986572265625,,
,,81920,-725.9144897460938,,
,,83968,-725.9144897460938,,
,,86016,-725.9144897460938,,
,,88064,-725.9144897460938,,
,,90112,-725.9144897460938,,
,,92160,-713.7006225585938,,
,,94208,-713.7006225585938,,
,,96256,-713.7006225585938,,
,,98304,-713.7006225585938,,
,,100352,-713.7006225585938,,
,,102400,-786.25,,
,,104448,-786.25,,
,,106496,-786.25,,
,,108544,-786.25,,
,,110592,-786.25,,
,,112640,-804.958740234375,,
,,114688,-804.958740234375,,
,,116736,-804.958740234375,,
,,118784,-804.958740234375,,
,,120832,-804.958740234375,,
,,122880,-765.5567016601562,,
,,124928,-765.5567016601562,,
,,126976,-765.5567016601562,,
,,129024,-765.5567016601562,,
,,131072,-765.5567016601562,,
,,133120,-760.1981201171875,,
,,135168,-760.1981201171875,,
,,137216,-760.1981201171875,,
,,139264,-760.1981201171875,,
,,141312,-760.1981201171875,,
,,143360,-739.6837768554688,,
,,145408,-739.6837768554688,,
,,147456,-739.6837768554688,,
,,149504,-739.6837768554688,,
,,151552,-739.6837768554688,,
,,153600,-754.7947387695312,,
,,155648,-754.7947387695312,,
,,157696,-754.7947387695312,,
,,159744,-754.7947387695312,,
,,161792,-754.7947387695312,,
,,163840,-749.0075073242188,,
,,165888,-749.0075073242188,,
,,167936,-749.0075073242188,,
,,169984,-749.0075073242188,,
,,172032,-749.0075073242188,,
,,174080,-739.4374389648438,,
,,176128,-739.4374389648438,,
,,178176,-739.4374389648438,,
,,180224,-739.4374389648438,,
,,182272,-739.4374389648438,,
,,184320,-738.2092895507812,,
,,186368,-738.2092895507812,,
,,188416,-738.2092895507812,,
,,190464,-738.2092895507812,,
,,192512,-738.2092895507812,,
,,194560,-744.69091796875,,
,,196608,-744.69091796875,,
,,198656,-744.69091796875,,
,,200704,-744.69091796875,,
,,202752,-744.69091796875,,
,,204800,-783.5904541015625,,
,,206848,-783.5904541015625,,
,,208896,-783.5904541015625,,
,,210944,-783.5904541015625,,
,,212992,-783.5904541015625,,
,,215040,-800.730224609375,,
,,217088,-800.730224609375,,
,,219136,-800.730224609375,,
,,221184,-800.730224609375,,
,,223232,-800.730224609375,,
,,225280,-786.2427368164062,,
,,227328,-786.2427368164062,,
,,229376,-786.2427368164062,,
,,231424,-786.2427368164062,,
,,233472,-786.2427368164062,,
,,235520,-767.9194946289062,,
,,237568,-767.9194946289062,,
,,239616,-767.9194946289062,,
,,241664,-767.9194946289062,,
,,243712,-767.9194946289062,,
,,245760,-778.7660522460938,,
,,247808,-778.7660522460938,,
,,249856,-778.7660522460938,,
,,251904,-778.7660522460938,,
,,253952,-778.7660522460938,,
,,256000,-755.1385498046875,,
,,258048,-755.1385498046875,,
,,260096,-755.1385498046875,,
,,262144,-755.1385498046875,,
,,264192,-755.1385498046875,,
,,266240,-719.3613891601562,,
,,268288,-719.3613891601562,,
,,270336,-719.3613891601562,,
,,272384,-719.3613891601562,,
,,274432,-719.3613891601562,,
,,276480,-739.8167724609375,,
,,278528,-739.8167724609375,,
,,280576,-739.8167724609375,,
,,282624,-739.8167724609375,,
,,284672,-739.8167724609375,,
,,286720,-663.7224731445312,,
,,288768,-663.7224731445312,,
,,290816,-663.7224731445312,,
,,292864,-663.7224731445312,,
,,294912,-663.7224731445312,,
,,296960,-654.07177734375,,
,,299008,-654.07177734375,,
,,301056,-654.07177734375,,
,,303104,-654.07177734375,,
,,305152,-654.07177734375,,
,,307200,-662.8497314453125,,
,,309248,-662.8497314453125,,
,,311296,-662.8497314453125,,
,,313344,-662.8497314453125,,
,,315392,-662.8497314453125,,
,,317440,-633.2589721679688,,
,,319488,-633.2589721679688,,
,,321536,-633.2589721679688,,
,,323584,-633.2589721679688,,
,,325632,-633.2589721679688,,
,,327680,-640.833984375,,
,,329728,-640.833984375,,
,,331776,-640.833984375,,
,,333824,-640.833984375,,
,,335872,-640.833984375,,
,,337920,-586.6972045898438,,
,,339968,-586.6972045898438,,
,,342016,-586.6972045898438,,
,,344064,-586.6972045898438,,
,,346112,-586.6972045898438,,
,,348160,-605.9030151367188,,
,,350208,-605.9030151367188,,
,,352256,-605.9030151367188,,
,,354304,-605.9030151367188,,
,,356352,-605.9030151367188,,
,,358400,-632.3674926757812,,
,,360448,-632.3674926757812,,
,,362496,-632.3674926757812,,
,,364544,-632.3674926757812,,
,,366592,-632.3674926757812,,
,,368640,-605.7960815429688,,
,,370688,-605.7960815429688,,
,,372736,-605.7960815429688,,
,,374784,-605.7960815429688,,
,,376832,-605.7960815429688,,
,,378880,-566.900634765625,,
,,380928,-566.900634765625,,
,,382976,-566.900634765625,,
,,385024,-566.900634765625,,
,,387072,-566.900634765625,,
,,389120,-574.6536254882812,,
,,391168,-574.6536254882812,,
,,393216,-574.6536254882812,,
,,395264,-574.6536254882812,,
,,397312,-574.6536254882812,,
,,399360,-562.124755859375,,
,,401408,-562.124755859375,,
,,403456,-562.124755859375,,
,,405504,-562.124755859375,,
,,407552,-562.124755859375,,
,,409600,-541.6295776367188,,
,,411648,-541.6295776367188,,
,,413696,-541.6295776367188,,
,,415744,-541.6295776367188,,
,,417792,-541.6295776367188,,
,,419840,-568.6101684570312,,
,,421888,-568.6101684570312,,
,,423936,-568.6101684570312,,
,,425984,-568.6101684570312,,
,,428032,-568.6101684570312,,
,,430080,-569.9536743164062,,
,,432128,-569.9536743164062,,
,,434176,-569.9536743164062,,
,,436224,-569.9536743164062,,
,,438272,-569.9536743164062,,
,,440320,-568.4735717773438,,
,,442368,-568.4735717773438,,
,,444416,-568.4735717773438,,
,,446464,-568.4735717773438,,
,,448512,-568.4735717773438,,
,,450560,-585.51708984375,,
,,452608,-585.51708984375,,
,,454656,-585.51708984375,,
,,456704,-585.51708984375,,
,,458752,-585.51708984375,,
,,460800,-592.0946655273438,,
,,462848,-592.0946655273438,,
,,464896,-592.0946655273438,,
,,466944,-592.0946655273438,,
,,468992,-592.0946655273438,,
,,471040,-593.4385375976562,,
,,473088,-593.4385375976562,,
,,475136,-593.4385375976562,,
,,477184,-593.4385375976562,,
,,479232,-593.4385375976562,,
,,481280,-615.87646484375,,
,,483328,-615.87646484375,,
,,485376,-615.87646484375,,
,,487424,-615.87646484375,,
,,489472,-615.87646484375,,
,,491520,-588.9662475585938,,
,,493568,-588.9662475585938,,
,,495616,-588.9662475585938,,
,,497664,-588.9662475585938,,
,,499712,-588.9662475585938,,
,,501760,-585.34716796875,,
,,503808,-585.34716796875,,
,,505856,-585.34716796875,,
,,507904,-585.34716796875,,
,,509952,-585.34716796875,,
,,512000,-616.2811279296875,,
,,514048,-616.2811279296875,,
,,516096,-616.2811279296875,,
,,518144,-616.2811279296875,,
,,520192,-616.2811279296875,,
,,522240,-596.2030639648438,,
,,524288,-596.2030639648438,,
,,526336,-596.2030639648438,,
,,528384,-596.2030639648438,,
,,530432,-596.2030639648438,,
,,532480,-610.8474731445312,,
,,534528,-610.8474731445312,,
,,536576,-610.8474731445312,,
,,538624,-610.8474731445312,,
,,540672,-610.8474731445312,,
,,542720,-590.1913452148438,,
,,544768,-590.1913452148438,,
,,546816,-590.1913452148438,,
,,548864,-590.1913452148438,,
,,550912,-590.1913452148438,,
,,552960,-603.141845703125,,
,,555008,-603.141845703125,,
,,557056,-603.141845703125,,
,,559104,-603.141845703125,,
,,561152,-603.141845703125,,
,,563200,-602.6242065429688,,
,,565248,-602.6242065429688,,
,,567296,-602.6242065429688,,
,,569344,-602.6242065429688,,
,,571392,-602.6242065429688,,
,,573440,-596.1636962890625,,
,,575488,-596.1636962890625,,
,,577536,-596.1636962890625,,
,,579584,-596.1636962890625,,
,,581632,-596.1636962890625,,
,,583680,-640.4428100585938,,
,,585728,-640.4428100585938,,
,,587776,-640.4428100585938,,
,,589824,-640.4428100585938,,
,,591872,-640.4428100585938,,
,,593920,-644.6016235351562,,
,,595968,-644.6016235351562,,
,,598016,-644.6016235351562,,
,,600064,-644.6016235351562,,
10240,-1530.8494873046875,,,,
12288,-1477.28271484375,,,,
14336,-1477.28271484375,,,,
16384,-1477.28271484375,,,,
18432,-1477.28271484375,,,,
20480,-1428.833251953125,,,,
22528,-1241.7021484375,,,,
24576,-1241.7021484375,,,,
26624,-1241.7021484375,,,,
28672,-1241.7021484375,,,,
30720,-1243.3724365234375,,,,
32768,-1310.650390625,,,,
34816,-1310.650390625,,,,
36864,-1310.650390625,,,,
38912,-1310.650390625,,,,
40960,-1343.6712646484375,,,,
43008,-1393.181884765625,,,,
45056,-1393.181884765625,,,,
47104,-1393.181884765625,,,,
49152,-1393.181884765625,,,,
51200,-940.5818481445312,,,,
53248,-932.2780151367188,,,,
55296,-932.2780151367188,,,,
57344,-932.2780151367188,,,,
59392,-932.2780151367188,,,,
61440,-1071.5208740234375,,,,
63488,-1184.3514404296875,,,,
65536,-1184.3514404296875,,,,
67584,-1184.3514404296875,,,,
69632,-1184.3514404296875,,,,
71680,-1099.000732421875,,,,
73728,-843.8821411132812,,,,
75776,-843.8821411132812,,,,
77824,-843.8821411132812,,,,
79872,-843.8821411132812,,,,
81920,-875.713623046875,,,,
83968,-894.7962036132812,,,,
86016,-894.7962036132812,,,,
88064,-894.7962036132812,,,,
90112,-959.2125244140625,,,,
92160,-1057.177978515625,,,,
94208,-1047.6331787109375,,,,
96256,-1047.6331787109375,,,,
98304,-1047.6331787109375,,,,
100352,-965.0913696289062,,,,
102400,-767.5596923828125,,,,
104448,-852.6422729492188,,,,
106496,-852.6422729492188,,,,
108544,-852.6422729492188,,,,
110592,-925.3406982421875,,,,
112640,-827.4740600585938,,,,
114688,-827.4740600585938,,,,
116736,-827.4740600585938,,,,
118784,-827.4740600585938,,,,
120832,-958.0205078125,,,,
122880,-1226.9654541015625,,,,
124928,-1226.9654541015625,,,,
126976,-1226.9654541015625,,,,
129024,-1226.9654541015625,,,,
131072,-1009.6022338867188,,,,
133120,-950.8551025390625,,,,
135168,-950.8551025390625,,,,
137216,-950.8551025390625,,,,
139264,-950.8551025390625,,,,
141312,-884.6633911132812,,,,
143360,-1364.142578125,,,,
145408,-1364.142578125,,,,
147456,-1364.142578125,,,,
149504,-1364.142578125,,,,
151552,-1099.6866455078125,,,,
153600,-1099.12939453125,,,,
155648,-1099.12939453125,,,,
157696,-1099.12939453125,,,,
159744,-1099.12939453125,,,,
161792,-976.052490234375,,,,
163840,-952.8557739257812,,,,
165888,-952.8557739257812,,,,
167936,-952.8557739257812,,,,
169984,-932.9773559570312,,,,
172032,-1146.01123046875,,,,
174080,-1340.8021240234375,,,,
176128,-1340.8021240234375,,,,
178176,-1340.8021240234375,,,,
180224,-975.6265258789062,,,,
182272,-729.71630859375,,,,
184320,-619.2796630859375,,,,
186368,-619.2796630859375,,,,
188416,-619.2796630859375,,,,
190464,-812.5031127929688,,,,
192512,-970.6326904296875,,,,
194560,-1025.1739501953125,,,,
196608,-1025.1739501953125,,,,
198656,-1025.1739501953125,,,,
200704,-1066.2767333984375,,,,
202752,-913.8004150390625,,,,
204800,-782.5881958007812,,,,
206848,-782.5881958007812,,,,
208896,-782.5881958007812,,,,
210944,-905.2752685546875,,,,
212992,-619.0997924804688,,,,
215040,-619.0997924804688,,,,
217088,-619.0997924804688,,,,
219136,-619.0997924804688,,,,
221184,-854.0150146484375,,,,
223232,-717.0889282226562,,,,
225280,-717.0889282226562,,,,
227328,-717.0889282226562,,,,
229376,-717.0889282226562,,,,
231424,-866.8148193359375,,,,
233472,-565.0162963867188,,,,
235520,-565.0162963867188,,,,
237568,-565.0162963867188,,,,
239616,-565.0162963867188,,,,
241664,-958.0578002929688,,,,
243712,-1404.536376953125,,,,
245760,-1404.536376953125,,,,
247808,-1404.536376953125,,,,
249856,-874.0057373046875,,,,
251904,-1107.1927490234375,,,,
253952,-1117.8388671875,,,,
256000,-1117.8388671875,,,,
258048,-1117.8388671875,,,,
260096,-860.6267700195312,,,,
262144,-923.8355712890625,,,,
264192,-1136.3955078125,,,,
266240,-1136.3955078125,,,,
268288,-1136.3955078125,,,,
270336,-887.9970092773438,,,,
272384,-913.6276245117188,,,,
274432,-594.6350708007812,,,,
276480,-594.6350708007812,,,,
278528,-594.6350708007812,,,,
280576,-862.4979858398438,,,,
282624,-1083.889404296875,,,,
284672,-836.865234375,,,,
286720,-836.865234375,,,,
288768,-836.865234375,,,,
290816,-882.02197265625,,,,
292864,-807.7836303710938,,,,
294912,-819.1043701171875,,,,
296960,-819.1043701171875,,,,
299008,-819.1043701171875,,,,
301056,-834.1910400390625,,,,
303104,-1107.1527099609375,,,,
305152,-918.1537475585938,,,,
307200,-918.1537475585938,,,,
309248,-918.1537475585938,,,,
311296,-949.0021362304688,,,,
313344,-948.2737426757812,,,,
315392,-948.2737426757812,,,,
317440,-948.2737426757812,,,,
319488,-948.2737426757812,,,,
321536,-861.4326782226562,,,,
323584,-1009.671875,,,,
325632,-1009.671875,,,,
327680,-1009.671875,,,,
329728,-921.0737915039062,,,,
331776,-918.17822265625,,,,
333824,-842.324951171875,,,,
335872,-842.324951171875,,,,
337920,-842.324951171875,,,,
339968,-803.4857788085938,,,,
342016,-856.5042114257812,,,,
344064,-964.739501953125,,,,
346112,-964.739501953125,,,,
348160,-964.739501953125,,,,
350208,-803.5341796875,,,,
352256,-887.2230224609375,,,,
354304,-949.8534545898438,,,,
356352,-949.8534545898438,,,,
358400,-949.8534545898438,,,,
360448,-1036.126220703125,,,,
362496,-767.5732421875,,,,
364544,-473.83172607421875,,,,
366592,-473.83172607421875,,,,
368640,-473.83172607421875,,,,
370688,-711.8240356445312,,,,
372736,-734.9017944335938,,,,
374784,-604.6087036132812,,,,
376832,-604.6087036132812,,,,
378880,-604.6087036132812,,,,
380928,-865.4058837890625,,,,
382976,-707.1482543945312,,,,
385024,-1006.2018432617188,,,,
387072,-1006.2018432617188,,,,
389120,-1006.2018432617188,,,,
391168,-760.6084594726562,,,,
393216,-891.4664916992188,,,,
395264,-803.3968505859375,,,,
397312,-803.3968505859375,,,,
399360,-803.3968505859375,,,,
401408,-711.288818359375,,,,
403456,-558.1495361328125,,,,
405504,-451.02325439453125,,,,
407552,-451.02325439453125,,,,
409600,-750.7388305664062,,,,
411648,-732.911865234375,,,,
413696,-1014.4981079101562,,,,
415744,-1014.4981079101562,,,,
417792,-1014.4981079101562,,,,
419840,-854.7772827148438,,,,
421888,-982.6569213867188,,,,
423936,-985.1162109375,,,,
425984,-985.1162109375,,,,
428032,-985.1162109375,,,,
430080,-876.6361694335938,,,,
432128,-799.8056030273438,,,,
434176,-650.314453125,,,,
436224,-650.314453125,,,,
438272,-650.314453125,,,,
440320,-848.90478515625,,,,
442368,-1020.3479614257812,,,,
444416,-999.034912109375,,,,
446464,-999.034912109375,,,,
448512,-999.034912109375,,,,
450560,-927.6195678710938,,,,
452608,-791.6043701171875,,,,
454656,-969.469970703125,,,,
456704,-969.469970703125,,,,
458752,-969.469970703125,,,,
460800,-841.4456787109375,,,,
462848,-945.9884643554688,,,,
464896,-815.1748046875,,,,
466944,-815.1748046875,,,,
468992,-815.1748046875,,,,
471040,-878.77587890625,,,,
473088,-949.5995483398438,,,,
475136,-1073.155517578125,,,,
477184,-1073.155517578125,,,,
479232,-1073.155517578125,,,,
481280,-894.8502197265625,,,,
483328,-641.5284423828125,,,,
485376,-389.3701171875,,,,
487424,-389.3701171875,,,,
489472,-389.3701171875,,,,
491520,-823.8831176757812,,,,
493568,-897.4815673828125,,,,
495616,-964.60986328125,,,,
497664,-964.60986328125,,,,
499712,-966.4041137695312,,,,
501760,-1033.509765625,,,,
503808,-740.37060546875,,,,
505856,-620.639404296875,,,,
507904,-620.639404296875,,,,
509952,-1036.7705078125,,,,
512000,-693.8626708984375,,,,
514048,-433.1969909667969,,,,
516096,-433.1969909667969,,,,
518144,-433.1969909667969,,,,
520192,-749.8594970703125,,,,
522240,-915.4734497070312,,,,
524288,-857.3515625,,,,
526336,-857.3515625,,,,
528384,-857.3515625,,,,
530432,-926.1073608398438,,,,
532480,-834.3753662109375,,,,
534528,-1082.3211669921875,,,,
536576,-1082.3211669921875,,,,
538624,-1082.3211669921875,,,,
540672,-633.0833740234375,,,,
542720,-1053.420654296875,,,,
544768,-1003.5364379882812,,,,
546816,-1003.5364379882812,,,,
548864,-1003.5364379882812,,,,
550912,-825.1935424804688,,,,
552960,-1076.12548828125,,,,
555008,-972.578857421875,,,,
557056,-972.578857421875,,,,
559104,-972.578857421875,,,,
561152,-928.3846435546875,,,,
563200,-956.7456665039062,,,,
565248,-1037.6787109375,,,,
567296,-1037.6787109375,,,,
569344,-1037.6787109375,,,,
571392,-869.4842529296875,,,,
573440,-698.2715454101562,,,,
575488,-347.2572021484375,,,,
577536,-347.2572021484375,,,,
579584,-1015.7874755859375,,,,
581632,-814.6552734375,,,,
583680,-945.128662109375,,,,
585728,-1279.4984130859375,,,,
587776,-1279.4984130859375,,,,
589824,-919.1842651367188,,,,
591872,-1063.0546875,,,,
593920,-757.9931030273438,,,,
595968,-512.5601806640625,,,,
598016,-512.5601806640625,,,,
600064,-843.3353881835938,,,,
,,,,2048,236.51609802246094
,,,,4096,208.95730590820312
,,,,6144,190.07606506347656
,,,,8192,164.72760009765625
,,,,10240,120.7776870727539
,,,,12288,117.29777526855469
,,,,14336,101.7060775756836
,,,,16384,83.90169525146484
,,,,18432,68.83513641357422
,,,,20480,91.1740951538086
,,,,22528,37.236656188964844
,,,,24576,24.438257217407227
,,,,26624,19.043453216552734
,,,,28672,13.53747844696045
,,,,30720,156.17276000976562
,,,,32768,20.070621490478516
,,,,34816,14.401703834533691
,,,,36864,12.698555946350098
,,,,38912,10.835636138916016
,,,,40960,216.41529846191406
,,,,43008,6.584583759307861
,,,,45056,6.312398910522461
,,,,47104,4.9479827880859375
,,,,49152,2.37465238571167
,,,,51200,168.18499755859375
,,,,53248,6.33864164352417
,,,,55296,5.140944004058838
,,,,57344,4.808297157287598
,,,,59392,3.9850947856903076
,,,,61440,128.7144012451172
,,,,63488,4.286061763763428
,,,,65536,5.245162010192871
,,,,67584,4.070627689361572
,,,,69632,4.457845687866211
,,,,71680,80.4830551147461
,,,,73728,1.5836886167526245
,,,,75776,1.65226411819458
,,,,77824,1.9394021034240723
,,,,79872,1.7304707765579224
,,,,81920,47.25722122192383
,,,,83968,2.4711296558380127
,,,,86016,3.1347198486328125
,,,,88064,2.1114611625671387
,,,,90112,74.69398498535156
,,,,92160,11.139395713806152
,,,,94208,1.5857220888137817
,,,,96256,2.1466305255889893
,,,,98304,2.068225145339966
,,,,100352,71.64787292480469
,,,,102400,8.464527130126953
,,,,104448,1.9120100736618042
,,,,106496,1.7571377754211426
,,,,108544,2.0768141746520996
,,,,110592,69.6751480102539
,,,,112640,1.8053174018859863
,,,,114688,2.132855176925659
,,,,116736,3.149312973022461
,,,,118784,2.3433890342712402
,,,,120832,99.50690460205078
,,,,122880,1.7383267879486084
,,,,124928,2.2575063705444336
,,,,126976,2.686318874359131
,,,,129024,3.0604920387268066
,,,,131072,99.40619659423828
,,,,133120,2.071655511856079
,,,,135168,2.4917752742767334
,,,,137216,1.6156517267227173
,,,,139264,1.7994943857192993
,,,,141312,86.56233215332031
,,,,143360,2.2809128761291504
,,,,145408,3.6007509231567383
,,,,147456,4.067028999328613
,,,,149504,3.378222703933716
,,,,151552,75.7498779296875
,,,,153600,1.4601764678955078
,,,,155648,2.3309972286224365
,,,,157696,2.1143479347229004
,,,,159744,2.3732752799987793
,,,,161792,50.46266174316406
,,,,163840,1.9806712865829468
,,,,165888,3.884330987930298
,,,,167936,3.164154052734375
,,,,169984,65.82832336425781
,,,,172032,15.350775718688965
,,,,174080,1.7288095951080322
,,,,176128,2.487076759338379
,,,,178176,2.9607203006744385
,,,,180224,90.72999572753906
,,,,182272,9.35642147064209
,,,,184320,1.9365378618240356
,,,,186368,2.3919122219085693
,,,,188416,1.8103828430175781
,,,,190464,72.37488555908203
,,,,192512,25.974660873413086
,,,,194560,1.8141311407089233
,,,,196608,2.1789960861206055
,,,,198656,2.5915791988372803
,,,,200704,86.66163635253906
,,,,202752,12.524007797241211
,,,,204800,1.134273886680603
,,,,206848,1.8205060958862305
,,,,208896,2.0096542835235596
,,,,210944,79.50542449951172
,,,,212992,1.2956585884094238
,,,,215040,1.7438945770263672
,,,,217088,1.22360098361969
,,,,219136,1.164251446723938
,,,,221184,75.28256225585938
,,,,223232,1.6215287446975708
,,,,225280,1.5682051181793213
,,,,227328,1.325096607208252
,,,,229376,1.2589449882507324
,,,,231424,66.40705108642578
,,,,233472,1.7798142433166504
,,,,235520,2.1964802742004395
,,,,237568,1.4100512266159058
,,,,239616,1.8024436235427856
,,,,241664,66.10611724853516
,,,,243712,2.388399600982666
,,,,245760,2.4943606853485107
,,,,247808,3.1703057289123535
,,,,249856,39.442527770996094
,,,,251904,27.55243682861328
,,,,253952,1.666508436203003
,,,,256000,2.597928762435913
,,,,258048,1.7361969947814941
,,,,260096,54.964576721191406
,,,,262144,10.852210998535156
,,,,264192,1.7884325981140137
,,,,266240,3.4905030727386475
,,,,268288,4.518710136413574
,,,,270336,56.33867645263672
,,,,272384,8.718461990356445
,,,,274432,1.844230055809021
,,,,276480,2.3210318088531494
,,,,278528,2.6007256507873535
,,,,280576,55.33026123046875
,,,,282624,19.73831558227539
,,,,284672,1.6021251678466797
,,,,286720,2.53821063041687
,,,,288768,1.9289608001708984
,,,,290816,60.65802764892578
,,,,292864,13.118707656860352
,,,,294912,3.08207106590271
,,,,296960,3.2639403343200684
,,,,299008,2.741975784301758
,,,,301056,49.64256286621094
,,,,303104,17.093530654907227
,,,,305152,2.727398633956909
,,,,307200,3.374312400817871
,,,,309248,2.4371497631073
,,,,311296,54.350982666015625
,,,,313344,1.7133862972259521
,,,,315392,3.261711597442627
,,,,317440,2.7306711673736572
,,,,319488,2.606966018676758
,,,,321536,44.08656692504883
,,,,323584,1.8316823244094849
,,,,325632,3.1016926765441895
,,,,327680,3.7008414268493652
,,,,329728,48.97161102294922
,,,,331776,22.469209671020508
,,,,333824,1.4936738014221191
,,,,335872,1.7317554950714111
,,,,337920,1.3697644472122192
,,,,339968,75.98226928710938
,,,,342016,15.74667739868164
,,,,344064,2.13784122467041
,,,,346112,1.6093040704727173
,,,,348160,2.132415771484375
,,,,350208,61.58375930786133
,,,,352256,20.03644561767578
,,,,354304,2.0778658390045166
,,,,356352,2.019465208053589
,,,,358400,1.5145775079727173
,,,,360448,87.94217681884766
,,,,362496,15.051034927368164
,,,,364544,1.3185725212097168
,,,,366592,0.982160210609436
,,,,368640,0.9567108750343323
,,,,370688,47.49325180053711
,,,,372736,13.447054862976074
,,,,374784,1.590576171875
,,,,376832,1.216386079788208
,,,,378880,1.587291955947876
,,,,380928,46.363014221191406
,,,,382976,7.678342819213867
,,,,385024,2.9149887561798096
,,,,387072,2.2376394271850586
,,,,389120,2.012986660003662
,,,,391168,26.877866744995117
,,,,393216,14.844915390014648
,,,,395264,1.6621581315994263
,,,,397312,1.5234671831130981
,,,,399360,1.5888444185256958
,,,,401408,38.1661262512207
,,,,403456,5.525113105773926
,,,,405504,2.3326709270477295
,,,,407552,1.413219928741455
,,,,409600,43.4249153137207
,,,,411648,18.736082077026367
,,,,413696,1.0762592554092407
,,,,415744,1.307843804359436
,,,,417792,1.8095202445983887
,,,,419840,52.68588638305664
,,,,421888,17.718292236328125
,,,,423936,1.1706621646881104
,,,,425984,1.3352177143096924
,,,,428032,1.2925901412963867
,,,,430080,73.91429901123047
,,,,432128,17.607688903808594
,,,,434176,0.9462660551071167
,,,,436224,1.2363219261169434
,,,,438272,1.2819260358810425
,,,,440320,76.55674743652344
,,,,442368,22.944992065429688
,,,,444416,1.0023918151855469
,,,,446464,0.9887582659721375
,,,,448512,1.0726327896118164
,,,,450560,89.8042221069336
,,,,452608,14.727014541625977
,,,,454656,2.403456211090088
,,,,456704,2.514085292816162
,,,,458752,2.3213326930999756
,,,,460800,52.542442321777344
,,,,462848,17.181602478027344
,,,,464896,1.4227206707000732
,,,,466944,1.1685388088226318
,,,,468992,1.1593146324157715
,,,,471040,84.31682586669922
,,,,473088,18.339296340942383
,,,,475136,2.2136240005493164
,,,,477184,1.624555230140686
,,,,479232,1.650792121887207
,,,,481280,53.099483489990234
,,,,483328,9.987327575683594
,,,,485376,1.776652455329895
,,,,487424,1.769683837890625
,,,,489472,2.8310797214508057
,,,,491520,24.865760803222656
,,,,493568,16.87904930114746
,,,,495616,1.496016263961792
,,,,497664,1.2587355375289917
,,,,499712,64.16826629638672
,,,,501760,1.3335999250411987
,,,,503808,6.305064678192139
,,,,505856,2.001129627227783
,,,,507904,4.039454936981201
,,,,509952,68.2330322265625
,,,,512000,18.157329559326172
,,,,514048,2.0718367099761963
,,,,516096,2.317601203918457
,,,,518144,3.358341693878174
,,,,520192,40.930946350097656
,,,,522240,20.704864501953125
,,,,524288,1.3368157148361206
,,,,526336,1.7125099897384644
,,,,528384,2.0721821784973145
,,,,530432,73.25517272949219
,,,,532480,18.77937889099121
,,,,534528,1.1752979755401611
,,,,536576,0.9517582654953003
,,,,538624,1.0299230813980103
,,,,540672,48.81462860107422
,,,,542720,18.324188232421875
,,,,544768,0.993980884552002
,,,,546816,0.7387821078300476
,,,,548864,0.8035257458686829
,,,,550912,62.1435432434082
,,,,552960,28.982126235961914
,,,,555008,1.4125603437423706
,,,,557056,0.992782473564148
,,,,559104,0.8396467566490173
,,,,561152,66.17547607421875
,,,,563200,12.813392639160156
,,,,565248,2.292693853378296
,,,,567296,1.7534822225570679
,,,,569344,2.049960136413574
,,,,571392,20.563581466674805
,,,,573440,6.227940559387207
,,,,575488,2.5615732669830322
,,,,577536,3.131070375442505
,,,,579584,57.57761001586914
,,,,581632,2.20737886428833
,,,,583680,9.51820182800293
,,,,585728,1.4104701280593872
,,,,587776,1.4405543804168701
,,,,589824,55.029380798339844
,,,,591872,2.367858648300171
,,,,593920,5.04401969909668
,,,,595968,1.337018609046936
,,,,598016,1.5647588968276978
,,,,600064,60.86774444580078


==> plots/data/mult_slice_seq/ray_ib_sched_default_2_eval.csv <==
step,reward
10240,-1104.472900390625
12288,-1104.472900390625
14336,-1104.472900390625
16384,-1104.472900390625
18432,-1104.472900390625
20480,-960.7584838867188
22528,-960.7584838867188
24576,-960.7584838867188
26624,-960.7584838867188
28672,-960.7584838867188
30720,-904.5003662109375
32768,-904.5003662109375
34816,-904.5003662109375
36864,-904.5003662109375
38912,-904.5003662109375
40960,-911.2505493164062
43008,-911.2505493164062
45056,-911.2505493164062
47104,-911.2505493164062
49152,-911.2505493164062
51200,-854.4370727539062
53248,-854.4370727539062
55296,-854.4370727539062
57344,-854.4370727539062
59392,-854.4370727539062
61440,-815.8745727539062
63488,-815.8745727539062
65536,-815.8745727539062
67584,-815.8745727539062
69632,-815.8745727539062
71680,-795.3848266601562
73728,-795.3848266601562
75776,-795.3848266601562
77824,-795.3848266601562
79872,-795.3848266601562
81920,-848.1904907226562
83968,-848.1904907226562
86016,-848.1904907226562
88064,-848.1904907226562
90112,-848.1904907226562
92160,-812.4712524414062
94208,-812.4712524414062
96256,-812.4712524414062
98304,-812.4712524414062
100352,-812.4712524414062
102400,-823.2214965820312
104448,-823.2214965820312
106496,-823.2214965820312
108544,-823.2214965820312
110592,-823.2214965820312
112640,-857.896240234375
114688,-857.896240234375
116736,-857.896240234375
118784,-857.896240234375
120832,-857.896240234375
122880,-838.0401000976562
124928,-838.0401000976562
126976,-838.0401000976562
129024,-838.0401000976562
131072,-838.0401000976562
133120,-820.0953369140625
135168,-820.0953369140625
137216,-820.0953369140625
139264,-820.0953369140625
141312,-820.0953369140625
143360,-829.8001098632812
145408,-829.8001098632812
147456,-829.8001098632812
149504,-829.8001098632812
151552,-829.8001098632812
153600,-825.4464721679688
155648,-825.4464721679688
157696,-825.4464721679688
159744,-825.4464721679688
161792,-825.4464721679688
163840,-843.128662109375
165888,-843.128662109375
167936,-843.128662109375
169984,-843.128662109375
172032,-843.128662109375
174080,-816.8886108398438
176128,-816.8886108398438
178176,-816.8886108398438
180224,-816.8886108398438
182272,-816.8886108398438
184320,-790.2764282226562
186368,-790.2764282226562
188416,-790.2764282226562
190464,-790.2764282226562
192512,-790.2764282226562
194560,-761.9317626953125
196608,-761.9317626953125
198656,-761.9317626953125
200704,-761.9317626953125
202752,-761.9317626953125
204800,-763.6021118164062
206848,-763.6021118164062
208896,-763.6021118164062
210944,-763.6021118164062
212992,-763.6021118164062
215040,-745.653564453125
217088,-745.653564453125
219136,-745.653564453125
221184,-745.653564453125
223232,-745.653564453125
225280,-720.4708862304688
227328,-720.4708862304688
229376,-720.4708862304688
231424,-720.4708862304688
233472,-720.4708862304688
235520,-722.1765747070312
237568,-722.1765747070312
239616,-722.1765747070312
241664,-722.1765747070312
243712,-722.1765747070312
245760,-703.5884399414062
247808,-703.5884399414062
249856,-703.5884399414062
251904,-703.5884399414062
253952,-703.5884399414062
256000,-698.6224975585938
258048,-698.6224975585938
260096,-698.6224975585938
262144,-698.6224975585938
264192,-698.6224975585938
266240,-689.9259033203125
268288,-689.9259033203125
270336,-689.9259033203125
272384,-689.9259033203125
274432,-689.9259033203125
276480,-690.9723510742188
278528,-690.9723510742188
280576,-690.9723510742188
282624,-690.9723510742188
284672,-690.9723510742188
286720,-690.7990112304688
288768,-690.7990112304688
290816,-690.7990112304688
292864,-690.7990112304688
294912,-690.7990112304688
296960,-691.3360595703125
299008,-691.3360595703125
301056,-691.3360595703125
303104,-691.3360595703125
305152,-691.3360595703125
307200,-709.94287109375
309248,-709.94287109375
311296,-709.94287109375
313344,-709.94287109375
315392,-709.94287109375
317440,-719.5259399414062
319488,-719.5259399414062
321536,-719.5259399414062
323584,-719.5259399414062
325632,-719.5259399414062
327680,-704.8049926757812
329728,-704.8049926757812
331776,-704.8049926757812
333824,-704.8049926757812
335872,-704.8049926757812
337920,-684.0476684570312
339968,-684.0476684570312
342016,-684.0476684570312
344064,-684.0476684570312
346112,-684.0476684570312
348160,-694.5543212890625
350208,-694.5543212890625
352256,-694.5543212890625
354304,-694.5543212890625
356352,-694.5543212890625
358400,-671.9482421875
360448,-671.9482421875
362496,-671.9482421875
364544,-671.9482421875
366592,-671.9482421875
368640,-693.5701904296875
370688,-693.5701904296875
372736,-693.5701904296875
374784,-693.5701904296875
376832,-693.5701904296875
378880,-670.1591796875
380928,-670.1591796875
382976,-670.1591796875
385024,-670.1591796875
387072,-670.1591796875
389120,-661.4022827148438
391168,-661.4022827148438
393216,-661.4022827148438
395264,-661.4022827148438
397312,-661.4022827148438
399360,-650.228515625
401408,-650.228515625
403456,-650.228515625
405504,-650.228515625
407552,-650.228515625
409600,-674.3367919921875
411648,-674.3367919921875
413696,-674.3367919921875
415744,-674.3367919921875
417792,-674.3367919921875
419840,-681.4540405273438
421888,-681.4540405273438
423936,-681.4540405273438
425984,-681.4540405273438
428032,-681.4540405273438
430080,-667.5607299804688
432128,-667.5607299804688
434176,-667.5607299804688
436224,-667.5607299804688
438272,-667.5607299804688
440320,-669.4473876953125
442368,-669.4473876953125
444416,-669.4473876953125
446464,-669.4473876953125
448512,-669.4473876953125
450560,-654.5858154296875
452608,-654.5858154296875
454656,-654.5858154296875
456704,-654.5858154296875
458752,-654.5858154296875
460800,-672.09814453125
462848,-672.09814453125
464896,-672.09814453125
466944,-672.09814453125
468992,-672.09814453125
471040,-620.874755859375
473088,-620.874755859375
475136,-620.874755859375
477184,-620.874755859375
479232,-620.874755859375
481280,-622.4505615234375
483328,-622.4505615234375
485376,-622.4505615234375
487424,-622.4505615234375
489472,-622.4505615234375
491520,-608.25537109375
493568,-608.25537109375
495616,-608.25537109375
497664,-608.25537109375
499712,-608.25537109375
501760,-574.7914428710938
503808,-574.7914428710938
505856,-574.7914428710938
507904,-574.7914428710938
509952,-574.7914428710938
512000,-579.3670043945312
514048,-579.3670043945312
516096,-579.3670043945312
518144,-579.3670043945312
520192,-579.3670043945312
522240,-594.1301879882812
524288,-594.1301879882812
526336,-594.1301879882812
528384,-594.1301879882812
530432,-594.1301879882812
532480,-618.5877075195312
534528,-618.5877075195312
536576,-618.5877075195312
538624,-618.5877075195312
540672,-618.5877075195312
542720,-589.2618408203125
544768,-589.2618408203125
546816,-589.2618408203125
548864,-589.2618408203125
550912,-589.2618408203125
552960,-593.7994384765625
555008,-593.7994384765625
557056,-593.7994384765625
559104,-593.7994384765625
561152,-593.7994384765625
563200,-588.141845703125
565248,-588.141845703125
567296,-588.141845703125
569344,-588.141845703125
571392,-588.141845703125
573440,-564.2973022460938
575488,-564.2973022460938
577536,-564.2973022460938
579584,-564.2973022460938
581632,-564.2973022460938
583680,-585.7566528320312
585728,-585.7566528320312
587776,-585.7566528320312
589824,-585.7566528320312
591872,-585.7566528320312
593920,-609.147705078125
595968,-609.147705078125
598016,-609.147705078125
600064,-609.147705078125


==> plots/data/mult_slice_seq/ray_ib_sched_default_2_loss.csv <==
step,value
2048,250.0202178955078
4096,221.88955688476562
6144,201.72576904296875
8192,180.29168701171875
10240,133.41294860839844
12288,118.70237731933594
14336,106.63624572753906
16384,87.02803039550781
18432,69.65465545654297
20480,92.57893371582031
22528,47.118167877197266
24576,35.00333023071289
26624,29.868980407714844
28672,22.771976470947266
30720,150.85044860839844
32768,7.928317070007324
34816,6.55081033706665
36864,6.673243999481201
38912,7.895542144775391
40960,191.94166564941406
43008,5.031457424163818
45056,4.793220043182373
47104,5.039682388305664
49152,5.161197662353516
51200,200.25588989257812
53248,5.194892406463623
55296,5.0053300857543945
57344,5.149535179138184
59392,3.3233819007873535
61440,168.61346435546875
63488,4.7255330085754395
65536,3.5016825199127197
67584,2.99381422996521
69632,3.101405143737793
71680,115.78571319580078
73728,3.7164580821990967
75776,3.4427874088287354
77824,3.8758199214935303
79872,3.421114921569824
81920,52.55957794189453
83968,2.657083034515381
86016,3.5810863971710205
88064,3.8562307357788086
90112,107.5958251953125
92160,13.029816627502441
94208,1.3893846273422241
96256,2.883835554122925
98304,3.8363876342773438
100352,65.3394775390625
102400,7.731199264526367
104448,1.9532662630081177
106496,1.6393687725067139
108544,1.6650551557540894
110592,84.76091003417969
112640,1.9308865070343018
114688,2.2074081897735596
116736,2.8100178241729736
118784,2.8273239135742188
120832,82.68846130371094
122880,1.4167732000350952
124928,1.5832146406173706
126976,2.1697194576263428
129024,1.9114575386047363
131072,91.64910888671875
133120,1.821071743965149
135168,1.583243489265442
137216,1.8500635623931885
139264,1.4572675228118896
141312,78.08319091796875
143360,1.9331231117248535
145408,2.4189724922180176
147456,2.379002809524536
149504,2.1711134910583496
151552,92.24065399169922
153600,2.465782642364502
155648,2.315187931060791
157696,2.6172001361846924
159744,2.8724632263183594
161792,58.47722244262695
163840,1.6441103219985962
165888,1.5163217782974243
167936,1.820665717124939
169984,87.92942810058594
172032,18.30961799621582
174080,2.3369152545928955
176128,2.2926125526428223
178176,2.033917188644409
180224,63.87663650512695
182272,10.183470726013184
184320,3.085216760635376
186368,1.7167435884475708
188416,1.8013006448745728
190464,72.62848663330078
192512,17.205806732177734
194560,3.067244052886963
196608,2.549802541732788
198656,2.228656768798828
200704,90.0851058959961
202752,9.660334587097168
204800,2.8928301334381104
206848,1.8809316158294678
208896,1.9252876043319702
210944,94.31180572509766
212992,1.3626182079315186
215040,1.4668865203857422
217088,1.319068193435669
219136,1.7956663370132446
221184,92.50891876220703
223232,1.9707034826278687
225280,2.944382905960083
227328,1.9884321689605713
229376,2.1568069458007812
231424,62.95036697387695
233472,1.8214359283447266
235520,2.174009323120117
237568,2.4486489295959473
239616,2.1463723182678223
241664,79.4550552368164
243712,1.468300461769104
245760,1.5420033931732178
247808,2.023672103881836
249856,67.81124877929688
251904,9.93383502960205
253952,2.0841052532196045
256000,1.9005329608917236
258048,2.0451040267944336
260096,69.65904235839844
262144,25.044649124145508
264192,2.018981456756592
266240,2.333550214767456
268288,2.4839670658111572
270336,69.04947662353516
272384,19.316238403320312
274432,1.6660940647125244
276480,1.9017815589904785
278528,1.538694977760315
280576,103.63349151611328
282624,20.006200790405273
284672,1.7538756132125854
286720,1.7437838315963745
288768,1.7411508560180664
290816,64.00862884521484
292864,24.276399612426758
294912,2.1354544162750244
296960,2.3792836666107178
299008,2.5855202674865723
301056,61.42705535888672
303104,18.393457412719727
305152,2.6412272453308105
307200,2.7713046073913574
309248,3.147522211074829
311296,48.18299102783203
313344,2.6559417247772217
315392,3.522603750228882
317440,2.555675983428955
319488,2.8445627689361572
321536,54.32126235961914
323584,2.0636167526245117
325632,2.181734323501587
327680,2.68203067779541
329728,69.48931884765625
331776,11.682467460632324
333824,1.4947237968444824
335872,1.5881308317184448
337920,1.639931082725525
339968,83.17781066894531
342016,13.728203773498535
344064,1.5943313837051392
346112,1.7173070907592773
348160,1.5848389863967896
350208,74.88105773925781
352256,18.472238540649414
354304,1.4137659072875977
356352,1.7794500589370728
358400,2.359100818634033
360448,84.38378143310547
362496,28.84404754638672
364544,1.6619328260421753
366592,1.605455994606018
368640,2.8081681728363037
370688,76.28640747070312
372736,13.03889274597168
374784,2.1592822074890137
376832,2.869877576828003
378880,2.624373197555542
380928,59.592247009277344
382976,16.6743106842041
385024,2.371175765991211
387072,2.982933521270752
389120,2.4349000453948975
391168,61.11336898803711
393216,14.2855806350708
395264,3.831552505493164
397312,3.7602617740631104
399360,5.179940223693848
401408,66.6142578125
403456,12.06619930267334
405504,4.97382116317749
407552,4.333525657653809
409600,31.562118530273438
411648,17.80741310119629
413696,2.029362916946411
415744,2.2585747241973877
417792,1.816635251045227
419840,51.13017272949219
421888,10.7074613571167
423936,1.9873321056365967
425984,2.2596511840820312
428032,2.1824584007263184
430080,81.12519836425781
432128,17.922176361083984
434176,1.512757420539856
436224,1.3212116956710815
438272,1.3856042623519897
440320,130.68743896484375
442368,14.312302589416504
444416,2.3300139904022217
446464,1.954971194267273
448512,1.652246356010437
450560,81.95709991455078
452608,19.705488204956055
454656,1.81865656375885
456704,1.6459745168685913
458752,2.2381603717803955
460800,62.693119049072266
462848,6.419667720794678
464896,1.908939242362976
466944,1.814576268196106
468992,2.0844130516052246
471040,53.45829772949219
473088,23.5223388671875
475136,1.8085559606552124
477184,2.3748037815093994
479232,2.9974493980407715
481280,60.98367691040039
483328,20.34113311767578
485376,2.376471757888794
487424,2.3123226165771484
489472,2.077179431915283
491520,23.93302345275879
493568,11.586657524108887
495616,4.992503643035889
497664,3.7996814250946045
499712,40.479068756103516
501760,5.126306533813477
503808,15.084537506103516
505856,2.9027769565582275
507904,2.5679728984832764
509952,33.9906120300293
512000,8.243184089660645
514048,2.296299695968628
516096,1.6726747751235962
518144,1.7332394123077393
520192,67.06061553955078
522240,17.613197326660156
524288,2.1070868968963623
526336,1.9144381284713745
528384,2.0720386505126953
530432,59.10411071777344
532480,38.623817443847656
534528,1.8718159198760986
536576,1.584870457649231
538624,1.8115792274475098
540672,61.01348114013672
542720,10.10489559173584
544768,2.1431829929351807
546816,2.0648224353790283
548864,1.7223775386810303
550912,78.15489959716797
552960,8.149423599243164
555008,1.4640637636184692
557056,1.496165156364441
559104,1.5276063680648804
561152,87.00428771972656
563200,22.691057205200195
565248,1.8260654211044312
567296,1.7522106170654297
569344,1.747046947479248
571392,38.08435821533203
573440,32.888450622558594
575488,2.9400312900543213
577536,2.473134756088257
579584,107.59680938720703
581632,2.481341600418091
583680,18.73503303527832
585728,2.150047540664673
587776,1.8434277772903442
589824,59.48392868041992
591872,2.179142713546753
593920,17.669021606445312
595968,1.9191492795944214
598016,1.9139783382415771
600064,47.85789489746094


==> plots/data/mult_slice_seq/ray_ib_sched_default_2_ma_loss.csv <==
step,value
2048,146.19404220581055
4096,125.9038372039795
6144,107.21521453857423
8192,90.02953567504883
10240,74.27756462097167
12288,76.02131462097168
14336,64.94390859603881
16384,54.93536505699158
18432,46.89988641738892
20480,40.723975086212164
22528,50.66024827957154
24576,46.45157723426819
26624,43.430566215515135
28672,40.947636413574216
30720,39.18655853271484
32768,44.12710266113282
34816,43.853760194778445
36864,43.69921216964722
38912,43.54684128761292
40960,43.08962526321412
43008,40.756805133819576
45056,40.72621269226074
47104,40.59705893993377
49152,40.39247212409972
51200,40.18649287223815
53248,31.739475202560424
55296,31.59163177013397
57344,31.435377502441405
59392,31.30800597667694
61440,31.317779278755186
63488,19.712390637397768
65536,19.505545639991762
67584,19.513486027717594
69632,19.599727678298954
71680,30.049169683456427
73728,19.773580026626586
75776,19.5408726811409
77824,19.48497749567032
79872,19.4810342669487
81920,25.672870528697967
83968,21.19003266096115
86016,21.119650983810423
88064,20.92547922134399
90112,20.70636166334152
92160,18.42287014722824
94208,17.312977135181427
96256,17.394779491424558
98304,17.38739771842957
100352,17.286491346359252
102400,19.021389722824097
104448,18.38994711637497
106496,18.352941954135893
108544,18.405977022647857
110592,18.430617260932923
112640,19.119437146186826
114688,19.10845566987991
116736,19.0460391998291
118784,18.95004377365112
120832,18.81303813457489
122880,18.35251109600067
124928,18.404146087169643
126976,18.487721872329708
129024,18.508650207519526
131072,18.53461580276489
133120,18.59377031326294
135168,18.658241403102874
137216,18.731435847282413
139264,18.80814950466156
141312,18.94966907501221
143360,16.989072227478026
145408,16.9601709485054
147456,16.869905877113343
149504,16.81407216787338
151552,25.38990362882614
153600,17.996800029277804
155648,17.98391329050064
157696,17.981655752658845
159744,17.92332745790482
161792,24.02374478578568
163840,19.1943696141243
165888,19.338480257987978
167936,19.358522439002993
169984,19.356585931777957
172032,17.82649178504944
174080,17.716110658645633
176128,17.78914353847504
178176,17.814862537384037
180224,17.83433649539948
182272,20.45518343448639
184320,20.402869820594788
186368,20.383631157875065
188416,20.400049960613252
190464,20.412448656558993
192512,22.580780565738678
194560,20.996461713314055
196608,20.83642596006393
198656,20.71335252523422
200704,20.67005348205566
202752,20.912434768676757
204800,20.143471658229828
206848,20.148626935482024
208896,20.15937699079514
210944,20.18252892494202
212992,17.046385049819946
215040,17.092266821861266
217088,17.162979102134706
219136,17.27593717575073
221184,17.311007773876188
223232,16.00562142133713
225280,15.955381119251253
227328,15.815143167972568
229376,15.818667161464694
231424,22.384111344814304
233472,17.082458150386813
235520,17.1087250828743
237568,17.08137744665146
239616,17.041022956371307
241664,23.79228996038437
243712,18.35124934911728
245760,18.40631744861603
247808,18.485472130775452
249856,18.531501626968385
251904,18.655324411392215
253952,19.593564748764038
256000,19.55176362991333
258048,19.551888489723204
260096,19.501247584819794
262144,22.89869250059128
264192,22.394847667217256
266240,22.368337082862855
268288,22.309360444545746
270336,22.23507882356644
272384,21.73099404573441
274432,22.227010166645055
276480,22.273946201801305
278528,22.32169641256333
280576,22.426378941535955
282624,18.205735325813293
284672,18.04446098804474
286720,18.133196151256563
288768,18.23594822883606
290816,18.376585364341736
292864,16.794021582603456
294912,14.631975793838503
296960,14.77069072723389
299008,14.788329958915714
301056,14.814234209060672
303104,14.103654909133912
305152,12.47067084312439
307200,12.424721550941468
309248,12.415794157981876
311296,19.04997382164002
313344,15.399921464920045
315392,15.28379967212677
317440,15.090352380275728
319488,14.998777890205385
321536,23.0321026802063
323584,18.972796821594237
325632,18.9258682847023
327680,18.87942556142807
329728,18.769706392288207
331776,19.30888028144836
333824,19.98785738945007
335872,19.979761600494385
337920,19.99889352321625
339968,20.0708104968071
342016,20.191407573223117
344064,21.702991950511937
346112,21.70975209474564
348160,21.698566985130313
350208,21.820899903774265
352256,21.961434876918794
354304,21.41810029745102
356352,21.492651927471158
358400,21.601694679260255
360448,21.628221917152405
362496,19.149068474769592
364544,17.93209478855133
366592,18.003019082546235
368640,18.14076683521271
370688,18.10344002246857
372736,16.586136174201968
374784,16.71080496311188
376832,16.87803199291229
378880,16.9670704126358
380928,17.222627115249633
382976,17.9248281955719
385024,17.464017057418825
387072,17.724281597137452
389120,17.85934081077576
391168,20.77206265926361
393216,16.441467070579527
395264,15.21584529876709
397312,15.05854752063751
399360,14.864184868335721
401408,19.459208118915555
403456,13.868528473377227
405504,12.860641753673553
407552,12.589224755764006
409600,12.374118030071257
411648,17.330426013469697
413696,17.341902339458464
415744,17.29024178981781
417792,17.196505486965176
419840,17.153402388095852
421888,25.109129011631012
423936,25.469613134860992
425984,25.503881323337556
428032,25.47341332435608
430080,25.42039211988449
432128,25.50358227491379
434176,25.681913459300997
436224,25.712503373622894
438272,25.744979655742647
440320,25.830235266685488
442368,19.03080327510834
444416,18.241539788246154
446464,18.199432313442234
448512,18.18539282083512
450560,18.228609490394593
452608,15.378729271888734
454656,15.760414338111879
456704,15.759404277801513
458752,15.832287204265594
460800,15.908216106891631
462848,15.737271893024445
464896,17.129418432712555
466944,17.176171684265135
468992,17.22594631910324
471040,17.22522295713425
473088,14.272695529460908
475136,13.079127395153046
477184,13.397522163391113
479232,13.540009927749633
481280,17.28817186355591
483328,11.702434825897214
485376,11.17677526473999
487424,11.229405784606932
489472,11.254970812797545
491520,14.446314072608947
493568,12.877330136299133
495616,11.948294353485107
497664,11.616311466693876
499712,11.409667265415191
501760,14.067821943759919
503808,15.316511023044585
505856,14.01876596212387
507904,13.919932079315183
509952,13.870338654518125
512000,16.38168852329254
514048,19.419751858711244
516096,19.37730348110199
518144,19.36852304935455
520192,19.37635703086853
522240,18.771643590927123
524288,18.020813417434695
526336,18.024423027038576
528384,18.039461457729338
530432,18.00449534654617
532480,19.909574234485625
534528,16.86213485002518
536576,16.821359634399414
538624,16.812489104270938
540672,16.784091818332673
542720,19.383172476291655
544768,20.641788637638093
546816,20.610076880455015
548864,20.578815698623657
550912,20.581282639503478
552960,16.574228501319887
555008,19.04813120365143
557056,19.195727956295016
559104,19.293424916267398
561152,29.900345218181613
563200,21.448050606250764
565248,21.052448189258577
567296,21.0848464012146
569344,21.093968117237093
571392,26.867656290531162
573440,23.277134740352633
575488,21.755191838741304
577536,21.653103637695313
579584,21.597187995910645
581632,15.623296546936036


==> plots/data/mult_slice_seq/ray_ib_sched_default_2_train.csv <==
step,reward
10240,-1577.147216796875
12288,-1427.3199462890625
14336,-1427.3199462890625
16384,-1427.3199462890625
18432,-1427.3199462890625
20480,-1440.581298828125
22528,-1357.30224609375
24576,-1357.30224609375
26624,-1357.30224609375
28672,-1357.30224609375
30720,-1372.091796875
32768,-1125.5943603515625
34816,-1125.5943603515625
36864,-1125.5943603515625
38912,-1125.5943603515625
40960,-1149.4581298828125
43008,-863.1170043945312
45056,-863.1170043945312
47104,-863.1170043945312
49152,-863.1170043945312
51200,-1141.5814208984375
53248,-879.3190307617188
55296,-879.3190307617188
57344,-879.3190307617188
59392,-879.3190307617188
61440,-1143.9306640625
63488,-1175.1881103515625
65536,-1175.1881103515625
67584,-1175.1881103515625
69632,-1175.1881103515625
71680,-1085.3076171875
73728,-923.4147338867188
75776,-923.4147338867188
77824,-923.4147338867188
79872,-923.4147338867188
81920,-1124.5904541015625
83968,-1028.1163330078125
86016,-1028.1163330078125
88064,-1028.1163330078125
90112,-1122.1693115234375
92160,-1030.2083740234375
94208,-1131.1009521484375
96256,-1131.1009521484375
98304,-1131.1009521484375
100352,-1147.8099365234375
102400,-1155.3154296875
104448,-1092.0614013671875
106496,-1092.0614013671875
108544,-1092.0614013671875
110592,-955.2847290039062
112640,-1176.9361572265625
114688,-1176.9361572265625
116736,-1176.9361572265625
118784,-1176.9361572265625
120832,-1013.8052978515625
122880,-1259.5537109375
124928,-1259.5537109375
126976,-1259.5537109375
129024,-1259.5537109375
131072,-949.0513305664062
133120,-979.3787231445312
135168,-979.3787231445312
137216,-979.3787231445312
139264,-979.3787231445312
141312,-930.4930419921875
143360,-739.5148315429688
145408,-739.5148315429688
147456,-739.5148315429688
149504,-739.5148315429688
151552,-1100.353515625
153600,-679.9702758789062
155648,-679.9702758789062
157696,-679.9702758789062
159744,-679.9702758789062
161792,-1059.32470703125
163840,-1315.0413818359375
165888,-1315.0413818359375
167936,-1315.0413818359375
169984,-985.23681640625
172032,-955.1470947265625
174080,-1279.0985107421875
176128,-1279.0985107421875
178176,-1279.0985107421875
180224,-941.39794921875
182272,-897.6198120117188
184320,-724.0055541992188
186368,-724.0055541992188
188416,-724.0055541992188
190464,-946.7315063476562
192512,-1068.1793212890625
194560,-1352.3291015625
196608,-1352.3291015625
198656,-1352.3291015625
200704,-1097.1661376953125
202752,-716.5042114257812
204800,-604.7200927734375
206848,-604.7200927734375
208896,-604.7200927734375
210944,-934.2371215820312
212992,-1068.280517578125
215040,-1068.280517578125
217088,-1068.280517578125
219136,-1068.280517578125
221184,-941.7401733398438
223232,-1101.8309326171875
225280,-1101.8309326171875
227328,-1101.8309326171875
229376,-1101.8309326171875
231424,-921.2564086914062
233472,-1332.8350830078125
235520,-1332.8350830078125
237568,-1332.8350830078125
239616,-1332.8350830078125
241664,-946.479248046875
243712,-972.9840087890625
245760,-972.9840087890625
247808,-972.9840087890625
249856,-818.4253540039062
251904,-631.88623046875
253952,-561.2565307617188
256000,-561.2565307617188
258048,-561.2565307617188
260096,-910.5319213867188
262144,-1173.4273681640625
264192,-1301.948486328125
266240,-1301.948486328125
268288,-1301.948486328125
270336,-923.4358520507812
272384,-889.620849609375
274432,-884.4268798828125
276480,-884.4268798828125
278528,-884.4268798828125
280576,-1132.1837158203125
282624,-1066.64794921875
284672,-758.437744140625
286720,-758.437744140625
288768,-758.437744140625
290816,-917.1270751953125
292864,-985.3287963867188
294912,-961.4641723632812
296960,-961.4641723632812
299008,-961.4641723632812
301056,-896.756591796875
303104,-1058.2550048828125
305152,-1011.9594116210938
307200,-1011.9594116210938
309248,-1011.9594116210938
311296,-986.20703125
313344,-771.2631225585938
315392,-771.2631225585938
317440,-771.2631225585938
319488,-771.2631225585938
321536,-968.111572265625
323584,-838.5785522460938
325632,-838.5785522460938
327680,-838.5785522460938
329728,-1037.96728515625
331776,-830.1187744140625
333824,-1083.4102783203125
335872,-1083.4102783203125
337920,-1083.4102783203125
339968,-978.9158935546875
342016,-981.2564086914062
344064,-656.483154296875
346112,-656.483154296875
348160,-656.483154296875
350208,-844.9259033203125
352256,-1075.30908203125
354304,-878.5797729492188
356352,-878.5797729492188
358400,-878.5797729492188
360448,-973.5411987304688
362496,-933.9014282226562
364544,-1106.126708984375
366592,-1106.126708984375
368640,-1106.126708984375
370688,-980.1676635742188
372736,-813.27490234375
374784,-1165.77734375
376832,-1165.77734375
378880,-1165.77734375
380928,-822.5128784179688
382976,-878.8563842773438
385024,-744.2081298828125
387072,-744.2081298828125
389120,-744.2081298828125
391168,-971.18212890625
393216,-1249.248779296875
395264,-1209.5135498046875
397312,-1209.5135498046875
399360,-1209.5135498046875
401408,-1061.8387451171875
403456,-1434.3165283203125
405504,-1546.8782958984375
407552,-1546.8782958984375
409600,-873.419921875
411648,-972.1882934570312
413696,-908.2474365234375
415744,-908.2474365234375
417792,-908.2474365234375
419840,-922.1659545898438
421888,-710.5154418945312
423936,-893.1597900390625
425984,-893.1597900390625
428032,-893.1597900390625
430080,-921.1763305664062
432128,-681.8851928710938
434176,-1154.7457275390625
436224,-1154.7457275390625
438272,-1154.7457275390625
440320,-1264.750732421875
442368,-939.5026245117188
444416,-1267.4639892578125
446464,-1267.4639892578125
448512,-1267.4639892578125
450560,-945.0010986328125
452608,-900.205810546875
454656,-1135.9683837890625
456704,-1135.9683837890625
458752,-1135.9683837890625
460800,-768.6065063476562
462848,-480.18841552734375
464896,-682.6993408203125
466944,-682.6993408203125
468992,-682.6993408203125
471040,-856.9360961914062
473088,-1082.0721435546875
475136,-983.6581420898438
477184,-983.6581420898438
479232,-983.6581420898438
481280,-1138.526123046875
483328,-1150.77197265625
485376,-1083.8642578125
487424,-1083.8642578125
489472,-1083.8642578125
491520,-1008.1146240234375
493568,-712.6232299804688
495616,-875.5020141601562
497664,-875.5020141601562
499712,-767.4965209960938
501760,-639.1987915039062
503808,-978.0343627929688
505856,-927.8746337890625
507904,-927.8746337890625
509952,-618.6790771484375
512000,-674.6863403320312
514048,-649.5421752929688
516096,-649.5421752929688
518144,-649.5421752929688
520192,-842.5831298828125
522240,-842.4554443359375
524288,-423.2850341796875
526336,-423.2850341796875
528384,-423.2850341796875
530432,-917.8695068359375
532480,-1219.22607421875
534528,-1213.621826171875
536576,-1213.621826171875
538624,-1213.621826171875
540672,-730.8162841796875
542720,-502.9176940917969
544768,-398.4923095703125
546816,-398.4923095703125
548864,-398.4923095703125
550912,-1025.9371337890625
552960,-844.1039428710938
555008,-720.8175659179688
557056,-720.8175659179688
559104,-720.8175659179688
561152,-1014.3635864257812
563200,-1138.774658203125
565248,-1230.685302734375
567296,-1230.685302734375
569344,-1230.685302734375
571392,-807.3814086914062
573440,-1246.6212158203125
575488,-1288.141845703125
577536,-1288.141845703125
579584,-1117.921142578125
581632,-974.8857421875
583680,-1098.2664794921875
585728,-963.4177856445312
587776,-963.4177856445312
589824,-780.8990478515625
591872,-508.5389099121094
593920,-1222.4195556640625
595968,-1422.3389892578125
598016,-1422.3389892578125
600064,-858.3043823242188


==> plots/data/mult_slice_seq/rbs_needed_network_scenarios.csv <==
x,max_scenario_max,max_scenario_avg,max_scenario_min,median_scenario_max,median_scenario_avg,median_scenario_min,min_scenario_max,min_scenario_avg,min_scenario_min
0,245.40872416130424,191.0139187310768,157.84438678668212,98.7811962670302,87.06062460215561,77.91054085925708,63.178870225240004,53.94290911044597,47.07048240472453
1,240.67306106789982,189.9002089273164,158.12645664039584,98.8403269264864,87.10496343235462,77.9439601624424,63.178870225240004,53.94290911044597,47.07048240472453
2,237.41838458120077,189.20354045408024,158.36377803357442,99.05854307141647,87.20112848633434,77.96510779010362,63.178870225240004,53.94290911044597,47.07048240472453
3,240.0968979457692,189.45443860781833,157.76289617846376,99.25120424765353,87.28057958639312,77.9758534257667,63.178870225240004,53.94290911044597,47.07048240472453
4,238.59414934716682,189.3202577730747,158.08793852352485,99.03508210918883,87.22432828467487,78.01351774926538,63.178870225240004,53.94290911044597,47.07048240472453
5,240.37242329267886,189.7127727605461,157.99209933445582,98.69148367701007,87.10598038494913,78.03712837100494,63.178870225240004,53.94290911044597,47.07048240472453
6,243.0767875392049,190.19910255820122,157.73469900744672,98.45436766775873,87.01129546397584,78.03742200983082,63.178870225240004,53.94290911044597,47.07048240472453
7,243.69700469643027,190.29499211522472,157.65410750322314,98.3824564086463,86.9733982075241,78.02393223071952,63.178870225240004,53.94290911044597,47.07048240472453
8,245.26846363384067,190.67337989974536,157.08277511222178,98.54438885384647,87.03094724055029,78.01005536408674,63.178870225240004,53.94290911044597,47.07048240472453
9,245.0308733943064,190.21772518022317,157.1676492373721,98.70965289654245,87.13678715743325,78.07609279381926,63.178870225240004,53.94290911044597,47.07048240472453
10,243.54312693763262,189.80493716367607,157.10322366562875,98.80400576598353,87.2076168987842,78.13013746368759,63.178870225240004,53.94290911044597,47.07048240472453
11,242.51559012294186,189.50911440429772,157.06551639332142,98.90665096305125,87.26380150128762,78.15326837421028,63.178870225240004,53.94290911044597,47.07048240472453
12,237.5639402176274,188.58515985555962,157.51319306824087,98.69431552359754,87.19383588640045,78.17507089879179,63.178870225240004,53.94290911044597,47.07048240472453
13,234.02962646212367,187.72841290269085,157.6606056282496,98.8069489245097,87.18961304696094,78.09827387695032,63.178870225240004,53.94290911044597,47.07048240472453
14,230.06258758090925,186.86264842221064,158.0136693179126,98.76257684927484,87.19254258191927,78.12947078038873,63.178870225240004,53.94290911044597,47.07048240472453
15,231.12325387995577,186.72369229852237,157.4263590476911,99.00905346576059,87.26941597581722,78.09843538990025,63.178870225240004,53.94290911044597,47.07048240472453
16,230.97245434530817,186.44272078778422,157.10710919110957,98.88736280560443,87.18925477130298,78.04636528522333,63.178870225240004,53.94290911044597,47.07048240472453
17,232.7703721221766,186.58342760918043,156.6423405871696,98.82017192117618,87.1773953079736,78.07084793912573,63.178870225240004,53.94290911044597,47.07048240472453
18,233.7231421422036,186.68833621767752,156.4377988458754,98.97520950676505,87.27011913710862,78.123245270311,63.178870225240004,53.94290911044597,47.07048240472453
19,235.3414101211983,187.03691145602912,156.31067475632565,98.72121471910373,87.22646822185274,78.21305162244985,63.178870225240004,53.94290911044597,47.07048240472453
20,233.85561099327123,187.11652066564037,156.93184042920575,98.731451092323,87.20370278672027,78.16809843363643,63.178870225240004,53.94290911044597,47.07048240472453
21,233.56987938282188,187.4957531417551,157.5471283141333,98.96763478261599,87.25999741241417,78.10894337622952,63.178870225240004,53.94290911044597,47.07048240472453
22,234.8407085936619,188.13546401160758,157.9091839201314,98.83776680824587,87.19962159341796,78.09612153505593,63.178870225240004,53.94290911044597,47.07048240472453
23,234.82756377241424,188.4431007653358,158.2988774870816,99.0427251614866,87.25381074618946,78.05522268802396,63.178870225240004,53.94290911044597,47.07048240472453
24,238.289797588325,189.17130438542054,158.0273948275756,99.10309783345505,87.29711686079813,78.0847814709583,63.178870225240004,53.94290911044597,47.07048240472453
25,239.72990736194623,189.6671096698981,158.15498994178463,99.00112379780686,87.25393450013453,78.07876043428348,63.178870225240004,53.94290911044597,47.07048240472453
26,242.566754432577,190.02448812072296,157.66558707425318,98.94470110828777,87.2590985071168,78.1217094377389,63.178870225240004,53.94290911044597,47.07048240472453
27,241.7365133860976,189.70115875505246,157.55314684524484,98.90094358581302,87.28347927700094,78.18814625939774,63.178870225240004,53.94290911044597,47.07048240472453
28,241.31726108111607,189.15351193817435,157.0094332055451,98.88098705286282,87.30209064275746,78.23115998537833,63.178870225240004,53.94290911044597,47.07048240472453
29,232.90307886751913,187.26392061932032,157.47533097485015,98.94225498298098,87.3477359420927,78.2665571322444,63.178870225240004,53.94290911044597,47.07048240472453
30,231.83317758641144,186.44429918001873,156.81379870873792,99.04871263667425,87.39184976002205,78.26993239671988,63.178870225240004,53.94290911044597,47.07048240472453
31,230.6448127194019,185.57822508586847,156.13355003825785,99.09454905466399,87.39565379903237,78.24747050928903,63.178870225240004,53.94290911044597,47.07048240472453
32,229.36713080527122,185.0547256430264,155.91532868958535,99.12788410880302,87.36867150846926,78.18358264691739,63.178870225240004,53.94290911044597,47.07048240472453
33,231.7706196825093,185.23234088306398,155.29451503188972,98.91459471505203,87.27634071847388,78.16997734113438,63.178870225240004,53.94290911044597,47.07048240472453
34,231.95016749023597,185.30780645197174,155.32857501914972,98.78536190113806,87.23633429575936,78.18518730887092,63.178870225240004,53.94290911044597,47.07048240472453
35,235.23227662448116,186.1856423056952,155.32588783400885,98.93408799543607,87.32210061160751,78.22947641057473,63.178870225240004,53.94290911044597,47.07048240472453
36,235.54121210437256,186.96700241838207,156.19948701280805,98.86510582503354,87.38968458404128,78.38483420459826,63.178870225240004,53.94290911044597,47.07048240472453
37,240.07858109447503,188.5411867964901,156.64552009254615,99.2115180458205,87.54166041652898,78.40965869904944,63.178870225240004,53.94290911044597,47.07048240472453
38,242.68871224580238,189.2697710613384,156.7382831065808,99.38275083718318,87.63305923310622,78.44767403218425,63.178870225240004,53.94290911044597,47.07048240472453
39,238.3699702236593,188.29910421769884,156.91320984868273,99.46512250002084,87.65514896806907,78.43239162546007,63.178870225240004,53.94290911044597,47.07048240472453
40,233.72090742569802,186.86209238547926,156.69565816564383,99.17707916389818,87.54299679164488,78.43223842660399,63.178870225240004,53.94290911044597,47.07048240472453
41,233.03931265790942,186.07043937927767,155.92936600035318,99.11782851578877,87.46107641333805,78.33727049338466,63.178870225240004,53.94290911044597,47.07048240472453
42,229.699443530122,185.1738638135536,155.97861017678454,98.91029173642306,87.3554994875281,78.29932173884174,63.178870225240004,53.94290911044597,47.07048240472453
43,232.86204664787837,185.58282078850667,155.37786554300263,98.9098533991629,87.31084995672015,78.22726483076175,63.178870225240004,53.94290911044597,47.07048240472453
44,236.94313145752662,186.62320239010003,155.30554037449383,98.89151000047559,87.27004603251928,78.17518056841847,63.178870225240004,53.94290911044597,47.07048240472453
45,238.31634599052634,187.1211625940461,155.50198336695897,98.74043222632517,87.21034966655506,78.17256297085753,63.178870225240004,53.94290911044597,47.07048240472453
46,231.84354320521956,186.1837153310147,156.49364152703723,98.6683446152395,87.13213907378059,78.09283810463393,63.178870225240004,53.94290911044597,47.07048240472453
47,234.9582856724981,186.7205457100258,156.07514138938504,98.71535086432118,87.13138884925726,78.06373967763368,63.178870225240004,53.94290911044597,47.07048240472453
48,235.33057848561967,187.21276509331213,156.58749912971675,98.6898448007779,87.17383285873319,78.14952315259703,63.178870225240004,53.94290911044597,47.07048240472453
49,239.68607099351652,188.59049720332726,156.84883887958404,98.88536159006554,87.24334683416832,78.13620364282123,63.178870225240004,53.94290911044597,47.07048240472453
50,242.23183293568707,189.6421635829948,157.31744513343423,98.88841792353608,87.240063944893,78.12651564683006,63.178870225240004,53.94290911044597,47.07048240472453
51,242.84628188746396,190.0631619377805,157.63386317624037,98.70581750179338,87.19491408862945,78.16905817147835,63.178870225240004,53.94290911044597,47.07048240472453
52,245.53466979869597,190.6902237139171,157.41683144452048,98.94055327622408,87.23129897086477,78.08029301028158,63.178870225240004,53.94290911044597,47.07048240472453
53,245.4929679443232,190.95001194336055,157.27853157742143,98.8844155036017,87.20134002550637,78.06741707182587,63.178870225240004,53.94290911044597,47.07048240472453
54,244.79163498562949,190.2760964180905,157.29348628481756,98.93379365716689,87.1780768399525,78.00189324114636,63.178870225240004,53.94290911044597,47.07048240472453
55,237.64742725472777,188.64305993358934,157.5658105613922,98.81074613580648,87.10547443539886,77.96329203320698,63.178870225240004,53.94290911044597,47.07048240472453
56,234.11212030599162,187.35675879224175,157.16004142375064,98.77016737859708,87.08988785723776,77.96148369751756,63.178870225240004,53.94290911044597,47.07048240472453
57,232.08366288717193,186.44317960317935,156.71768413366343,98.7743858598285,87.17794234441757,78.09814317683065,63.178870225240004,53.94290911044597,47.07048240472453
58,230.54614534893346,185.9208426426956,156.6024488758388,98.975083665992,87.27657985298978,78.13508799582435,63.178870225240004,53.94290911044597,47.07048240472453
59,231.86370016719476,186.08298281090774,156.33071613062066,99.15563127560131,87.36913793366111,78.1689946736842,63.178870225240004,53.94290911044597,47.07048240472453
60,234.5955106383028,186.82249471940582,156.3297168813758,99.14401533531594,87.38966951859842,78.2088959436654,63.178870225240004,53.94290911044597,47.07048240472453
61,236.87191648870046,187.90828279505573,156.90602523567213,99.25560739747351,87.41220762968335,78.1788978327853,63.178870225240004,53.94290911044597,47.07048240472453
62,238.81043371954044,189.01772778407414,157.63838702039385,99.21180196853098,87.41327502997595,78.20423285632397,63.178870225240004,53.94290911044597,47.07048240472453
63,241.85374710973804,190.06620045246657,157.93941020928463,99.12027159614183,87.40841449662062,78.25367966972611,63.178870225240004,53.94290911044597,47.07048240472453
64,241.94314885327682,190.2374773137752,158.1353053948889,98.98455650925766,87.38445035268855,78.29825901471528,63.178870225240004,53.94290911044597,47.07048240472453
65,242.72132975887715,190.06796896690497,157.6827875047833,99.14725267220805,87.46292648648884,78.32315398403493,63.178870225240004,53.94290911044597,47.07048240472453
66,242.60620722939834,189.51518991850995,157.0434358468116,99.15645804811243,87.49762898154765,78.37259484388188,63.178870225240004,53.94290911044597,47.07048240472453
67,236.6681605580313,187.87907345825454,156.9501083702883,99.23031569913636,87.50765013649158,78.34428520214136,63.178870225240004,53.94290911044597,47.07048240472453
68,229.20535964318896,185.90385725756104,157.1099441953999,99.26512979928904,87.50112212012917,78.31034424138619,63.178870225240004,53.94290911044597,47.07048240472453
69,229.51638991850166,185.62394497395107,156.6110846555809,99.46278120256383,87.53903510614965,78.24941227884429,63.178870225240004,53.94290911044597,47.07048240472453
70,233.87643831032392,186.76459375896266,156.5053821540284,99.29230663281788,87.44805623505081,78.20879082631345,63.178870225240004,53.94290911044597,47.07048240472453
71,241.95448425543637,188.7867054335436,156.35730631784295,98.9374665155396,87.29758877761154,78.18982951485289,63.178870225240004,53.94290911044597,47.07048240472453
72,245.29447443367974,190.12201476147808,156.96735484438875,99.09519412487933,87.3104583753844,78.11406446980263,63.178870225240004,53.94290911044597,47.07048240472453
73,245.5192561573031,190.93733958290483,157.45547011763463,99.13814781458672,87.37727452653951,78.19343058673424,63.178870225240004,53.94290911044597,47.07048240472453
74,245.18303742606568,190.61067677757902,157.57938237163646,99.24867729702396,87.43973585612703,78.22781223073768,63.178870225240004,53.94290911044597,47.07048240472453
75,240.18417944448137,189.6462564838548,157.9869300454609,99.07764974699106,87.40789819263807,78.28093598236616,63.178870225240004,53.94290911044597,47.07048240472453
76,238.82475452233183,189.45526379537853,158.196273954756,99.39470095397934,87.43129474710744,78.12392942764068,63.178870225240004,53.94290911044597,47.07048240472453
77,240.19897438697123,190.0146607081779,158.42519049628427,98.98605011329747,87.27031477004535,78.1178028041775,63.178870225240004,53.94290911044597,47.07048240472453
78,245.37834493754897,191.19937897448165,158.0027921916043,98.90758417549748,87.17384936912755,78.01049063399624,63.178870225240004,53.94290911044597,47.07048240472453
79,245.30621910105396,191.20049304796592,158.26538102560576,98.91921465244113,87.11106095376893,77.90225475733644,63.178870225240004,53.94290911044597,47.07048240472453
80,245.40747988885715,191.3327923072808,157.88682819960042,98.99353959226707,87.10322108716794,77.84509068374378,63.178870225240004,53.94290911044597,47.07048240472453
81,245.55064226624674,190.8427718002167,157.55473162223234,99.00930133005514,87.14359325640254,77.90242700774235,63.178870225240004,53.94290911044597,47.07048240472453
82,244.35819391385797,190.1787320260298,157.29957697484593,99.04791438445045,87.23303342143197,78.01912962341615,63.178870225240004,53.94290911044597,47.07048240472453
83,241.0372975790566,189.5338473719078,157.54701430394604,99.39528266694913,87.31542958262318,77.94819458904338,63.178870225240004,53.94290911044597,47.07048240472453
84,241.3095652367546,189.91016422037018,157.9311777222399,98.89893136224907,87.1823236826863,78.03289431061826,63.178870225240004,53.94290911044597,47.07048240472453
85,244.28033605501486,191.3317329026671,158.72110288171896,98.81145194893594,87.1413770482695,78.01763245998558,63.178870225240004,53.94290911044597,47.07048240472453
86,245.44762427291445,193.94053251322015,159.93559522574222,98.83072666385416,87.15652499343778,78.02854872336364,63.178870225240004,53.94290911044597,47.07048240472453
87,245.45807594151898,196.616118789355,161.3031431599199,99.0212997213329,87.22684932029796,78.02652607807171,63.178870225240004,53.94290911044597,47.07048240472453
88,245.45308376167787,197.88536643068454,162.87804027228867,98.96549910146612,87.24269048543454,78.0854381411626,63.178870225240004,53.94290911044597,47.07048240472453
89,245.55492625146084,198.3214345060313,163.89941103004196,99.04966900209601,87.25130278258149,78.04635001498573,63.178870225240004,53.94290911044597,47.07048240472453
90,245.55087974732683,199.56290691589496,163.12828016950644,98.78288162308817,87.17874364082826,78.0979984012837,63.178870225240004,53.94290911044597,47.07048240472453
91,245.4960541465681,198.85288849476566,162.22536206179288,98.85549710301683,87.19943468692253,78.08603813975905,63.178870225240004,53.94290911044597,47.07048240472453
92,245.5700174604469,195.66047704227825,162.29289710661538,98.82417974914225,87.21861120839165,78.13224664202654,63.178870225240004,53.94290911044597,47.07048240472453
93,244.10198660386433,193.90507165106655,161.9636325569802,98.91716461959393,87.26120342176786,78.14247705085651,63.178870225240004,53.94290911044597,47.07048240472453
94,245.0145899771341,193.60329509886293,161.2905249160471,99.03820784351728,87.32082619705162,78.16291724231638,63.178870225240004,53.94290911044597,47.07048240472453
95,244.73483063183454,193.5018457224225,161.23782983599003,98.96505067800547,87.30127170942947,78.17698591508095,63.178870225240004,53.94290911044597,47.07048240472453
96,245.69635363368232,194.07982996542898,161.49263247940246,98.83049115569588,87.2739541286955,78.2172732525983,63.178870225240004,53.94290911044597,47.07048240472453
97,245.71001886302977,195.47582407426577,161.91780104363545,98.87910109115106,87.28847330524341,78.21087327463886,63.178870225240004,53.94290911044597,47.07048240472453
98,245.67243376470202,197.00921468794823,162.80745907950157,98.99897150204933,87.31647157129744,78.17975507431974,63.178870225240004,53.94290911044597,47.07048240472453
99,245.60630214245603,197.79072985667048,163.9163478401537,98.90118433589146,87.30274621334189,78.21895208917563,63.178870225240004,53.94290911044597,47.07048240472453
100,245.5163321375087,198.1906415683634,163.59422232558,98.95953025592544,87.29972610674254,78.17848090343973,63.178870225240004,53.94290911044597,47.07048240472453
101,245.49739789546427,197.27610349111401,162.7665317523084,98.91882766683585,87.30427546496567,78.21044912358056,63.178870225240004,53.94290911044597,47.07048240472453
102,245.51978795209087,195.76583029081814,161.98545703281454,98.78042165976342,87.29114344918693,78.27727891929098,63.178870225240004,53.94290911044597,47.07048240472453
103,245.49547828884783,194.21289011196419,161.3481906503111,98.8060500409496,87.25352867306694,78.20026640406248,63.178870225240004,53.94290911044597,47.07048240472453
104,245.47007171922326,193.78397141607326,160.08274049611055,98.80916763566134,87.20922003259619,78.1269596837818,63.178870225240004,53.94290911044597,47.07048240472453
105,245.43321551305948,193.08822092788338,159.5801302841741,98.77256100107493,87.22365215761161,78.17433700553329,63.178870225240004,53.94290911044597,47.07048240472453
106,245.44750462820184,192.47179496260608,158.89718635044602,98.86744840506864,87.24938904078573,78.15451991892236,63.178870225240004,53.94290911044597,47.07048240472453
107,244.74233864691863,191.13760861528013,158.30905579327242,98.75688710922319,87.18220240142112,78.1171914295139,63.178870225240004,53.94290911044597,47.07048240472453
108,242.45370008613233,189.92416617378237,157.58005502939636,98.69539031839295,87.1368413085271,78.08180060243596,63.178870225240004,53.94290911044597,47.07048240472453
109,241.2545383537829,189.00339177630573,156.85791154493617,98.72620473776183,87.12972517076295,78.05265875878507,63.178870225240004,53.94290911044597,47.07048240472453
110,242.95152011000985,188.71374492526232,155.97172956687655,98.84607807232564,87.16724154007548,78.0374685917565,63.178870225240004,53.94290911044597,47.07048240472453
111,242.44112473219582,188.35358148453443,155.6988020904643,98.73525788214371,87.13305024602975,78.05358524279231,63.178870225240004,53.94290911044597,47.07048240472453
112,238.2231319215269,187.68960606360193,156.2068381795631,98.61000856614669,87.10392560611518,78.08453424286577,63.178870225240004,53.94290911044597,47.07048240472453
113,237.79617923094622,187.62488916654465,156.2646777114524,98.86842363742647,87.16903399042315,78.02623038808417,63.178870225240004,53.94290911044597,47.07048240472453
114,236.88667864773606,187.59989512289118,156.52373910962808,98.78485792339009,87.16069088001233,78.06453835983338,63.178870225240004,53.94290911044597,47.07048240472453
115,238.94340114266433,188.25104394889783,156.66394995200966,98.95282978035726,87.19611415177835,78.01658053151175,63.178870225240004,53.94290911044597,47.07048240472453
116,241.67464708281526,189.13739617580407,156.86516743109235,98.91786474473085,87.16913727420518,77.99520117875588,63.178870225240004,53.94290911044597,47.07048240472453
117,243.54884760642705,189.6586936951275,156.92407999002953,98.78251643447803,87.12309427076991,78.00637754157367,63.178870225240004,53.94290911044597,47.07048240472453
118,242.72843877808296,189.50503518983922,156.99619915003294,99.04221097769576,87.18267424009517,77.94493433489085,63.178870225240004,53.94290911044597,47.07048240472453
119,237.3789236369558,188.77491512657812,157.83424128835767,98.66992556046128,87.09940424349786,78.04161213679801,63.178870225240004,53.94290911044597,47.07048240472453
120,237.5968601581284,189.2433130689449,158.3299499162413,98.61229565512375,87.10982299851528,78.09246598494784,63.178870225240004,53.94290911044597,47.07048240472453
121,240.97937816597218,190.66364682655697,158.96578903389036,98.79211517586637,87.16755869015975,78.07297832510183,63.178870225240004,53.94290911044597,47.07048240472453
122,245.24072043393372,192.3840950886424,159.70122754986468,98.87953638388814,87.22114582361615,78.1044831302465,63.178870225240004,53.94290911044597,47.07048240472453
123,245.54347542996217,193.7448696739572,160.05444496858217,98.93046967205419,87.24839177736379,78.11594322552666,63.178870225240004,53.94290911044597,47.07048240472453
124,245.49501488697138,194.06318334121582,160.2672343949977,99.15044187803124,87.27223471454008,78.01861796660137,63.178870225240004,53.94290911044597,47.07048240472453
125,245.49605283375584,193.5498026311493,159.6653106779216,99.08029572631219,87.24232231291012,78.0147120424679,63.178870225240004,53.94290911044597,47.07048240472453
126,245.49196796941314,192.0770188230252,159.03712481437054,98.9172730384877,87.20781084851563,78.05698322208225,63.178870225240004,53.94290911044597,47.07048240472453
127,242.65727690778138,190.57678303405416,158.31120585374808,98.70396416598058,87.1242340229145,78.05613270752274,63.178870225240004,53.94290911044597,47.07048240472453
128,240.56159254844326,189.65525123855892,157.86257885098163,98.76758399639706,87.13883948758709,78.03995874840419,63.178870225240004,53.94290911044597,47.07048240472453
129,241.44545556122617,189.62378807749207,157.5172397986804,98.85864633456512,87.16052786129342,78.01897499062042,63.178870225240004,53.94290911044597,47.07048240472453
130,240.40203783926543,189.89696791664332,158.20540826805905,99.1625958804267,87.2622894850565,77.99371572163153,63.178870225240004,53.94290911044597,47.07048240472453
131,243.40166183934244,191.23135425654877,158.8696936196312,99.1610473569587,87.30160053547729,78.05751922436117,63.178870225240004,53.94290911044597,47.07048240472453
132,245.59623363915196,193.49533529948505,159.19766121760762,99.05720099407517,87.31458460234231,78.14249983881577,63.178870225240004,53.94290911044597,47.07048240472453
133,245.56814508253214,195.4038289394071,160.04864345800738,99.16062950806872,87.35846713350276,78.14775523471137,63.178870225240004,53.94290911044597,47.07048240472453
134,245.4838022106837,195.86310899890694,161.4325242750607,99.04852146866378,87.32724169674124,78.16694180506266,63.178870225240004,53.94290911044597,47.07048240472453
135,245.52874548009444,195.85568003656024,161.78395193825264,99.13122761439243,87.34896409239683,78.1500582902774,63.178870225240004,53.94290911044597,47.07048240472453
136,245.4471634934881,195.0221738517811,161.15138838443949,99.091336936197,87.29925558206807,78.0965607589693,63.178870225240004,53.94290911044597,47.07048240472453
137,245.47870377451034,192.85591453831378,160.00343155027645,98.84013033511621,87.20141871603393,78.09496589786171,63.178870225240004,53.94290911044597,47.07048240472453
138,244.1787713954824,190.99704561470926,158.35868509822348,98.99584306486341,87.25848492829293,78.08918417404968,63.178870225240004,53.94290911044597,47.07048240472453
139,238.6837123283621,189.08060660113435,157.77880047656018,99.0019745785498,87.24417318744048,78.0626297269157,63.178870225240004,53.94290911044597,47.07048240472453
140,235.90086571114173,187.73411956723677,157.03396160386214,98.99493496013622,87.21903507225295,78.02687457845612,63.178870225240004,53.94290911044597,47.07048240472453
141,232.29904081757044,186.4519928357715,156.66578674670922,99.09014613911569,87.25239929426021,78.02357458395628,63.178870225240004,53.94290911044597,47.07048240472453
142,229.92341931310153,185.7138880888623,156.57600217630062,99.00345962813597,87.27564069128383,78.112035722457,63.178870225240004,53.94290911044597,47.07048240472453
143,232.277275553625,186.14783774481353,156.2725417298204,99.00770563874897,87.31209399329771,78.1673909769801,63.178870225240004,53.94290911044597,47.07048240472453
144,232.97958243021063,186.59429401945852,156.59892937170147,99.06343655069904,87.31003323610437,78.13048278862618,63.178870225240004,53.94290911044597,47.07048240472453
145,238.17426919411915,187.58239286093269,156.10615175076032,98.95563540346325,87.24844875199065,78.0980051357669,63.178870225240004,53.94290911044597,47.07048240472453
146,236.4675571229427,187.3124086051929,156.31590926028403,98.89502517737145,87.20105365090274,78.0598609946847,63.178870225240004,53.94290911044597,47.07048240472453
147,236.28893114712696,187.22906946140927,156.27785780640164,98.89892538245681,87.19867765648294,78.053614245052,63.178870225240004,53.94290911044597,47.07048240472453
148,238.95731774378345,187.48138102400594,155.75306210122983,98.96570373974731,87.19633613482443,78.01236830267464,63.178870225240004,53.94290911044597,47.07048240472453
149,235.09736748178472,186.75516726211467,156.0878472818903,98.76182270129203,87.10239441381682,77.98612751902839,63.178870225240004,53.94290911044597,47.07048240472453
150,230.30944329211977,186.19451653054617,157.06369350968947,98.63579862903671,87.08081874519067,78.02923705785334,63.178870225240004,53.94290911044597,47.07048240472453
151,231.99290647123897,186.8606345660313,157.30385170660946,98.69527193552887,87.15552339417783,78.11193917011913,63.178870225240004,53.94290911044597,47.07048240472453
152,234.51364736667782,187.67798275472032,157.4517719934106,98.76110411968443,87.17765311430026,78.10600727584577,63.178870225240004,53.94290911044597,47.07048240472453
153,236.73728910633355,188.45653217309834,157.6515228984857,98.71224720012603,87.12184916305085,78.0473669521685,63.178870225240004,53.94290911044597,47.07048240472453
154,240.1868309929963,189.49461798128593,157.80984055339187,98.57867634637591,87.0513000039962,78.0179146344746,63.178870225240004,53.94290911044597,47.07048240472453
155,245.06763978703358,190.58696891906484,157.6045179522253,98.98098732979562,87.11255531774333,77.86825801204725,63.178870225240004,53.94290911044597,47.07048240472453
156,242.70738507305194,190.2608471104119,157.93440829683237,98.75725045540088,87.09966102735022,77.9833064135888,63.178870225240004,53.94290911044597,47.07048240472453
157,240.38965986158317,189.73244772363236,158.01605763573986,98.76144958894386,87.1132897533364,78.00257181131371,63.178870225240004,53.94290911044597,47.07048240472453
158,242.2520831855047,189.80071287692277,157.493138186074,98.73166853216381,87.07507101098807,77.96107148427787,63.178870225240004,53.94290911044597,47.07048240472453
159,243.34134439737974,189.72157934983866,157.06871096284232,98.67540550532121,87.11630926270159,78.06130438081095,63.178870225240004,53.94290911044597,47.07048240472453
160,245.00305417403925,189.8805655900841,156.75405974920972,98.7670558247323,87.17364079220074,78.09633119194329,63.178870225240004,53.94290911044597,47.07048240472453
161,244.03054033614814,189.74267699089089,156.88474253682756,98.89931072931455,87.19669962732597,78.05024012378908,63.178870225240004,53.94290911044597,47.07048240472453
162,242.63670916175087,189.42919480049963,156.92713477675485,98.78850827603392,87.10786182768032,77.97702677224576,63.178870225240004,53.94290911044597,47.07048240472453
163,241.1010847403422,189.18128641477773,157.10977689955507,98.68412631262925,87.0437972145624,77.9396089925978,63.178870225240004,53.94290911044597,47.07048240472453
164,240.2616281239975,188.9998474442311,157.1544222677851,98.57043041688584,87.00431813528394,77.94735090068328,63.178870225240004,53.94290911044597,47.07048240472453
165,238.35847354325912,188.6974968690782,157.41436518372848,98.41195144812951,86.95463697390102,77.9676545353058,63.178870225240004,53.94290911044597,47.07048240472453
166,238.2525178689973,188.6552209353826,157.40148340615914,98.61355577261995,87.01342080178246,77.93478020055429,63.178870225240004,53.94290911044597,47.07048240472453
167,241.17971683789435,189.17200494611936,157.08628138284902,98.62414711956313,87.0329202788515,77.95960107267071,63.178870225240004,53.94290911044597,47.07048240472453
168,243.9914916918509,189.72081062896584,156.87964161854623,98.71046473035895,87.09757871496576,78.00926049509187,63.178870225240004,53.94290911044597,47.07048240472453
169,244.62699821732943,189.6930943233271,156.6668111675909,98.69349023199271,87.13791011048315,78.08473819617863,63.178870225240004,53.94290911044597,47.07048240472453
170,244.39674854814908,189.30899972610533,156.27757362318678,98.59912564402376,87.11676073889743,78.11172156590587,63.178870225240004,53.94290911044597,47.07048240472453
171,239.88143968505773,188.22534330589914,156.33856869491086,98.5389452822998,87.09449123502722,78.11300271580684,63.178870225240004,53.94290911044597,47.07048240472453
172,234.4835303940963,186.9608582117236,156.53172805676653,98.57139481497845,87.10147201149648,78.10351377726484,63.178870225240004,53.94290911044597,47.07048240472453
173,231.34972963534952,186.3272461570992,156.85320597164036,98.56701064832026,87.08890493628071,78.0864429488683,63.178870225240004,53.94290911044597,47.07048240472453
174,232.33024948084235,186.57861658943102,156.8089404219942,98.49577399753616,87.06851012151934,78.09884718846067,63.178870225240004,53.94290911044597,47.07048240472453
175,235.78250651371718,187.37888693615477,156.62872358481837,98.58009483280472,87.1264094210517,78.13834922855457,63.178870225240004,53.94290911044597,47.07048240472453
176,238.05562527940307,188.01445495873705,156.67137761647453,98.78450893977967,87.22346542784126,78.1649832563758,63.178870225240004,53.94290911044597,47.07048240472453
177,236.2227727602678,187.8459857643043,157.06598444570253,99.01502786772801,87.29972734899727,78.14342671716265,63.178870225240004,53.94290911044597,47.07048240472453
178,233.91015863537754,187.53676126927834,157.47038117027236,98.74450826700334,87.21212947252548,78.17260009784083,63.178870225240004,53.94290911044597,47.07048240472453
179,235.11467981997276,187.71739335351964,157.28278272421304,98.74334909762047,87.19138201111056,78.1406869187011,63.178870225240004,53.94290911044597,47.07048240472453
180,234.03753278678943,187.72341281084246,157.66308087467897,98.80246643752992,87.1902784717769,78.10062626422653,63.178870225240004,53.94290911044597,47.07048240472453
181,236.20508022206047,188.0065642553243,157.27873515615056,98.67502279215094,87.10946010492164,78.0510127183846,63.178870225240004,53.94290911044597,47.07048240472453
182,234.20385693933827,187.5602781977256,157.40204690892025,98.60081950496365,87.0386827793167,77.98338083698538,63.178870225240004,53.94290911044597,47.07048240472453
183,232.24520779063167,186.98730715812528,157.37132098181408,98.59730231221545,87.0206404162298,77.95660266030924,63.178870225240004,53.94290911044597,47.07048240472453
184,233.90132178595144,187.04238322122958,156.85859741791802,98.52377588934502,87.02304023232179,78.00696006327782,63.178870225240004,53.94290911044597,47.07048240472453
185,237.41155205491458,187.48299972659072,156.21757499003576,98.55903181273337,87.08782415707887,78.08929360309047,63.178870225240004,53.94290911044597,47.07048240472453
186,242.22301920014806,188.0921570332051,155.4840748818534,98.96983290089534,87.2376576596049,78.0721313550836,63.178870225240004,53.94290911044597,47.07048240472453
187,239.5212685611304,187.27737100721336,155.3107191636852,98.9656563264839,87.23496357073488,78.07162957183282,63.178870225240004,53.94290911044597,47.07048240472453
188,233.48593111532097,185.82338888258587,155.46481729821065,98.77932968157836,87.18037351588208,78.09886739843286,63.178870225240004,53.94290911044597,47.07048240472453
189,228.8986965447352,184.90366285549467,155.92663678414198,98.78431961007732,87.17412869239111,78.08589232334354,63.178870225240004,53.94290911044597,47.07048240472453
190,229.01734502529447,184.9766653251364,155.9657126606,98.78399402980489,87.17587237907532,78.08897508122834,63.178870225240004,53.94290911044597,47.07048240472453
191,229.44776032608775,185.30743068006953,156.22122907493957,99.06915170751427,87.25364086558338,78.0368228313674,63.178870225240004,53.94290911044597,47.07048240472453
192,231.03159365652814,185.92479644143506,156.45252724350394,99.08496074965544,87.2847899935247,78.07764567431764,63.178870225240004,53.94290911044597,47.07048240472453
193,231.6076518736687,186.24831326134694,156.65160895375988,99.2344248455527,87.33435335538658,78.07217090302393,63.178870225240004,53.94290911044597,47.07048240472453
194,233.61747694529188,186.50931389602528,156.28474325687426,99.13993052196,87.34138224346137,78.13431324600637,63.178870225240004,53.94290911044597,47.07048240472453
195,230.84897155561538,185.93322691202533,156.52355228076092,99.00863084596676,87.32967483870276,78.19552205426771,63.178870225240004,53.94290911044597,47.07048240472453
196,229.71035140090785,185.53151634554547,156.41858176552503,98.91857037305374,87.3221481469404,78.24010869735571,63.178870225240004,53.94290911044597,47.07048240472453
197,229.17518586752516,185.3982436009388,156.45513098772594,98.85768454487177,87.30994819424677,78.25892747329537,63.178870225240004,53.94290911044597,47.07048240472453
198,232.14669464384886,186.05393045806153,156.22589241609964,98.84976858753936,87.33020194791808,78.29612520989168,63.178870225240004,53.94290911044597,47.07048240472453
199,229.19515517438327,185.63320659472464,156.7567304353499,98.81764329308513,87.27965744979448,78.23495037721217,63.178870225240004,53.94290911044597,47.07048240472453
200,230.2366956326727,185.8912881176398,156.71406625188652,98.87881019246245,87.27281137694789,78.18497735147687,63.178870225240004,53.94290911044597,47.07048240472453
201,233.88326686943165,186.71367588499237,156.4548834784154,98.7753175164878,87.2187975784032,78.16373532670414,63.178870225240004,53.94290911044597,47.07048240472453
202,236.25110561771513,187.36584502491505,156.46324316793223,99.09678071777807,87.26195222597565,78.03380233705987,63.178870225240004,53.94290911044597,47.07048240472453
203,238.3419215671821,187.86056249276152,156.3864732325804,98.94887657078198,87.19226555038051,78.014358993784,63.178870225240004,53.94290911044597,47.07048240472453
204,244.42881310396658,188.66365726979527,155.51484620078526,98.72000016293123,87.09313296973158,77.99767812539517,63.178870225240004,53.94290911044597,47.07048240472453
205,238.47298914903948,187.72597746860018,156.16155982229552,98.54816342744721,87.02796639406492,77.99948306586829,63.178870225240004,53.94290911044597,47.07048240472453
206,236.33550040058293,187.47611781616757,156.55314643760653,98.47886372444569,87.00985449605656,78.01428640801208,63.178870225240004,53.94290911044597,47.07048240472453
207,239.06598788336345,188.20096328777169,156.5714841060822,98.70474021675415,87.11372235688884,78.03932344758407,63.178870225240004,53.94290911044597,47.07048240472453
208,241.6903045062258,189.14599457608975,156.88942331816506,98.8928674396092,87.24002101701845,78.12421869789696,63.178870225240004,53.94290911044597,47.07048240472453
209,244.31623019738225,190.1291990238454,157.2603573555033,99.01122594965597,87.25978171200043,78.08439297839895,63.178870225240004,53.94290911044597,47.07048240472453
210,245.61149396979442,191.3824907523906,157.50174656243564,98.80055110637375,87.18773887716196,78.0980477758562,63.178870225240004,53.94290911044597,47.07048240472453
211,245.59755232196417,192.11041655132175,157.88356818937982,98.8726079668017,87.18399117396908,78.04679639400098,63.178870225240004,53.94290911044597,47.07048240472453
212,243.46040006272617,191.33442810719532,158.9795042820235,98.75368330416072,87.120205859191,78.01853608768481,63.178870225240004,53.94290911044597,47.07048240472453
213,240.29605385522808,191.0351124025818,159.66646672563257,98.70059277235384,87.06476343244469,77.96268734000245,63.178870225240004,53.94290911044597,47.07048240472453
214,237.87918091856426,191.13670496233837,160.66483638714482,98.93865054803024,87.13970688781816,77.93556339563234,63.178870225240004,53.94290911044597,47.07048240472453
215,243.94816492525703,192.58271898021226,160.38409982864871,98.80893587262923,87.16016826748552,78.04796830041776,63.178870225240004,53.94290911044597,47.07048240472453
216,242.6691148764058,192.80355182722485,161.0804018105339,98.98122152031084,87.26583462772803,78.1115186360973,63.178870225240004,53.94290911044597,47.07048240472453
217,242.86222033597537,193.06388822957499,161.33763661787768,98.78075756663253,87.24021913852854,78.19457906793632,63.178870225240004,53.94290911044597,47.07048240472453
218,245.6125179419013,194.16611662084955,160.83455992321043,98.95609073974799,87.2887155537021,78.16502411078896,63.178870225240004,53.94290911044597,47.07048240472453
219,243.60605159887848,193.33642793170614,161.42490265006688,98.96486500692825,87.29852724143095,78.1727038649718,63.178870225240004,53.94290911044597,47.07048240472453
220,241.9727596774128,192.60398133674326,161.07482559616528,98.97795446765514,87.29114924943062,78.15247905242308,63.178870225240004,53.94290911044597,47.07048240472453
221,242.4392112739713,192.1500564990764,160.33676107749963,98.934446619228,87.31237526770903,78.2136187588539,63.178870225240004,53.94290911044597,47.07048240472453
222,243.2696082324768,191.59256432706937,159.38696435931166,98.88513563241548,87.32217081833568,78.26039887896768,63.178870225240004,53.94290911044597,47.07048240472453
223,240.29291363234987,190.38262624660203,158.86462869799266,98.95322621125854,87.3296202148185,78.22975546077929,63.178870225240004,53.94290911044597,47.07048240472453
224,236.83026756175332,189.08706820533817,158.4243074452144,98.81465164719899,87.30961016566236,78.2854116935332,63.178870225240004,53.94290911044597,47.07048240472453
225,236.89645113895855,188.5442232145397,157.73439867536652,98.85551982193775,87.30441187849067,78.25106636591858,63.178870225240004,53.94290911044597,47.07048240472453
226,236.92724114031918,188.30989079474048,157.4404231260965,98.73070295122812,87.24852597537654,78.24062647801739,63.178870225240004,53.94290911044597,47.07048240472453
227,237.00646671269163,188.35805340921232,157.43520651667964,98.67164838907826,87.18874013436678,78.18110818013324,63.178870225240004,53.94290911044597,47.07048240472453
228,240.35708292135686,188.89085837878594,157.02138965026026,98.56677979882721,87.12208433330449,78.13995690075235,63.178870225240004,53.94290911044597,47.07048240472453
229,240.21510052358815,188.86479677350343,157.0187279751933,98.5797469050087,87.1284263293176,78.14205567269018,63.178870225240004,53.94290911044597,47.07048240472453
230,239.1541925803647,188.8643107628058,157.34436268863126,98.71616168077722,87.19341049843769,78.1603217429694,63.178870225240004,53.94290911044597,47.07048240472453
231,241.5473888962145,189.39468865841235,157.2197310450817,98.61717376193062,87.16510329615107,78.17732383074251,63.178870225240004,53.94290911044597,47.07048240472453
232,245.0576569447796,190.15291107544985,157.07492533974644,98.77377366529419,87.18165675822883,78.10483234283096,63.178870225240004,53.94290911044597,47.07048240472453
233,245.47480729850525,190.81192455061145,157.07029374577832,98.67565764549317,87.17919942878106,78.16286655795827,63.178870225240004,53.94290911044597,47.07048240472453
234,244.30375150731012,190.15255534508458,157.30515676286743,98.90633780426577,87.20751520081106,78.06496558297566,63.178870225240004,53.94290911044597,47.07048240472453
235,239.7484065213328,189.24513833654666,157.61813581873704,98.71807674765532,87.1071662808572,78.02008268150762,63.178870225240004,53.94290911044597,47.07048240472453
236,238.45204183156991,189.0329009912475,157.7958249704466,98.65124757839789,87.08911782993887,78.03274853398847,63.178870225240004,53.94290911044597,47.07048240472453
237,238.1486458490045,189.20461911522275,158.1110987932505,98.6911332703655,87.14170442358024,78.0922678468798,63.178870225240004,53.94290911044597,47.07048240472453
238,243.45085889424024,190.33380939861317,157.79399598570558,98.63933168801665,87.13768543999416,78.11988307302978,63.178870225240004,53.94290911044597,47.07048240472453
239,241.66069011787653,190.42084685235622,158.46479473061603,98.62820948156934,87.0988432710117,78.06303190352428,63.178870225240004,53.94290911044597,47.07048240472453
240,242.67019810827017,190.84883742129503,158.68452916384044,98.39343647573432,87.00104991768288,78.05592958462378,63.178870225240004,53.94290911044597,47.07048240472453
241,241.63271035261837,190.7942276445718,158.9328178884139,98.64185009370968,87.09880932449391,78.05439215895679,63.178870225240004,53.94290911044597,47.07048240472453
242,241.14208239727787,190.79948920948615,159.1005454899266,98.74712394289688,87.16567215004699,78.09616720892569,63.178870225240004,53.94290911044597,47.07048240472453
243,239.55539066859055,190.51726006836134,159.2719760822471,98.6714826502162,87.14443227622326,78.11008042958463,63.178870225240004,53.94290911044597,47.07048240472453
244,239.09916448181505,190.02886757390363,158.8202914138251,98.65797129498364,87.1250767416104,78.08668768435217,63.178870225240004,53.94290911044597,47.07048240472453
245,237.44040745101867,189.28163941240663,158.44782924988755,98.81312364904534,87.13595170479127,78.00898893381682,63.178870225240004,53.94290911044597,47.07048240472453
246,240.56462495809185,189.24792243816168,157.35912572651839,98.81897393653225,87.19613887086537,78.10092768165978,63.178870225240004,53.94290911044597,47.07048240472453
247,237.7150800497894,188.17171324972196,156.97829386325577,98.89015709006196,87.26034855657917,78.15894082425521,63.178870225240004,53.94290911044597,47.07048240472453
248,233.90778557919276,186.9580590917089,156.73313171228932,99.12058559924878,87.34822225869965,78.15576615856794,63.178870225240004,53.94290911044597,47.07048240472453
249,234.77193266250472,186.59410820353327,155.98470398211253,98.98388328704868,87.30034741036546,78.16331806827952,63.178870225240004,53.94290911044597,47.07048240472453
250,238.25411424331924,186.83026921047025,155.14387055429424,98.97388369751425,87.26781437488071,78.11817902555329,63.178870225240004,53.94290911044597,47.07048240472453
251,237.44557522742883,186.59984267384604,155.12936015466659,98.96867408264427,87.2462190422016,78.08785328957745,63.178870225240004,53.94290911044597,47.07048240472453
252,233.13486278773047,185.97477009304342,155.78332244906642,98.90413597941728,87.1906437635445,78.03752258097225,63.178870225240004,53.94290911044597,47.07048240472453
253,235.08398650290187,186.45967127989067,155.7158091029068,98.86669612416301,87.15693360048164,78.00755262526692,63.178870225240004,53.94290911044597,47.07048240472453
254,236.39778422101395,187.1402395448802,156.13324694141596,98.89181902668182,87.11138268145291,77.9190380519359,63.178870225240004,53.94290911044597,47.07048240472453
255,237.91995642062685,188.10808179397534,156.84745324470495,98.99823758961398,87.11571116919527,77.86143291614403,63.178870225240004,53.94290911044597,47.07048240472453
256,245.41258824810106,190.46180247166683,157.00088470094317,98.91000806620724,87.10847453541285,77.9033151316405,63.178870225240004,53.94290911044597,47.07048240472453
257,245.40583604859427,192.0708071951914,157.80883707054983,98.80166733718698,87.10466756898148,77.96374814830045,63.178870225240004,53.94290911044597,47.07048240472453
258,245.44048681430434,192.58454926370158,159.07141729245564,98.8278705859546,87.14063180362035,78.00644663128577,63.178870225240004,53.94290911044597,47.07048240472453
259,245.43849228132456,193.26284223637091,159.82548942269682,98.92636264824023,87.22100944846775,78.07275217084157,63.178870225240004,53.94290911044597,47.07048240472453
260,245.46509592540738,193.80100062388678,160.54603615849837,99.04587403286075,87.24903427885894,78.04362114862869,63.178870225240004,53.94290911044597,47.07048240472453
261,245.37066685977908,194.14468953731424,161.10938442327338,98.9570946104478,87.206516369892,78.0312263326714,63.178870225240004,53.94290911044597,47.07048240472453
262,245.35485226540817,194.46202764774404,161.32357816255282,98.8708732885384,87.17436923977124,78.03316360448648,63.178870225240004,53.94290911044597,47.07048240472453
263,245.42610680807763,194.8274231778786,161.44563954834595,98.86589165675048,87.17785869270901,78.0410413659222,63.178870225240004,53.94290911044597,47.07048240472453
264,245.46271864176913,195.07833727788508,161.65524827351956,98.74606145208315,87.15281482982218,78.07561797577232,63.178870225240004,53.94290911044597,47.07048240472453
265,245.4435675795054,195.730579210812,161.1268491617571,98.87337047046037,87.14789602244457,77.98911223492624,63.178870225240004,53.94290911044597,47.07048240472453
266,245.47376687237613,195.29897409159256,160.61099305594598,98.83543742267543,87.14335722303389,78.00468517336374,63.178870225240004,53.94290911044597,47.07048240472453
267,245.5250352164868,194.0796411535966,160.42422267737584,98.86481058866164,87.19630137619788,78.07111440044098,63.178870225240004,53.94290911044597,47.07048240472453
268,245.46919882498574,192.71034878779724,160.01488958956858,99.05533786767768,87.29149695787251,78.10686531419171,63.178870225240004,53.94290911044597,47.07048240472453
269,245.2377933872361,192.10235390690954,159.3714059609257,99.10105344171589,87.33056393383768,78.14064842154787,63.178870225240004,53.94290911044597,47.07048240472453
270,245.482555059715,192.00055299516933,158.86942619881364,98.98153923233878,87.27640034569248,78.12901831798202,63.178870225240004,53.94290911044597,47.07048240472453
271,244.6197172869155,191.76450797371675,159.15495273785683,99.1062332173602,87.27786248910814,78.05360473068565,63.178870225240004,53.94290911044597,47.07048240472453
272,245.3500987354262,192.173119222415,159.0937496408998,99.0509020347962,87.26845175152596,78.07257679744411,63.178870225240004,53.94290911044597,47.07048240472453
273,245.37982931988682,193.33397005146108,158.76303481614966,99.04156610281592,87.29945568141966,78.1290677604741,63.178870225240004,53.94290911044597,47.07048240472453
274,245.42178487171694,193.180353276626,159.064331215963,99.15522421962285,87.39848633009532,78.21625704431685,63.178870225240004,53.94290911044597,47.07048240472453
275,245.43568864059696,192.53301562085647,158.78565150963104,99.22417551245144,87.39677291908032,78.17384520100913,63.178870225240004,53.94290911044597,47.07048240472453
276,245.32490603368683,190.96149577824843,157.97853409333524,99.02976515280767,87.3262745540216,78.18276528912376,63.178870225240004,53.94290911044597,47.07048240472453
277,239.23411242531859,188.72186948057802,157.1495044804598,98.94646195293336,87.28736818090795,78.16891905716774,63.178870225240004,53.94290911044597,47.07048240472453
278,233.2634925157357,186.6918667644342,156.61979284988598,98.61628868464982,87.19083493525588,78.21999367701021,63.178870225240004,53.94290911044597,47.07048240472453
279,232.63697882969785,185.86264425762243,155.80641511620044,98.502059107729,87.14882488974584,78.2257452666781,63.178870225240004,53.94290911044597,47.07048240472453
280,232.89761098663274,185.6726592624598,155.46736197211177,98.98705549390289,87.27703619797569,78.12411631783372,63.178870225240004,53.94290911044597,47.07048240472453
281,238.4039470442877,186.6331908252105,154.85634152284777,99.0824822827609,87.26505970304494,78.04655009890818,63.178870225240004,53.94290911044597,47.07048240472453
282,235.0053200723476,186.32565520389667,155.5676951972977,98.8855522122276,87.18055764896138,78.03370116027007,63.178870225240004,53.94290911044597,47.07048240472453
283,236.2491764210564,187.06873844581324,156.07509982703266,98.71274343101763,87.12989071357227,78.0624858925469,63.178870225240004,53.94290911044597,47.07048240472453
284,240.71028677230333,188.81981621904887,156.79297937135368,98.53645613880397,87.0991742512918,78.12224760346044,63.178870225240004,53.94290911044597,47.07048240472453
285,245.03059194520247,190.6940074539588,157.72579031599335,98.64445893398036,87.12040594608766,78.08751397245291,63.178870225240004,53.94290911044597,47.07048240472453
286,244.4535979514312,191.25863147232602,158.58161394100853,98.62795766245239,87.12753757614564,78.1095393524921,63.178870225240004,53.94290911044597,47.07048240472453
287,243.57280479713407,191.74962355753811,159.46035574805796,98.75049664014566,87.24138146277255,78.21591794377177,63.178870225240004,53.94290911044597,47.07048240472453
288,244.05426925121176,192.78449272261585,160.59108465237736,98.78185967207395,87.29879679780626,78.2884759380057,63.178870225240004,53.94290911044597,47.07048240472453
289,245.47716438166847,195.26331359596298,161.04178979100178,98.84588651188653,87.30330022489446,78.2548971729334,63.178870225240004,53.94290911044597,47.07048240472453
290,245.53301279443963,197.1466108930907,161.8791219647295,98.69278399024222,87.20132952472326,78.18760206399126,63.178870225240004,53.94290911044597,47.07048240472453
291,245.54953032632548,197.87996160421895,162.65698613945685,98.73162904242696,87.19561046162048,78.15487367179946,63.178870225240004,53.94290911044597,47.07048240472453
292,245.52311289854828,198.59339521198453,162.73839200280284,98.55255008577157,87.14745973350989,78.19039554597545,63.178870225240004,53.94290911044597,47.07048240472453
293,245.45322005624217,197.74017974326293,162.67813972780394,98.51169678088277,87.07222732535377,78.09490493359156,63.178870225240004,53.94290911044597,47.07048240472453
294,245.4527696808008,196.5702432378836,162.14720747696762,98.57614374522464,87.05972787567666,78.03311076061374,63.178870225240004,53.94290911044597,47.07048240472453
295,245.4623727353015,195.09754116423238,162.33251737539842,98.58514407655488,87.10176299422778,78.09516794840772,63.178870225240004,53.94290911044597,47.07048240472453
296,245.46842882820678,194.6427608256312,162.0044984390751,98.61880299453074,87.15081796546079,78.15319906885831,63.178870225240004,53.94290911044597,47.07048240472453
297,245.46087400530365,194.84874675325304,161.5461710285985,98.67995739039856,87.1204194982648,78.0656288881967,63.178870225240004,53.94290911044597,47.07048240472453
298,245.47659805806927,195.08630409924444,161.3157837461121,98.66994165267462,87.10500373036459,78.04655786536702,63.178870225240004,53.94290911044597,47.07048240472453
299,245.51642911426273,195.9917259564759,160.71801294858173,98.52591908800548,87.09134068460996,78.11684503727804,63.178870225240004,53.94290911044597,47.07048240472453
300,245.46147061604202,195.9304983672508,160.61661301107765,98.55377951789353,87.08046346018156,78.08180301383234,63.178870225240004,53.94290911044597,47.07048240472453
301,245.43675242428841,193.95770959951798,160.71427333813222,98.57409763628172,87.07005767842729,78.05166676111008,63.178870225240004,53.94290911044597,47.07048240472453
302,244.334147452285,192.4469922968619,160.08439301257022,98.78743503530802,87.15067229648076,78.04665595451588,63.178870225240004,53.94290911044597,47.07048240472453
303,245.50341274856433,191.99448044106546,158.83230827539563,98.7571307476675,87.20174648236089,78.14779016398998,63.178870225240004,53.94290911044597,47.07048240472453
304,240.29660642624128,190.52642778720346,159.03480607334942,98.78453835587734,87.25162344884984,78.21072580025738,63.178870225240004,53.94290911044597,47.07048240472453
305,238.28656916207848,189.769989253854,158.77113203330313,98.79315888903324,87.23991764599907,78.18669443265708,63.178870225240004,53.94290911044597,47.07048240472453
306,238.06084696798536,189.3712849312727,158.35475453989247,98.59597521941717,87.18603345423045,78.22541103292312,63.178870225240004,53.94290911044597,47.07048240472453
307,238.17009856941203,189.13015348903224,158.01580347657156,98.49011072579259,87.16649565523596,78.2627143367536,63.178870225240004,53.94290911044597,47.07048240472453
308,236.42744938682074,188.79022926772748,158.19942650721546,98.58721410742544,87.20455715913658,78.26130632993659,63.178870225240004,53.94290911044597,47.07048240472453
309,235.44501297924816,188.78307322626617,158.53089578137576,98.72487471983891,87.2638388618632,78.26850264827206,63.178870225240004,53.94290911044597,47.07048240472453
310,238.03047832921243,189.50762156264634,158.53623922201976,98.86186545545874,87.27933739179372,78.20620752056229,63.178870225240004,53.94290911044597,47.07048240472453
311,245.51982128428472,191.81961135752894,157.9193047890139,98.93743064893627,87.26415377227309,78.13431644411033,63.178870225240004,53.94290911044597,47.07048240472453
312,245.47406296376752,191.87156872376843,157.91892665053092,98.9130702863101,87.26251650763356,78.14696795030932,63.178870225240004,53.94290911044597,47.07048240472453
313,245.49461669869126,190.92540566271325,157.59155484796892,98.98297807135751,87.27508278206363,78.12485926983689,63.178870225240004,53.94290911044597,47.07048240472453
314,241.4567078017142,189.4151630836279,157.28937214674372,98.94563054723184,87.26280850034426,78.12737424249929,63.178870225240004,53.94290911044597,47.07048240472453
315,234.90658278594998,187.80254289000797,157.4447206787892,98.97885056361,87.26031198403467,78.10311694835809,63.178870225240004,53.94290911044597,47.07048240472453
316,235.18074834656318,187.46776517667521,156.94167295089414,99.01758814768218,87.2896702739082,78.12541373998462,63.178870225240004,53.94290911044597,47.07048240472453
317,237.05214463349475,187.77207799495008,156.69713223917563,99.21762402211516,87.38095710078548,78.14806227402089,63.178870225240004,53.94290911044597,47.07048240472453
318,236.44084105558807,187.83858512372223,156.97264059080558,99.18013083114786,87.3914742235724,78.1876358306851,63.178870225240004,53.94290911044597,47.07048240472453
319,239.52909460723797,188.70350634094504,157.04242386467303,98.74591570778156,87.24444568994176,78.22484179275946,63.178870225240004,53.94290911044597,47.07048240472453
320,242.2390425792951,189.6755130520926,157.36357685097053,98.52866716272575,87.0983269289674,78.12829615854356,63.178870225240004,53.94290911044597,47.07048240472453
321,245.2130487416476,191.2059883118458,158.30366884714536,98.4393617432641,87.0107315974325,78.0412689604085,63.178870225240004,53.94290911044597,47.07048240472453
322,245.43922290754946,193.70283298917704,158.5211402659558,98.57767037525281,87.0440743434443,78.00669330786998,63.178870225240004,53.94290911044597,47.07048240472453
323,245.45404846157845,194.01817789118505,159.33850994559407,98.7390895804202,87.10430134445258,78.00243892630905,63.178870225240004,53.94290911044597,47.07048240472453
324,245.44455989680057,193.04831534767783,159.55938160955245,98.5865970570897,87.09439660806639,78.08338331183342,63.178870225240004,53.94290911044597,47.07048240472453
325,243.15568949674463,191.80665654753543,159.67900184701168,98.70341238793296,87.13556713512949,78.07539127714662,63.178870225240004,53.94290911044597,47.07048240472453
326,240.980737365664,191.35096423377942,159.83096838763896,98.69515115290545,87.1667863748886,78.13018996234811,63.178870225240004,53.94290911044597,47.07048240472453
327,245.54711481087705,192.38542307676036,158.78293076397154,98.63062032690803,87.13740004126372,78.12379146246006,63.178870225240004,53.94290911044597,47.07048240472453
328,245.56496088058918,192.00121485074507,158.78491137931334,98.7576455086608,87.13276440689327,78.03604115858857,63.178870225240004,53.94290911044597,47.07048240472453
329,243.53650458597863,191.0790399275854,158.65339193846066,98.81114049805902,87.13270641254006,78.00271552387606,63.178870225240004,53.94290911044597,47.07048240472453
330,241.937073781611,190.54960103369822,158.51638410469326,98.69113974560773,87.11309655122193,78.0462149328615,63.178870225240004,53.94290911044597,47.07048240472453
331,239.83275162405437,189.9834294127874,158.51177597420522,98.80724816961566,87.15260022743199,78.03715804148169,63.178870225240004,53.94290911044597,47.07048240472453
332,238.68606213240176,189.64291647952018,158.47198226536864,98.87171189118075,87.18118311910132,78.04288267459292,63.178870225240004,53.94290911044597,47.07048240472453
333,236.97016275508173,189.38516410312607,158.75799744706282,98.81954235329175,87.2145670036904,78.12855887064187,63.178870225240004,53.94290911044597,47.07048240472453
334,237.88005957657367,189.6657431435788,158.7940879552266,98.76864917790007,87.25683436442638,78.2289433837943,63.178870225240004,53.94290911044597,47.07048240472453
335,237.66504364277188,189.4283617063789,158.5704628567678,98.7139824346242,87.26633359325234,78.28016507200729,63.178870225240004,53.94290911044597,47.07048240472453
336,239.75641107883027,189.5876212414887,158.0525994567367,98.99123796677881,87.317974528174,78.18852705296351,63.178870225240004,53.94290911044597,47.07048240472453
337,241.3175526122945,189.66271996737342,157.6363814663648,99.09871925457045,87.31355183100075,78.11434062889329,63.178870225240004,53.94290911044597,47.07048240472453
338,240.29091305845455,189.51442751864684,157.7822595876989,98.77191405172823,87.21539769898088,78.16051323185155,63.178870225240004,53.94290911044597,47.07048240472453
339,241.92541244194896,189.78367015873707,157.57892027715485,98.74611064560202,87.19047895085765,78.13663857029063,63.178870225240004,53.94290911044597,47.07048240472453
340,239.62911497504086,189.13635248284552,157.53789632665033,98.49913003982539,87.09966036278297,78.14844751076008,63.178870225240004,53.94290911044597,47.07048240472453
341,235.07608059034612,187.67591405123747,157.22590600352137,98.46355632602479,87.06364078301087,78.11174960727831,63.178870225240004,53.94290911044597,47.07048240472453
342,233.543073699815,186.8818546875248,156.75662380373058,98.49292410105136,87.05903861288874,78.08504213963998,63.178870225240004,53.94290911044597,47.07048240472453
343,233.66273740448952,186.6948280268688,156.46848769245443,98.53219375250109,87.08855275173383,78.10937626229094,63.178870225240004,53.94290911044597,47.07048240472453
344,235.88173723056659,187.0334909454024,156.1581228295642,98.62632116592832,87.17420449731412,78.1896946125304,63.178870225240004,53.94290911044597,47.07048240472453
345,235.85814588303884,187.51279845961093,156.76556566868592,98.75030262522085,87.28401780380696,78.28476359275898,63.178870225240004,53.94290911044597,47.07048240472453
346,237.7211578786869,188.3434699609613,157.17806070209627,98.67508566449345,87.3029154586039,78.36484177857915,63.178870225240004,53.94290911044597,47.07048240472453
347,238.28165523958404,189.07475297688862,157.90963528960577,98.92893933177919,87.41678148536712,78.38587165870022,63.178870225240004,53.94290911044597,47.07048240472453
348,245.23388254556622,191.22560649886304,158.28908032886127,98.89375268292574,87.4407560567441,78.44715128044561,63.178870225240004,53.94290911044597,47.07048240472453
349,245.5830522266253,193.13857019915008,158.90205723312116,98.95157752481177,87.45622597061654,78.43514883422348,63.178870225240004,53.94290911044597,47.07048240472453
350,245.51138872071886,194.32999155771515,159.3240195638236,98.96887767027974,87.48685990750519,78.47808379011495,63.178870225240004,53.94290911044597,47.07048240472453
351,245.47228569277618,193.8220543416035,159.3921290442738,98.97044132037627,87.504820365423,78.50266149023764,63.178870225240004,53.94290911044597,47.07048240472453
352,245.44628178655148,192.6799969065365,159.48617403998603,99.07836947446529,87.53643318682413,78.4837530675736,63.178870225240004,53.94290911044597,47.07048240472453
353,245.4521026593353,192.4424432023998,159.17530602975037,98.98700130209477,87.51989727167616,78.5164479405153,63.178870225240004,53.94290911044597,47.07048240472453
354,242.9703387671808,191.71229100041708,159.6247500483425,99.17156304301486,87.57977454623975,78.49443265665195,63.178870225240004,53.94290911044597,47.07048240472453
355,245.4310172324664,192.35942716729022,159.05497945814957,99.33206557976803,87.61750997588979,78.45513258433091,63.178870225240004,53.94290911044597,47.07048240472453
356,242.62199703763287,191.64617274430015,159.65524608826718,99.29279695229766,87.60286543371592,78.45548488377621,63.178870225240004,53.94290911044597,47.07048240472453
357,245.51045983462484,192.15634700418283,159.2697267450802,99.04587240250132,87.54552260934197,78.51996022165704,63.178870225240004,53.94290911044597,47.07048240472453
358,245.5625916483884,192.35962347961993,159.03673897427325,98.81081530208374,87.40093130050965,78.436096740289,63.178870225240004,53.94290911044597,47.07048240472453
359,245.56261721570309,192.12898764094686,158.97086164203944,98.76909469603845,87.26854329985306,78.24778536026594,63.178870225240004,53.94290911044597,47.07048240472453
360,245.63353892923706,192.04375425351506,158.2941057182703,98.74769448500342,87.2164682908774,78.1770516330366,63.178870225240004,53.94290911044597,47.07048240472453
361,245.55528400339557,191.5379480421134,158.2337852429836,98.64867555210259,87.18243872489168,78.18535839109303,63.178870225240004,53.94290911044597,47.07048240472453
362,245.56419023513754,192.2376838209412,157.89406695083156,98.67223747207328,87.1744989669036,78.15733739600677,63.178870225240004,53.94290911044597,47.07048240472453
363,245.5460733232877,192.82964265187192,158.0563948512242,98.8772569440668,87.27188366255207,78.18439109101111,63.178870225240004,53.94290911044597,47.07048240472453
364,245.5794576820928,192.29816720732356,159.12139640619696,98.90966959430361,87.35999397227363,78.30605535674071,63.178870225240004,53.94290911044597,47.07048240472453
365,243.85279101883228,192.13164670336752,159.83912454867715,99.00850124197669,87.42321020286849,78.34727993891497,63.178870225240004,53.94290911044597,47.07048240472453
366,245.4671830863136,192.71661880162742,158.8065241960188,99.15637796340968,87.53165237303921,78.42726836376768,63.178870225240004,53.94290911044597,47.07048240472453
367,244.12575232645284,191.20752963404138,158.60494870057536,99.45515665784163,87.62261605333454,78.38625074869813,63.178870225240004,53.94290911044597,47.07048240472453
368,242.98085261569835,190.4190038258411,158.01689263425064,99.24962331761958,87.52688086113186,78.36052745037348,63.178870225240004,53.94290911044597,47.07048240472453
369,239.61853235167027,189.350033441132,157.79426363099475,99.2315070505015,87.48934749631329,78.31331655771875,63.178870225240004,53.94290911044597,47.07048240472453
370,237.58508272400934,188.75320834834193,157.72459585948064,99.26676749911852,87.45747758870999,78.24061051512383,63.178870225240004,53.94290911044597,47.07048240472453
371,239.54778826585567,189.04081639336957,157.41628482285483,99.39642603210902,87.45922095818709,78.16462714503393,63.178870225240004,53.94290911044597,47.07048240472453
372,238.21340475694458,188.94664514689902,157.749006290247,99.22854146182107,87.46823813054667,78.28006734420836,63.178870225240004,53.94290911044597,47.07048240472453
373,243.10377114030717,189.8093391820296,157.2514690955593,98.99533928969925,87.42011509589305,78.35059389825382,63.178870225240004,53.94290911044597,47.07048240472453
374,244.54995794140768,189.70935806289756,156.68595780764963,98.97215864714033,87.35529525872064,78.26137537270925,63.178870225240004,53.94290911044597,47.07048240472453
375,237.72070456314046,188.03160497216223,156.79023959963573,99.06270717529154,87.36271050895527,78.21590341470741,63.178870225240004,53.94290911044597,47.07048240472453
376,238.31380572714133,187.6129157067838,156.08128639176576,99.08652130841654,87.35464581726012,78.19076879891304,63.178870225240004,53.94290911044597,47.07048240472453
377,235.67159594716642,187.22082947637116,156.46330182514208,98.94128447790197,87.26002009732227,78.13048878691481,63.178870225240004,53.94290911044597,47.07048240472453
378,236.33453600773382,187.91697940202957,157.09571192880054,99.07244404516786,87.27474605805648,78.06856965424589,63.178870225240004,53.94290911044597,47.07048240472453
379,237.59680737344416,189.2349607147158,158.34012891901162,98.9431086386299,87.273042036527,78.14831742782161,63.178870225240004,53.94290911044597,47.07048240472453
380,243.6038247015205,191.55355180838026,159.23630747282695,98.89081993628943,87.25828308358072,78.15698286301398,63.178870225240004,53.94290911044597,47.07048240472453
381,245.45737134378513,193.07913501587723,160.16379383166114,98.86727058949683,87.24871665945318,78.15477803410118,63.178870225240004,53.94290911044597,47.07048240472453
382,245.4604358593927,194.18427047403986,160.13775207608995,98.91740286622198,87.30322910109734,78.20994174746683,63.178870225240004,53.94290911044597,47.07048240472453
383,245.4399192564085,194.85731064832925,160.24063333243797,99.01176365483238,87.35302385120005,78.23426908117314,63.178870225240004,53.94290911044597,47.07048240472453
384,245.49604011104873,196.02874619678022,160.6371979586829,99.08271613942648,87.35216443436617,78.18700962466184,63.178870225240004,53.94290911044597,47.07048240472453
385,245.45549536676145,196.83350527619038,161.09054240144386,98.98568728262683,87.31294493976019,78.18407556979298,63.178870225240004,53.94290911044597,47.07048240472453
386,245.43514892635002,197.80800039239793,161.3965670490982,99.12244504502516,87.3492538142983,78.15739173452988,63.178870225240004,53.94290911044597,47.07048240472453
387,245.48394027034067,197.46525076385683,161.87250980985493,98.97785281668325,87.33099041678196,78.2184874021066,63.178870225240004,53.94290911044597,47.07048240472453
388,245.50799606937923,196.25052556584987,161.8416547804403,98.91803237939902,87.28161181108274,78.17634701099917,63.178870225240004,53.94290911044597,47.07048240472453
389,245.43711545416943,196.217351804777,161.18165883218376,98.86649498470584,87.23433900098902,78.13374944569263,63.178870225240004,53.94290911044597,47.07048240472453
390,245.47758260423652,196.34873031297843,161.14797021289198,98.96197852818901,87.2640977960416,78.1201347337047,63.178870225240004,53.94290911044597,47.07048240472453
391,245.46919219020617,196.68515068335554,160.9860429680516,98.73591033537906,87.20815143292208,78.17296644666003,63.178870225240004,53.94290911044597,47.07048240472453
392,245.46881710110804,195.67264036053675,162.03685177951095,98.86054163779474,87.20676586179357,78.09520773049776,63.178870225240004,53.94290911044597,47.07048240472453
393,245.45145477419766,196.4644589508463,161.50317145753624,98.72480813915803,87.14577693977151,78.08085459849904,63.178870225240004,53.94290911044597,47.07048240472453
394,245.39801129542286,195.15245612496025,160.63087618093755,98.68690799224461,87.12024394023099,78.06243007091953,63.178870225240004,53.94290911044597,47.07048240472453
395,245.4030851405479,192.39414792492838,159.03650307676963,98.7661049827285,87.14468748708855,78.05212432440644,63.178870225240004,53.94290911044597,47.07048240472453
396,241.20020200924768,189.60261684154466,157.61126813410192,98.91470411037352,87.17350385318818,78.00927131717326,63.178870225240004,53.94290911044597,47.07048240472453
397,236.41179996681743,187.22548436281434,156.21971314916803,98.72786290180943,87.09958255878828,78.00854831763782,63.178870225240004,53.94290911044597,47.07048240472453
398,232.71423995210324,185.65113789534647,155.50210094577528,98.41082395697117,86.99312575532855,78.03451378085889,63.178870225240004,53.94290911044597,47.07048240472453
399,233.9002461320579,185.59564268209428,155.0374411813444,98.70463175960424,87.06442923091427,77.96216922358455,63.178870225240004,53.94290911044597,47.07048240472453
400,233.22300366831877,185.84631947326758,155.57570613325464,98.67371261505318,87.06601549352067,77.98512180817073,63.178870225240004,53.94290911044597,47.07048240472453
401,235.53501066792433,187.19080798680275,156.47373376500028,98.56769039047384,87.01779841311364,77.97610125663799,63.178870225240004,53.94290911044597,47.07048240472453
402,236.73343553143118,189.18308448960371,158.5755614668711,98.32431327458298,86.95001528597791,78.0172807942331,63.178870225240004,53.94290911044597,47.07048240472453
403,243.67804269082865,191.82643191548604,159.5346095307833,98.50735255723527,86.99794907070441,77.97859264222676,63.178870225240004,53.94290911044597,47.07048240472453
404,244.43980554903638,191.6085328813206,159.0283904154247,98.69662325023518,87.07299719848675,77.98203459218755,63.178870225240004,53.94290911044597,47.07048240472453
405,241.63370950884888,189.84555011698225,157.7639784604874,98.62042762639709,87.07674001503214,78.03586519302331,63.178870225240004,53.94290911044597,47.07048240472453
406,241.34657659922684,188.6788554949859,156.43357581700968,98.78297466010576,87.15238942111395,78.05359386358262,63.178870225240004,53.94290911044597,47.07048240472453
407,241.1458670209727,187.84981442731456,155.5052377393946,98.94229474916855,87.27419765987034,78.14799457084979,63.178870225240004,53.94290911044597,47.07048240472453
408,232.6052802204924,186.36789746749568,156.45032892018423,99.02844586028644,87.30714035306582,78.1478635507455,63.178870225240004,53.94290911044597,47.07048240472453
409,231.68280101156756,186.54832322143912,157.00458172945795,98.99823419589106,87.29841094700168,78.15323627632958,63.178870225240004,53.94290911044597,47.07048240472453
410,236.95962171142742,188.31069297991726,157.3777918582384,98.96112215932493,87.30172005460892,78.18128091915908,63.178870225240004,53.94290911044597,47.07048240472453
411,243.217711856736,190.0580777783167,157.51434061551365,98.79187247502153,87.25798365176772,78.21962982964067,63.178870225240004,53.94290911044597,47.07048240472453
412,242.7301832334989,189.6218177286428,157.14815795155917,98.79881055719244,87.25155860381936,78.20200862850035,63.178870225240004,53.94290911044597,47.07048240472453
413,239.51428987370213,188.20976193708856,156.43143672844437,99.016374021953,87.30822402552245,78.15684627089914,63.178870225240004,53.94290911044597,47.07048240472453
414,233.71638182357486,186.37233437486134,156.05711789595208,98.96457426362147,87.30144057741512,78.18264804095048,63.178870225240004,53.94290911044597,47.07048240472453
415,233.587243745778,186.0881524016777,155.73824300547886,98.80882747768538,87.27257618950583,78.23181198950776,63.178870225240004,53.94290911044597,47.07048240472453
416,235.05870810241234,186.71611668544912,156.02572494574886,98.72292100363623,87.25351354217418,78.25430451225753,63.178870225240004,53.94290911044597,47.07048240472453
417,241.33449019356507,188.29305865198546,155.9502933956141,98.67355333711672,87.24884153300702,78.27770100382286,63.178870225240004,53.94290911044597,47.07048240472453
418,241.3840858827388,188.67716024531157,156.4023798001594,98.89384474538343,87.28052354566404,78.18885667720629,63.178870225240004,53.94290911044597,47.07048240472453
419,240.94529973372025,188.42577707267523,156.25130032830603,98.63717941295866,87.17707747034699,78.18486953857789,63.178870225240004,53.94290911044597,47.07048240472453
420,237.82778954256298,187.25827730097498,155.8017383294156,98.57077215958088,87.07749118456302,78.0692988995832,63.178870225240004,53.94290911044597,47.07048240472453
421,236.34924043787032,186.41125826461675,155.24409821495865,98.41073652199032,86.99397551654835,78.03460225798086,63.178870225240004,53.94290911044597,47.07048240472453
422,231.919773947256,185.74937947577223,155.89753834983472,98.39201033752235,86.99948897519613,78.05401939413555,63.178870225240004,53.94290911044597,47.07048240472453
423,234.27209008645585,186.75292985220312,156.33744217916157,98.70953465603495,87.11363046186801,78.03642966503439,63.178870225240004,53.94290911044597,47.07048240472453
424,240.3559837766665,188.77666982061126,156.82968680257216,98.74841129094972,87.1558696206199,78.0809929876358,63.178870225240004,53.94290911044597,47.07048240472453
425,244.97067344968434,190.43013737281646,157.42240718215137,98.6289764479292,87.1152677206357,78.09150517721365,63.178870225240004,53.94290911044597,47.07048240472453
426,243.9074397763664,190.40295122947452,157.70151870826462,98.47968512861635,87.0202612388938,78.03371418539598,63.178870225240004,53.94290911044597,47.07048240472453
427,244.71263171630835,189.91312778511409,156.8817816720853,98.57354195196135,87.02514524651633,77.98001565835044,63.178870225240004,53.94290911044597,47.07048240472453
428,237.1258570130739,188.05624853639392,157.00119489439186,98.64951902791748,87.07080952907145,78.00592145061651,63.178870225240004,53.94290911044597,47.07048240472453
429,233.01175674731425,187.32968946177343,157.52313363580208,98.68629602025695,87.11167904180945,78.04986431364135,63.178870225240004,53.94290911044597,47.07048240472453
430,235.12509955557675,188.50474717145468,158.26383801841382,98.65881961373597,87.13257762234073,78.09822404801774,63.178870225240004,53.94290911044597,47.07048240472453
431,242.887987146629,191.29252952781908,159.1248940957359,98.62789947787138,87.18727092233426,78.20642348712586,63.178870225240004,53.94290911044597,47.07048240472453
432,245.39546753562703,193.68868424997768,160.9386134866165,98.92869961578168,87.33150550370902,78.24809650172084,63.178870225240004,53.94290911044597,47.07048240472453
433,245.4127907005015,194.26639936042343,160.83748408401573,98.72127778738312,87.27152737590768,78.28569951150776,63.178870225240004,53.94290911044597,47.07048240472453
434,243.18720651181545,191.422416747205,159.19397456196296,98.79470673115236,87.30245685407414,78.28714636629267,63.178870225240004,53.94290911044597,47.07048240472453
435,235.81815424117497,187.95575859725548,157.32623673186842,98.87477119526113,87.28908437086295,78.21485067187801,63.178870225240004,53.94290911044597,47.07048240472453
436,229.34244075367664,185.51871832785716,156.52829660463684,98.59123088758045,87.1746145162706,78.20980197196943,63.178870225240004,53.94290911044597,47.07048240472453
437,226.97756897779993,184.71452316422582,156.3695672129347,98.56096140051335,87.16373012716772,78.21224850823164,63.178870225240004,53.94290911044597,47.07048240472453
438,224.86716519979547,184.6031083569621,157.07015948041868,98.62725427073127,87.18989303250254,78.21185788187668,63.178870225240004,53.94290911044597,47.07048240472453
439,227.79504388916925,186.14066422400356,157.94331666657303,98.59508037812057,87.17077929539275,78.20245002611998,63.178870225240004,53.94290911044597,47.07048240472453
440,237.9915782970242,190.34009578660678,159.58419126328056,98.65922250122554,87.20318074919211,78.2141997501808,63.178870225240004,53.94290911044597,47.07048240472453
441,245.50392772744814,197.90932098530104,162.5261473472477,98.74354685619193,87.21463923777867,78.17907332729612,63.178870225240004,53.94290911044597,47.07048240472453
442,245.54353326468967,198.33442693823173,162.2314381832224,98.69213823505106,87.19245170546824,78.17370104408656,63.178870225240004,53.94290911044597,47.07048240472453
443,243.51903297363282,191.10891659622249,158.69241225735584,98.6434550801043,87.21670301433328,78.244461177136,63.178870225240004,53.94290911044597,47.07048240472453
444,236.1775101652878,186.9492523362451,155.9530937850556,98.85717190678523,87.28947542080917,78.22605893973208,63.178870225240004,53.94290911044597,47.07048240472453
445,235.38573771944428,185.4058115718827,154.31542818022442,98.86529458617267,87.28479902963082,78.21352277386505,63.178870225240004,53.94290911044597,47.07048240472453
446,237.20038000529811,185.31503432233202,153.64359927415182,98.6028086207395,87.21434207363231,78.26687559893544,63.178870225240004,53.94290911044597,47.07048240472453
447,234.25433085584066,185.37971731053617,154.64052022372127,98.52703510891257,87.19506602707179,78.2848196163834,63.178870225240004,53.94290911044597,47.07048240472453
448,239.7846806895625,187.39595296035682,155.3334052033446,98.61963924613303,87.222555067527,78.2693089961178,63.178870225240004,53.94290911044597,47.07048240472453
449,242.17823820608092,189.59580531677727,157.26245528404266,98.61380389712184,87.24653726099818,78.31217786190358,63.178870225240004,53.94290911044597,47.07048240472453
450,245.61956390503278,191.649872691917,158.57498542872398,98.69858782135509,87.29838664548443,78.34159611788927,63.178870225240004,53.94290911044597,47.07048240472453
451,245.60858939700577,192.54001649508416,158.94870797299347,98.88346833085183,87.3907690060904,78.37300151769554,63.178870225240004,53.94290911044597,47.07048240472453
452,245.5926066653753,191.95188602249038,158.18165648111412,99.09685340191973,87.45064759723981,78.33384018563747,63.178870225240004,53.94290911044597,47.07048240472453
453,244.06743598145337,190.4677366123224,157.74890063430942,98.71205985843852,87.32508551878544,78.37644046518326,63.178870225240004,53.94290911044597,47.07048240472453
454,241.40064011752378,189.7605730116554,157.7237809043348,98.54867004222118,87.2501573149838,78.36114486415312,63.178870225240004,53.94290911044597,47.07048240472453
455,241.49090676919056,190.17078801286377,158.1954200277976,98.52468182707605,87.24359406424693,78.3675682166727,63.178870225240004,53.94290911044597,47.07048240472453
456,242.9482639345545,191.39294810900572,159.20829582088126,98.52457866599869,87.23960041695645,78.36051526213778,63.178870225240004,53.94290911044597,47.07048240472453
457,245.54588281034555,193.5846874454847,160.4847756428825,98.6571785616527,87.26482610487591,78.31434795387389,63.178870225240004,53.94290911044597,47.07048240472453
458,245.49266513528246,195.16507601957673,161.8659221040204,98.79989631868531,87.35295232244717,78.36611256099414,63.178870225240004,53.94290911044597,47.07048240472453
459,245.49553763991634,195.83344109229952,162.30564243975311,98.78960552920648,87.37711946728521,78.41292127695615,63.178870225240004,53.94290911044597,47.07048240472453
460,245.57458917291322,196.02921791909083,161.70971499987783,98.7309905144495,87.30874153540063,78.33835654889555,63.178870225240004,53.94290911044597,47.07048240472453
461,245.5342709282773,195.02818057591728,161.35399170086393,98.79420595994605,87.25656708891204,78.21236112263293,63.178870225240004,53.94290911044597,47.07048240472453
462,245.574832652628,194.45598285904296,160.91866209985827,98.53057982853755,87.15202358179025,78.21228353140069,63.178870225240004,53.94290911044597,47.07048240472453
463,245.4941940396107,194.61971743077893,160.83769137246588,98.5188192137064,87.11489612346062,78.15978949356374,63.178870225240004,53.94290911044597,47.07048240472453
464,245.5246105800823,195.41682000281733,161.1770817467675,98.36013060658493,87.05661835759224,78.16768302051774,63.178870225240004,53.94290911044597,47.07048240472453
465,245.56723235511564,195.94001716307204,161.9784836352715,98.54774740509635,87.09121716057273,78.10205349359849,63.178870225240004,53.94290911044597,47.07048240472453
466,245.53158160843157,196.59537354965212,162.44625520745672,98.42946497705935,87.10021590933539,78.19379993030194,63.178870225240004,53.94290911044597,47.07048240472453
467,245.4799256485631,197.4216855178561,162.2713093442163,98.3970125879309,87.12875112698376,78.26161261463464,63.178870225240004,53.94290911044597,47.07048240472453
468,245.44231783414656,196.67155388547934,162.2778881093565,98.58782150094973,87.23777988037699,78.3148387317053,63.178870225240004,53.94290911044597,47.07048240472453
469,245.4790822328171,195.1634974856658,161.81205074143946,98.47273833695021,87.20078024553109,78.32992577704034,63.178870225240004,53.94290911044597,47.07048240472453
470,245.4619930638324,193.98311111156332,161.32000881354148,98.47804235204057,87.13883506261293,78.22487770856631,63.178870225240004,53.94290911044597,47.07048240472453
471,244.64203491581017,193.1978358441651,160.909810916836,98.46018787957442,87.08571116598316,78.149636527118,63.178870225240004,53.94290911044597,47.07048240472453
472,245.41281209738983,193.14830715279672,160.32460247047317,98.29606903312768,87.04909358918367,78.19761150492748,63.178870225240004,53.94290911044597,47.07048240472453
473,241.9395268505606,192.04413568643602,160.37257873286552,98.42233999774677,87.11214601389352,78.21770150082133,63.178870225240004,53.94290911044597,47.07048240472453
474,244.95312905784616,192.21905586496067,159.58876050353305,98.61708266132669,87.22295260218178,78.27153271470249,63.178870225240004,53.94290911044597,47.07048240472453
475,244.63629996044764,192.24425455910787,159.72425020153392,98.62521847066063,87.30818463214167,78.4062240908961,63.178870225240004,53.94290911044597,47.07048240472453
476,245.41672922350185,192.84690098676205,159.7460117308547,98.81334250563242,87.41084836896985,78.45069853250376,63.178870225240004,53.94290911044597,47.07048240472453
477,245.45573202949552,193.58194493166425,159.28360371040208,98.82448257721492,87.40205993581667,78.42896237011318,63.178870225240004,53.94290911044597,47.07048240472453
478,245.4746057076313,192.89974293853712,159.7837886070453,98.82299244680723,87.39380124169698,78.41665953131957,63.178870225240004,53.94290911044597,47.07048240472453
479,245.40207072133526,193.67531774101442,160.38334333196858,98.71164498532147,87.37632825651232,78.46056238340026,63.178870225240004,53.94290911044597,47.07048240472453
480,245.47791663341144,195.54410945905735,161.64400404999034,98.74567837282137,87.4067983704559,78.48838586787924,63.178870225240004,53.94290911044597,47.07048240472453
481,245.4940402107433,197.43043020905873,163.61845108707772,98.80000617977149,87.4246484373227,78.48188829876368,63.178870225240004,53.94290911044597,47.07048240472453
482,245.44525304756257,200.1890676202656,164.96132065835545,98.72797804003267,87.36582837280176,78.4330634318741,63.178870225240004,53.94290911044597,47.07048240472453
483,245.45143830719178,201.7512461527859,164.75337714946605,98.60687602141303,87.2976637959901,78.40071701836622,63.178870225240004,53.94290911044597,47.07048240472453
484,245.51232761448696,200.7932756219914,164.34325026636037,98.70784009095146,87.32368223637152,78.37700077116112,63.178870225240004,53.94290911044597,47.07048240472453
485,245.44068782091102,199.939330563148,164.2637440903083,98.72858934954237,87.30443344526515,78.33208737478142,63.178870225240004,53.94290911044597,47.07048240472453
486,245.40759631141856,199.67677654865884,164.41658974583837,98.75353222880887,87.25212390752348,78.23098890972175,63.178870225240004,53.94290911044597,47.07048240472453
487,245.43438475672505,199.94004054638353,164.7177015887088,98.3974281146188,87.14013527817346,78.28008920385832,63.178870225240004,53.94290911044597,47.07048240472453
488,245.45665636728043,200.30197111039232,165.50884763989978,98.49929425620263,87.1622234333552,78.24931815799766,63.178870225240004,53.94290911044597,47.07048240472453
489,245.44762506049722,200.96457967101756,165.53737712274616,98.71745034279661,87.17378334153892,78.12752286708916,63.178870225240004,53.94290911044597,47.07048240472453
490,245.527088008778,200.75436337326667,165.0545024869144,98.67751710924745,87.18621046417934,78.17394434490376,63.178870225240004,53.94290911044597,47.07048240472453
491,245.42622096028327,198.74297374932655,163.95315619414498,98.66011824490047,87.21317327198008,78.22924580790726,63.178870225240004,53.94290911044597,47.07048240472453
492,245.40285682410965,196.81526054735065,162.26445022590664,98.52628411895887,87.17120311480585,78.2482054354805,63.178870225240004,53.94290911044597,47.07048240472453
493,245.4118882222299,194.0395275479252,161.2540749882192,98.48612854430417,87.1543838311263,78.24621987432549,63.178870225240004,53.94290911044597,47.07048240472453
494,243.39330874064413,192.3800323517464,160.29180966780257,98.7052227042087,87.2291271365383,78.22522000839236,63.178870225240004,53.94290911044597,47.07048240472453
495,239.9926145093244,191.26879473870972,160.06065721372107,98.6174009395481,87.22114016267349,78.26965839529954,63.178870225240004,53.94290911044597,47.07048240472453
496,240.55670390674214,191.15062185458842,159.69645153637106,98.75459844419339,87.25597327722053,78.23777035650748,63.178870225240004,53.94290911044597,47.07048240472453
497,244.23600193996108,191.64983657810285,159.1102642738977,98.66981045309086,87.21728998299363,78.22852565166937,63.178870225240004,53.94290911044597,47.07048240472453
498,244.25859759607673,191.6281629180087,159.0801641801949,98.51124065999437,87.16040115608041,78.23846917831318,63.178870225240004,53.94290911044597,47.07048240472453
499,244.00551177958513,190.9566292583954,158.33875653612333,98.78987886908016,87.24757817833286,78.2011545728507,63.178870225240004,53.94290911044597,47.07048240472453
500,240.03405907456724,189.70823365084962,158.09034483334028,98.85713145499227,87.28312243011506,78.21535286390687,63.178870225240004,53.94290911044597,47.07048240472453
501,240.9779561308043,189.6774379735012,157.74714028015438,98.71208514932007,87.24182539294216,78.24108581380023,63.178870225240004,53.94290911044597,47.07048240472453
502,240.56899008705477,189.69086037591714,157.9040410851785,98.58937661256238,87.17127450495764,78.20720230081584,63.178870225240004,53.94290911044597,47.07048240472453
503,237.72574281470384,189.39724973554803,158.4948926207346,98.50714078388654,87.12098578874125,78.1796701815514,63.178870225240004,53.94290911044597,47.07048240472453
504,234.80627181479215,188.75225718886819,158.71607207925962,98.6894731599773,87.13275618862666,78.08071223070748,63.178870225240004,53.94290911044597,47.07048240472453
505,233.82834708255308,188.21609927345847,158.38329986131694,98.71430943437255,87.1570340584422,78.10265540544535,63.178870225240004,53.94290911044597,47.07048240472453
506,236.83447187399676,188.49567462899938,157.655869690122,98.55945590323762,87.17290701605809,78.22735355856149,63.178870225240004,53.94290911044597,47.07048240472453
507,240.19585347980905,189.05834661576307,157.2403584005957,98.60880599595441,87.22050289485856,78.2729700815839,63.178870225240004,53.94290911044597,47.07048240472453
508,241.30548936256787,189.60002864888062,157.55925442596853,98.73115419427128,87.26767819384952,78.27122321616167,63.178870225240004,53.94290911044597,47.07048240472453
509,240.9956041817932,190.53635692397106,158.82123818767644,98.73544048033813,87.28702340800247,78.2993650389721,63.178870225240004,53.94290911044597,47.07048240472453
510,245.38770516967747,192.8087951479364,159.7143317977466,98.70350960107777,87.28279967555953,78.3137240090644,63.178870225240004,53.94290911044597,47.07048240472453
511,245.41935470132384,194.27263198211287,160.87643172399802,98.65935265110056,87.23946372647269,78.27168461650606,63.178870225240004,53.94290911044597,47.07048240472453
512,245.40096977993855,195.17163048984023,160.2949674296463,98.65921029670102,87.18531235259813,78.18312977349268,63.178870225240004,53.94290911044597,47.07048240472453
513,245.4533538598216,193.66001512600596,159.84004774894385,98.53573209928231,87.12423242357508,78.16348715285879,63.178870225240004,53.94290911044597,47.07048240472453
514,245.39884074147454,192.40504028303533,159.4754578647023,98.43564477533448,87.08558047052688,78.16552773477287,63.178870225240004,53.94290911044597,47.07048240472453
515,243.21992366425013,192.06727656306123,159.97185706536317,98.38258980278374,87.05919740670763,78.15705750098871,63.178870225240004,53.94290911044597,47.07048240472453
516,245.43864050353056,193.85570400211068,160.1403332479288,98.3276755301795,87.06032900872466,78.19523389491302,63.178870225240004,53.94290911044597,47.07048240472453
517,245.43580569667157,195.64625027108488,161.61261647636022,98.40124959833412,87.08998267482632,78.19548857303344,63.178870225240004,53.94290911044597,47.07048240472453
518,245.40142103748863,197.6565971873005,163.526250779744,98.36047240140712,87.09044484107753,78.22285500656932,63.178870225240004,53.94290911044597,47.07048240472453
519,245.39485428213783,198.74272910998562,164.23411295183513,98.55182956465663,87.1740708679835,78.23458235376741,63.178870225240004,53.94290911044597,47.07048240472453
520,245.45433993617937,197.66060743688095,163.16028511344803,98.47324466230256,87.16122127771052,78.26484604919214,63.178870225240004,53.94290911044597,47.07048240472453
521,245.47622893931901,194.617969084119,161.38166148654147,98.58269022224087,87.22135387613181,78.29142536833032,63.178870225240004,53.94290911044597,47.07048240472453
522,242.5968016639577,191.84937313420335,159.90614514147285,98.59637181455818,87.27302652242977,78.36697116746758,63.178870225240004,53.94290911044597,47.07048240472453
523,238.71251774215418,190.41944317578876,159.428029014791,98.62963002663255,87.34706395288877,78.46663854511402,63.178870225240004,53.94290911044597,47.07048240472453
524,242.50061929519003,191.12359616467805,159.0368434023831,98.79185155334031,87.46188703272912,78.54812534374612,63.178870225240004,53.94290911044597,47.07048240472453
525,245.41876901289726,193.2072211679086,159.63057998084935,99.04637175985559,87.59503703700499,78.60052500575709,63.178870225240004,53.94290911044597,47.07048240472453
526,245.4567007345739,195.56197925277874,161.4722972269155,99.22236843223081,87.66502159442999,78.6011339182381,63.178870225240004,53.94290911044597,47.07048240472453
527,245.4059203607043,197.5690617932607,162.82202223645407,99.2417764893602,87.67288725714435,78.60075357687367,63.178870225240004,53.94290911044597,47.07048240472453
528,245.39804490515925,197.29681121786973,161.97515625527322,99.23839710017211,87.66133278669454,78.58432913802537,63.178870225240004,53.94290911044597,47.07048240472453
529,245.39415686755683,194.38840969123967,160.60868905528903,99.14002676817756,87.59860825631048,78.54557145316076,63.178870225240004,53.94290911044597,47.07048240472453
530,245.39807250651944,192.7696196739777,159.51209195195557,99.06175464016874,87.5660242356989,78.54234880850463,63.178870225240004,53.94290911044597,47.07048240472453
531,245.3683667430315,192.599135579109,159.12692090432887,99.05008161608632,87.55720224554557,78.53556581551511,63.178870225240004,53.94290911044597,47.07048240472453
532,245.3092471621942,192.7235896838134,159.4448670910799,98.80446753819854,87.47473961272718,78.56090740972803,63.178870225240004,53.94290911044597,47.07048240472453
533,245.33129821514018,192.9043531742919,160.19350413197327,98.85470440502564,87.49411742055463,78.55980405002454,63.178870225240004,53.94290911044597,47.07048240472453
534,245.4010063213101,193.5137132569009,160.33087229035226,98.76959186979943,87.44844916160419,78.54080878642527,63.178870225240004,53.94290911044597,47.07048240472453
535,245.4318746579034,192.997478153782,159.48804825566498,98.65371548145384,87.32360691583075,78.41324628327283,63.178870225240004,53.94290911044597,47.07048240472453
536,243.54356685200636,191.07144790562822,158.63875758518682,98.56172705490789,87.23868780011067,78.33389066612966,63.178870225240004,53.94290911044597,47.07048240472453
537,245.12389796767354,190.4317699054088,157.37838888558434,98.59349009748072,87.25266837985978,78.33551384510406,63.178870225240004,53.94290911044597,47.07048240472453
538,242.6249255834938,189.87094033094962,157.47645685273403,98.70687377068342,87.32802673140921,78.38460293124108,63.178870225240004,53.94290911044597,47.07048240472453
539,239.8146008278904,190.01114821092816,158.5514108412948,98.68354713708246,87.26649060275824,78.30188309244622,63.178870225240004,53.94290911044597,47.07048240472453
540,245.38123556835095,192.5016577473481,159.58821047242083,98.63101526502305,87.23146965401618,78.27904026307397,63.178870225240004,53.94290911044597,47.07048240472453
541,245.40087430375564,196.33729420527507,161.09610489094587,98.70512162953798,87.27969163256381,78.30972808215063,63.178870225240004,53.94290911044597,47.07048240472453
542,245.41661913449124,198.4480859927667,162.23832549434394,98.87545573900272,87.3491056747511,78.31117495860013,63.178870225240004,53.94290911044597,47.07048240472453
543,245.39139853633705,197.280743328823,161.53182438167428,98.74639524657124,87.31275341290103,78.33469486082774,63.178870225240004,53.94290911044597,47.07048240472453
544,245.42675158596037,194.76075711990163,160.43575429119414,98.91837501600372,87.35490619528215,78.29409818549996,63.178870225240004,53.94290911044597,47.07048240472453
545,245.41153855522384,193.32057211157112,159.88665537668703,98.83631124610298,87.28807136028934,78.23843510251301,63.178870225240004,53.94290911044597,47.07048240472453
546,245.46971809999278,193.32922857459917,159.9044209339524,98.70694074040699,87.22005754464061,78.2132517704585,63.178870225240004,53.94290911044597,47.07048240472453
547,245.45496951618983,193.6626250811852,160.61873990499396,98.66742460235511,87.21514409194694,78.22844928269157,63.178870225240004,53.94290911044597,47.07048240472453
548,245.43439044186488,194.95255021301662,161.20944656965668,98.67084110137282,87.22276848836762,78.23652610799375,63.178870225240004,53.94290911044597,47.07048240472453
549,245.45722090020735,196.29334340093587,161.72907910607162,98.36564114503628,87.09008999324874,78.22022573955715,63.178870225240004,53.94290911044597,47.07048240472453
550,245.50778356729208,196.26502320946932,162.22534293643128,98.49271963664233,87.10840545877281,78.16621867537096,63.178870225240004,53.94290911044597,47.07048240472453
551,245.54838628242695,195.8395287526641,161.72461454028723,98.70969187621668,87.20636045411734,78.18592216243152,63.178870225240004,53.94290911044597,47.07048240472453
552,245.50649307150672,194.8453776395742,160.9416332190835,98.78331910421392,87.25641412089482,78.22069267779612,63.178870225240004,53.94290911044597,47.07048240472453
553,245.48204153373098,194.1887364384109,160.2358668352642,98.59833211103665,87.2049622409491,78.25819345215612,63.178870225240004,53.94290911044597,47.07048240472453
554,245.53567331189223,194.8472390712184,159.2085138910466,98.49423599307227,87.17935469286431,78.28222042331018,63.178870225240004,53.94290911044597,47.07048240472453
555,245.5153648577272,194.4920987613537,159.67970531688988,98.57367262292078,87.21839798424514,78.29401659834815,63.178870225240004,53.94290911044597,47.07048240472453
556,245.4880844380882,194.5951238592596,159.84699955206642,98.70138637946127,87.27956387550675,78.31201066585217,63.178870225240004,53.94290911044597,47.07048240472453
557,245.56193329006976,194.40031153934845,159.54649801160764,98.70398622262965,87.2724077360673,78.2968406498666,63.178870225240004,53.94290911044597,47.07048240472453
558,245.61022127351185,193.4093222515797,158.88342984125487,98.53521805865367,87.19295105292238,78.27612363552632,63.178870225240004,53.94290911044597,47.07048240472453
559,245.6154719973865,191.86127571662882,158.24665427332766,98.44400111685195,87.14511342253863,78.2575115159986,63.178870225240004,53.94290911044597,47.07048240472453
560,245.59965926954027,190.9683066634523,157.3981466164884,98.44261984721419,87.14162018162973,78.2529409021876,63.178870225240004,53.94290911044597,47.07048240472453
561,245.45940399161756,190.51677300001057,157.36378672399894,98.44766987854084,87.14595549637369,78.25767189359381,63.178870225240004,53.94290911044597,47.07048240472453
562,245.56513371838003,190.8714839755572,157.26668802273318,98.57254866833262,87.21193860765243,78.28292529555692,63.178870225240004,53.94290911044597,47.07048240472453
563,245.45889982481756,191.28822516678946,156.95547338658798,98.69013811658462,87.29343853853678,78.33982791512378,63.178870225240004,53.94290911044597,47.07048240472453
564,243.67606946064296,190.11400152369416,157.45340937910944,98.82451619247738,87.3012766457406,78.26797799642716,63.178870225240004,53.94290911044597,47.07048240472453
565,240.70880043706325,189.22152456195357,157.28642669728748,98.79220642786257,87.24190238872484,78.19157755995352,63.178870225240004,53.94290911044597,47.07048240472453
566,237.80204689163446,188.52442115402224,157.35382477968633,98.730011847568,87.1810984549318,78.13357621219947,63.178870225240004,53.94290911044597,47.07048240472453
567,237.77640429095308,188.55122902705781,157.4014306064771,98.54856477184563,87.09918338032112,78.11516198215692,63.178870225240004,53.94290911044597,47.07048240472453
568,238.51826254301196,188.97684464950711,157.68491165612036,98.39023917084705,87.05053912259588,78.13854936421923,63.178870225240004,53.94290911044597,47.07048240472453
569,243.98798265998875,189.86016375580166,157.04993765413835,98.5770546910565,87.12540098396298,78.13871947224551,63.178870225240004,53.94290911044597,47.07048240472453
570,237.24476552223933,188.51545285949067,157.56253087757514,98.58771333843288,87.13646945267962,78.14978518962917,63.178870225240004,53.94290911044597,47.07048240472453
571,235.35652944280884,187.92030380065373,157.46056534426495,98.49613787120595,87.10870757564435,78.16408451311754,63.178870225240004,53.94290911044597,47.07048240472453
572,236.92893943026127,188.23994563447368,157.31598282754646,98.56439444198858,87.11917643872624,78.13727387458286,63.178870225240004,53.94290911044597,47.07048240472453
573,241.74075406104518,189.01776218119997,156.72381499359264,98.7756085783499,87.16772981327355,78.08108417199557,63.178870225240004,53.94290911044597,47.07048240472453
574,241.06710257301575,188.84318762730885,156.71941351774163,98.6603410023045,87.14694329661444,78.12070406636073,63.178870225240004,53.94290911044597,47.07048240472453
575,239.0832455988038,188.4649966116597,156.88629717772312,98.68316711275125,87.17539413333137,78.15236964875251,63.178870225240004,53.94290911044597,47.07048240472453
576,235.5948008894297,187.95733001999068,157.42934936887528,98.50395331169267,87.1192833460934,78.17669669335764,63.178870225240004,53.94290911044597,47.07048240472453
577,235.7384464558185,187.91508502209237,157.32982698317116,98.70633959274215,87.15444890228906,78.10521304270826,63.178870225240004,53.94290911044597,47.07048240472453
578,234.77181802865888,187.3374239202419,156.9171333544935,98.5336788461272,87.17347717961545,78.24508202887343,63.178870225240004,53.94290911044597,47.07048240472453
579,235.74149389476474,186.85775454169485,155.97809978117405,98.45937594849462,87.18039993558178,78.30530669226515,63.178870225240004,53.94290911044597,47.07048240472453
580,236.27116516321846,186.31848497957074,155.11926400700182,98.46011381605902,87.14444537616922,78.24606419929485,63.178870225240004,53.94290911044597,47.07048240472453
581,230.4224853368407,185.09862587755705,155.5889887307128,98.41141986697602,87.11564626048167,78.23054261965422,63.178870225240004,53.94290911044597,47.07048240472453
582,229.26654160055767,184.8993964703843,155.76285441922101,98.62098350918569,87.18930187916294,78.21439066936586,63.178870225240004,53.94290911044597,47.07048240472453
583,228.93771715725796,185.0558765966849,156.09629904376368,98.69836173931225,87.21100978000906,78.19969753110531,63.178870225240004,53.94290911044597,47.07048240472453
584,230.87743086852626,185.63742736969974,156.13129492930992,98.65601871527838,87.14902339729815,78.1269337878344,63.178870225240004,53.94290911044597,47.07048240472453
585,233.77292762463446,185.96131350106717,155.52945246744946,98.70085239245645,87.15860338128901,78.11339499405624,63.178870225240004,53.94290911044597,47.07048240472453
586,235.02680888572596,185.65572095808116,154.7130482371855,98.6135333701491,87.1521013741498,78.15932967229013,63.178870225240004,53.94290911044597,47.07048240472453
587,237.18358844732177,185.2642124767262,153.56257571388298,98.70186568307992,87.1834194662236,78.15293321852569,63.178870225240004,53.94290911044597,47.07048240472453
588,230.4643956317569,183.8219583223892,153.96704200849663,98.6525898463421,87.1756636605177,78.17213743461136,63.178870225240004,53.94290911044597,47.07048240472453
589,230.13548280970582,183.4989365202014,153.6821107730033,98.55681163451794,87.14123850083817,78.17805433779802,63.178870225240004,53.94290911044597,47.07048240472453
590,231.1098071596973,183.8636095872721,153.8104536314862,98.42102843553175,87.07253410739796,78.15468819597761,63.178870225240004,53.94290911044597,47.07048240472453
591,231.77956920482075,184.6210643229772,154.52372824501256,98.49901596091411,87.06434719189593,78.09305218675114,63.178870225240004,53.94290911044597,47.07048240472453
592,234.10325164679264,186.23550761858513,155.74238983275598,98.67957977035786,87.16613475916873,78.13977600802245,63.178870225240004,53.94290911044597,47.07048240472453
593,241.20955918623505,188.90062080394912,156.74151351466577,98.66567521741985,87.2258652565464,78.24506162381016,63.178870225240004,53.94290911044597,47.07048240472453
594,245.4779398025031,191.01912650575886,157.68490158328945,98.70207537646556,87.21970886613684,78.21219470281828,63.178870225240004,53.94290911044597,47.07048240472453
595,242.13648268116268,190.88173014066498,158.8694573816512,98.72416203929578,87.23884355348562,78.23100839496031,63.178870225240004,53.94290911044597,47.07048240472453
596,241.6523071066449,191.06278228052992,159.24884359202284,98.94231471118798,87.32434993232465,78.23438588630971,63.178870225240004,53.94290911044597,47.07048240472453
597,243.41599735441525,191.70142691730607,159.46078223774708,98.95334601574669,87.35985399553641,78.27906996571073,63.178870225240004,53.94290911044597,47.07048240472453
598,245.5489550511601,192.7235429898317,159.88538295947927,98.9451056338585,87.36421660597279,78.29284571881223,63.178870225240004,53.94290911044597,47.07048240472453
599,245.56998493978327,194.3365716794152,160.1837980375686,99.16485392801178,87.3936667441161,78.2088724340049,63.178870225240004,53.94290911044597,47.07048240472453
600,245.57450140519393,195.51034750473715,161.37303078755806,99.0271836430563,87.37839660800637,78.26403407647918,63.178870225240004,53.94290911044597,47.07048240472453
601,245.53811652444278,196.7085382868794,163.0992217307452,99.09364075022856,87.39299896638096,78.24429451459727,63.178870225240004,53.94290911044597,47.07048240472453
602,245.56303680327804,199.10522558836345,163.8405073554665,98.88679512529939,87.34418791709797,78.2979543390477,63.178870225240004,53.94290911044597,47.07048240472453
603,245.56692218247827,200.72397032510983,164.66138175539842,98.74268719407041,87.31494139554847,78.34289827261287,63.178870225240004,53.94290911044597,47.07048240472453
604,245.48583435760224,201.72915608963987,164.87384054142476,98.87771127933763,87.32767083157887,78.27784280977359,63.178870225240004,53.94290911044597,47.07048240472453
605,245.51826215191198,201.08339899389856,164.2339802487987,98.65527910231341,87.24921698067516,78.29183458435195,63.178870225240004,53.94290911044597,47.07048240472453
606,245.5294754548409,197.9331169334762,163.8222805143147,98.8378326427075,87.26680430491666,78.20306074287781,63.178870225240004,53.94290911044597,47.07048240472453
607,245.50723928514844,196.3025180286867,162.43736275695855,99.05975253147409,87.30436678629255,78.12853884957595,63.178870225240004,53.94290911044597,47.07048240472453
608,245.48581676704754,195.73817599725456,161.01939803700782,98.78880106093882,87.24349958578892,78.19878605197526,63.178870225240004,53.94290911044597,47.07048240472453
609,245.46287616941595,195.89352670693305,160.27049004692606,98.95611935569693,87.30892018837339,78.20143728662475,63.178870225240004,53.94290911044597,47.07048240472453
610,245.51458936201695,196.36160121341257,160.42242850724818,98.88853931308498,87.31585699566571,78.25065076695317,63.178870225240004,53.94290911044597,47.07048240472453
611,245.55486581548567,197.0572327979068,160.6712263423716,98.77170465210077,87.30005092916181,78.30003562650462,63.178870225240004,53.94290911044597,47.07048240472453
612,245.50965504248185,196.76172718395523,161.09951599748206,98.7959799564677,87.31681292356384,78.31209273847438,63.178870225240004,53.94290911044597,47.07048240472453
613,245.5080781771607,194.69817059898114,160.37988551142672,98.94780201703094,87.37054832424965,78.30454911441733,63.178870225240004,53.94290911044597,47.07048240472453
614,245.2748973164862,192.0672086209231,159.306148006761,98.9890478770308,87.40157899862561,78.3273765199204,63.178870225240004,53.94290911044597,47.07048240472453
615,241.96144671135787,190.30315796417617,158.22688112209337,99.02742779980156,87.41637771605929,78.32773559488886,63.178870225240004,53.94290911044597,47.07048240472453
616,238.9899777394696,189.29580442009652,157.9541343464131,98.95966804255693,87.40111842337555,78.34222126849009,63.178870225240004,53.94290911044597,47.07048240472453
617,240.05535328257767,189.21569284356667,157.48431759708544,98.95874073870087,87.39385531996219,78.33148225080055,63.178870225240004,53.94290911044597,47.07048240472453
618,240.02300483499235,189.34679527145838,157.6461372286035,98.8612966236266,87.36508135881706,78.34836957141977,63.178870225240004,53.94290911044597,47.07048240472453
619,241.1427900482983,190.57854924140972,158.80566848027408,98.45432230034083,87.20488558203363,78.34967179407089,63.178870225240004,53.94290911044597,47.07048240472453
620,245.46967762935614,193.4081208290776,158.92674361941513,98.52487959868682,87.19346228909768,78.28378861883253,63.178870225240004,53.94290911044597,47.07048240472453
621,245.48622956860262,192.35631330015272,158.65150407755198,98.5641199990292,87.20735742563576,78.28364733691015,63.178870225240004,53.94290911044597,47.07048240472453
622,243.20275267926,190.0453248068213,157.51899731264106,98.62118789842992,87.26253259441408,78.33394873732811,63.178870225240004,53.94290911044597,47.07048240472453
623,238.1910221213321,188.36572679743404,157.06285106980695,98.81743827071216,87.38977250061279,78.41371866216184,63.178870225240004,53.94290911044597,47.07048240472453
624,238.28844080559756,188.1815157335007,156.79662012798627,99.09175610918413,87.53909395224656,78.48000298901927,63.178870225240004,53.94290911044597,47.07048240472453
625,238.4708816898245,188.72348516525724,157.3974249226703,99.07454889003137,87.53333743746747,78.48265990693739,63.178870225240004,53.94290911044597,47.07048240472453
626,239.65788676196394,189.80683124190577,158.3579074090619,98.86184219505662,87.4653894729206,78.5090263480047,63.178870225240004,53.94290911044597,47.07048240472453
627,243.65837896399324,191.41269335877865,159.01889628823102,98.92216515007945,87.46895010192068,78.47542633581944,63.178870225240004,53.94290911044597,47.07048240472453
628,245.5618444974459,192.95445698254997,158.93821010213534,98.94620688323835,87.44848326017694,78.42810115137712,63.178870225240004,53.94290911044597,47.07048240472453
629,245.5121752157492,191.73097785566043,158.79580445451006,98.92886361078723,87.43393612517875,78.4156409838355,63.178870225240004,53.94290911044597,47.07048240472453
630,240.81483263371533,189.7354764931923,157.89200068767641,99.02615485235629,87.45691481991184,78.39051814749287,63.178870225240004,53.94290911044597,47.07048240472453
631,236.53998290969247,188.1299306308911,157.2996197110664,98.86023874251143,87.42049683103748,78.43889182271137,63.178870225240004,53.94290911044597,47.07048240472453
632,235.81289512174598,187.9146031771242,157.2812086032554,98.86073510410625,87.41666393600505,78.43016518921358,63.178870225240004,53.94290911044597,47.07048240472453
633,239.5914051366414,189.5463705700108,158.05450402065563,98.74940174638047,87.40293423676606,78.48035317900089,63.178870225240004,53.94290911044597,47.07048240472453
634,245.3196727450289,192.61903682537624,159.97264480407566,98.79064902354338,87.40605420192075,78.45758878765585,63.178870225240004,53.94290911044597,47.07048240472453
635,245.34914606983665,196.53654542927742,161.9490990298758,98.90298025460038,87.37593347190008,78.33632357701461,63.178870225240004,53.94290911044597,47.07048240472453
636,245.34397499809418,197.4996714101347,162.34669436808164,98.81072535343196,87.35149016170166,78.35789248382025,63.178870225240004,53.94290911044597,47.07048240472453
637,243.50846332798506,192.79546095066112,160.78161337476524,99.06510680394945,87.42727122116054,78.31733287234397,63.178870225240004,53.94290911044597,47.07048240472453
638,234.78071542735609,188.94763278908053,158.95870534510073,98.95502250221108,87.3481604072889,78.26117745019648,63.178870225240004,53.94290911044597,47.07048240472453
639,231.23717377573234,187.02959962669374,157.78917101211528,98.72748225287617,87.28778243831476,78.30660410708539,63.178870225240004,53.94290911044597,47.07048240472453
640,230.93128601556597,186.89811850412713,157.7406706028377,98.81907162714961,87.3595661245746,78.36808236473804,63.178870225240004,53.94290911044597,47.07048240472453
641,234.91895876020016,188.53227434035293,158.38489112731077,98.79131141401604,87.36107095630433,78.38682827122632,63.178870225240004,53.94290911044597,47.07048240472453
642,245.4617424320343,192.52308346832632,159.35629207295452,98.64452766002668,87.3056468999417,78.39375449471963,63.178870225240004,53.94290911044597,47.07048240472453
643,245.46986087366813,196.68143086034783,161.05657237694857,98.70809661244553,87.36062407237712,78.43789898257593,63.178870225240004,53.94290911044597,47.07048240472453
644,245.4010144459601,195.80830581750044,161.53544324160896,98.79917550377496,87.42273196459423,78.47996381810111,63.178870225240004,53.94290911044597,47.07048240472453
645,245.4153043472976,192.84334983009242,159.82263426977957,98.87934855078174,87.46232140700694,78.49233740946879,63.178870225240004,53.94290911044597,47.07048240472453
646,243.37201356421718,190.51290036465346,158.02086384981538,99.1299400249666,87.52981610904406,78.44095260367175,63.178870225240004,53.94290911044597,47.07048240472453
647,242.10079571249094,189.24742550918117,156.87685448957885,98.86396309979494,87.45955370614561,78.49773540575103,63.178870225240004,53.94290911044597,47.07048240472453
648,240.70587438447154,188.58947668999642,156.5236471148302,98.90004769367596,87.4500251913675,78.45848397216916,63.178870225240004,53.94290911044597,47.07048240472453
649,240.3643113316787,188.91394994198168,157.0353471778491,98.99971071761954,87.47795038528778,78.43938787851836,63.178870225240004,53.94290911044597,47.07048240472453
650,241.8118155568071,190.39106150957593,158.36551659831542,98.92052706258283,87.43198310387365,78.4172640697718,63.178870225240004,53.94290911044597,47.07048240472453
651,245.469789610538,193.42970511603477,159.5745130389221,98.94620737085773,87.44689449568291,78.42432139475167,63.178870225240004,53.94290911044597,47.07048240472453
652,245.4220702302992,195.30647952952805,160.45112982927054,98.85428456466394,87.41947185122078,78.44191939221984,63.178870225240004,53.94290911044597,47.07048240472453
653,245.4207169332152,194.0003545038647,161.07274623493873,98.77950583101457,87.37753985832025,78.4197019942732,63.178870225240004,53.94290911044597,47.07048240472453
654,245.39670175004892,194.00778597118102,160.00666289872805,98.66778479487408,87.31379663913494,78.38917084647136,63.178870225240004,53.94290911044597,47.07048240472453
655,245.40325636636672,193.8841844067858,159.26406280764309,98.64550465517488,87.27967873648669,78.34603908304167,63.178870225240004,53.94290911044597,47.07048240472453
656,245.4381089530014,192.87785008734377,159.47909980950595,98.64975536178673,87.2510637961067,78.29623974395788,63.178870225240004,53.94290911044597,47.07048240472453
657,242.84361487090086,192.00377669844013,160.0011802917649,98.78158068734533,87.25518040073575,78.21841084917486,63.178870225240004,53.94290911044597,47.07048240472453
658,242.44649298928675,192.07911844148518,160.23965059444043,98.66503552213317,87.16939929657492,78.15399539980154,63.178870225240004,53.94290911044597,47.07048240472453
659,242.71677729181147,192.67398068586493,160.8820709954644,98.55025884546103,87.09644894080012,78.10895322416394,63.178870225240004,53.94290911044597,47.07048240472453
660,245.45351369389195,194.66764242569312,161.36501044083198,98.58637546633193,87.09786806871892,78.08815875405669,63.178870225240004,53.94290911044597,47.07048240472453
661,245.4664066971248,197.33706713630986,162.563000756655,98.48478924460886,87.08128547427836,78.12663482310708,63.178870225240004,53.94290911044597,47.07048240472453
662,245.49666388514729,198.65989130336462,163.88739300369676,98.35685926279805,87.03756864198812,78.13875571707489,63.178870225240004,53.94290911044597,47.07048240472453
663,245.50827638522608,197.1424920936688,162.98105739351595,98.4691481827189,87.05044920034656,78.08675751033493,63.178870225240004,53.94290911044597,47.07048240472453
664,245.4924450282515,194.23684480457408,161.58075712851831,98.52983545961573,87.07419807265893,78.08676164433152,63.178870225240004,53.94290911044597,47.07048240472453
665,244.4055448327682,192.37072240206433,159.96173022377027,98.49306060284525,87.03302852014292,78.04742216475633,63.178870225240004,53.94290911044597,47.07048240472453
666,242.6935580260008,191.1641073558885,159.0259633222355,98.51850848734696,87.01512714240653,78.00877847838218,63.178870225240004,53.94290911044597,47.07048240472453
667,245.23055126954768,191.56030790994976,158.71666469716195,98.4680952183038,87.00968469392055,78.027941793776,63.178870225240004,53.94290911044597,47.07048240472453
668,245.4588895547183,193.52125948219114,158.9755977301602,98.40048802334326,86.98886423515907,78.03446865866319,63.178870225240004,53.94290911044597,47.07048240472453
669,245.48199231856927,195.18211430904321,160.49651942070423,98.35656299819988,86.96752273698519,78.0273781699793,63.178870225240004,53.94290911044597,47.07048240472453
670,245.43740212398322,197.2492593812111,162.000230441664,98.48678569697461,87.02645670683734,78.03772662153239,63.178870225240004,53.94290911044597,47.07048240472453
671,245.4471691880029,197.22281104673456,162.55375222388457,98.59073447602853,87.09754717543616,78.08607939484763,63.178870225240004,53.94290911044597,47.07048240472453
672,245.41614572581398,193.88768805485026,161.0717586163775,98.6433163370288,87.10190220006837,78.06136662490545,63.178870225240004,53.94290911044597,47.07048240472453
673,241.63205034184804,190.82841194969396,158.95830695252204,98.56986863877219,87.09947998375333,78.10295884904156,63.178870225240004,53.94290911044597,47.07048240472453
674,240.73775936843012,189.16918908304945,157.19760185298918,98.59278656985387,87.10060476638432,78.08927150467062,63.178870225240004,53.94290911044597,47.07048240472453
675,241.25068267532998,188.374746554753,156.08923245922685,98.29993140645064,87.00505398590224,78.12547815796523,63.178870225240004,53.94290911044597,47.07048240472453
676,235.57970101744462,187.59885595128546,156.94935974712047,98.45561352345135,87.04680172741237,78.0903761413038,63.178870225240004,53.94290911044597,47.07048240472453
677,238.1992871926927,189.16638914529307,158.0282377001144,98.52975363481846,87.1134826439967,78.15170543307755,63.178870225240004,53.94290911044597,47.07048240472453
678,245.43201509958894,192.95066751384647,159.87544150145737,98.73146373905055,87.20700547639021,78.17302609767881,63.178870225240004,53.94290911044597,47.07048240472453
679,245.44883565399124,196.64932817682333,161.38740394829983,98.82138416357029,87.22842123696768,78.15486067058677,63.178870225240004,53.94290911044597,47.07048240472453
680,245.39991969720083,195.16065106371366,160.38622630348817,98.65971214931594,87.19299665755568,78.19689804547004,63.178870225240004,53.94290911044597,47.07048240472453
681,245.4881152287053,191.60480667296002,158.50194122653767,98.37916209402309,87.10285264233299,78.2326249817691,63.178870225240004,53.94290911044597,47.07048240472453
682,242.82439220268682,189.53596494932026,157.02366735977736,98.43817962825867,87.10090573775747,78.18997645561659,63.178870225240004,53.94290911044597,47.07048240472453
683,241.38208440007259,188.53976763885552,156.2513072104588,98.54000696301745,87.12513531102181,78.16251409157613,63.178870225240004,53.94290911044597,47.07048240472453
684,242.79991840154258,188.62003128070043,155.90590456549867,98.42822485745032,87.08238588917877,78.16561851404161,63.178870225240004,53.94290911044597,47.07048240472453
685,245.40675466189387,189.25801830475143,155.43892853680543,98.43887342503513,87.05344668334553,78.1118062865053,63.178870225240004,53.94290911044597,47.07048240472453
686,238.29993363002117,187.82120849075213,156.33571375124984,98.4048656750094,87.0315511267604,78.09810677104792,63.178870225240004,53.94290911044597,47.07048240472453
687,235.29572280411708,187.42553903241617,156.84929848509347,98.41620635125875,87.05339786693418,78.12583370969966,63.178870225240004,53.94290911044597,47.07048240472453
688,234.9491186580794,187.86003831403775,157.52912615781543,98.28846291801767,87.09140956311998,78.27226416086404,63.178870225240004,53.94290911044597,47.07048240472453
689,241.6854533979465,189.41128150462194,157.20995249478705,98.46479941573276,87.15355092716788,78.2576000822631,63.178870225240004,53.94290911044597,47.07048240472453
690,242.5627950981859,189.53803613694342,157.0965679930354,98.46342540206655,87.1383314349714,78.23418035499402,63.178870225240004,53.94290911044597,47.07048240472453
691,242.51114966683934,188.8569541419549,156.28341301714198,98.44256659515199,87.1300463630306,78.2336671453367,63.178870225240004,53.94290911044597,47.07048240472453
692,240.90158179681015,187.85528316844338,155.56963771790686,98.52632373961094,87.16534639648181,78.2367214169985,63.178870225240004,53.94290911044597,47.07048240472453
693,239.48284085948575,186.8730861086901,154.84279386452243,98.60705857547799,87.23545160585867,78.29847160527888,63.178870225240004,53.94290911044597,47.07048240472453
694,237.94287935212154,186.1447851669968,154.384702912698,98.81002312693909,87.29910525310484,78.27323442318419,63.178870225240004,53.94290911044597,47.07048240472453
695,232.22855155321312,185.36713897131446,155.3094685906192,98.7636587742625,87.30702815477099,78.31615571170535,63.178870225240004,53.94290911044597,47.07048240472453
696,234.5082041073716,186.66851440755988,156.16489903632592,98.70698500135654,87.29095560910987,78.32567477623356,63.178870225240004,53.94290911044597,47.07048240472453
697,243.7952789585066,189.80599769330806,157.04408613432378,98.75135099771995,87.26660953035997,78.2567179599377,63.178870225240004,53.94290911044597,47.07048240472453
698,245.4054655358324,191.3266805710812,157.67666782934003,98.66336864329082,87.25074336265435,78.2868390223867,63.178870225240004,53.94290911044597,47.07048240472453
699,240.8835989459496,189.35793366449306,157.3840820848151,98.57930195087994,87.21722541682422,78.2870172462403,63.178870225240004,53.94290911044597,47.07048240472453
700,232.43131958478415,186.4066869090337,156.55331237382487,98.52788865678403,87.13071974705582,78.17976887677541,63.178870225240004,53.94290911044597,47.07048240472453
701,229.25137874359757,184.54817459226396,155.31313355681192,98.27162597713789,87.0086421678518,78.14709137673057,63.178870225240004,53.94290911044597,47.07048240472453
702,230.11323809509668,184.12794357060838,154.47239112315822,98.25569660033676,87.0050550731188,78.15172423223366,63.178870225240004,53.94290911044597,47.07048240472453
703,232.45625124525628,184.75369334001923,154.46417017697982,98.39613166246204,87.05838526482982,78.14676277908623,63.178870225240004,53.94290911044597,47.07048240472453
704,234.91237076295658,186.36559129651388,155.65779461708135,98.4666687217615,87.04316760686751,78.07617668477664,63.178870225240004,53.94290911044597,47.07048240472453
705,244.0914796393581,189.9133993062683,157.1013552864112,98.5318867108538,87.05798880293128,78.05848478521226,63.178870225240004,53.94290911044597,47.07048240472453
706,245.3112768257332,192.78936203605107,159.2624103742349,98.4281696040745,87.04262729239156,78.10017947554068,63.178870225240004,53.94290911044597,47.07048240472453
707,245.3800973123577,193.8383118745883,160.19977315691085,98.30691799543385,87.01083184216392,78.12751544455433,63.178870225240004,53.94290911044597,47.07048240472453
708,245.20159523439185,192.0114293851191,159.2737484631502,98.44004150004392,87.05203847473709,78.10781103708322,63.178870225240004,53.94290911044597,47.07048240472453
709,238.59900834079602,189.423353254925,158.22878307862848,98.56325696517825,87.08447447483958,78.08118348067725,63.178870225240004,53.94290911044597,47.07048240472453
710,238.402643948611,188.1966517638628,156.7711482497222,98.42145001660299,87.01911912378809,78.06659788932585,63.178870225240004,53.94290911044597,47.07048240472453
711,238.22077546828416,187.55433067505922,156.0350317854733,98.29098558867963,86.99634885845633,78.11411158056339,63.178870225240004,53.94290911044597,47.07048240472453
712,234.85045297296577,186.9590579862051,156.41972525557478,98.45309968755527,87.07352921937218,78.13483395411794,63.178870225240004,53.94290911044597,47.07048240472453
713,235.9080231742413,187.27460269333085,156.45787193692396,98.57775192937524,87.13246471464817,78.15013049292014,63.178870225240004,53.94290911044597,47.07048240472453
714,234.10372416879352,187.2468924943162,157.03279946980408,98.42270165502305,87.05111180940526,78.11759791399534,63.178870225240004,53.94290911044597,47.07048240472453
715,235.1404028520372,188.10035593035198,157.74725106900993,98.34421052771589,87.03877101977557,78.14868087691788,63.178870225240004,53.94290911044597,47.07048240472453
716,243.11912662416182,190.33740134357262,157.89930714384002,98.41535281684133,87.05423754696635,78.12775119295009,63.178870225240004,53.94290911044597,47.07048240472453
717,245.3650394823887,192.05899189788582,158.1648051498245,98.04781706117589,86.93954557483978,78.18298906110795,63.178870225240004,53.94290911044597,47.07048240472453
718,245.42378305532128,191.42177636012457,158.13158091825133,98.19351966548746,86.97417962242247,78.14314095198048,63.178870225240004,53.94290911044597,47.07048240472453
719,240.99870363408905,189.22448386924722,157.20313458692343,98.09091728384928,86.95062906229029,78.17226278770283,63.178870225240004,53.94290911044597,47.07048240472453
720,236.62181820357944,187.00568029218402,155.9000626508146,98.11616914068071,86.95452824337278,78.16200304414541,63.178870225240004,53.94290911044597,47.07048240472453
721,233.30749192301894,185.49726019139413,155.1225290613532,98.11817962607483,86.94905944411033,78.15098238027701,63.178870225240004,53.94290911044597,47.07048240472453
722,235.66740398520398,185.5341580049513,154.38185486582984,98.14459362483962,86.95690763423255,78.14626143719451,63.178870225240004,53.94290911044597,47.07048240472453
723,235.52462355062335,185.79263530466758,154.74733896377546,98.17273663546086,86.95714875581955,78.12794655369387,63.178870225240004,53.94290911044597,47.07048240472453
724,236.52661847617614,186.99531964293192,155.90622579093562,98.16521961954771,86.97434082911121,78.16268587199374,63.178870225240004,53.94290911044597,47.07048240472453
725,239.0038641558011,189.33043293880533,157.97663888694382,98.60214955227036,87.15049345642603,78.16678300938672,63.178870225240004,53.94290911044597,47.07048240472453
726,242.4883931577626,191.17084152426315,159.10323812158032,98.51802322676829,87.12918724711722,78.18628144992162,63.178870225240004,53.94290911044597,47.07048240472453
727,239.38593047316994,189.87570150059662,158.53582758646579,98.62122799387632,87.12221141687473,78.10548013285533,63.178870225240004,53.94290911044597,47.07048240472453
728,233.84370072408404,187.3728908296758,157.28381474191008,98.41383595391693,87.06781406134175,78.15121596060897,63.178870225240004,53.94290911044597,47.07048240472453
729,230.5539601888652,185.59609319276476,156.19010473203005,98.3759437183885,87.09824091956153,78.22573604461529,63.178870225240004,53.94290911044597,47.07048240472453
730,232.92919682831558,185.42692302624337,155.1617527840733,98.44063593020175,87.11824435757532,78.21567044427256,63.178870225240004,53.94290911044597,47.07048240472453
731,233.73074479719068,185.6330499338499,155.13907063773593,98.56983181101148,87.16689757501575,78.21124203936556,63.178870225240004,53.94290911044597,47.07048240472453
732,232.66633120475268,185.95174340093402,155.91849668037807,98.75540449909855,87.26402371541015,78.24953234692885,63.178870225240004,53.94290911044597,47.07048240472453
733,236.61650125341012,187.63149089533445,156.66750126503004,99.045869806681,87.42853112239308,78.33030028533996,63.178870225240004,53.94290911044597,47.07048240472453
734,239.73544060266966,188.77550317341365,157.0599138845143,98.87172432713066,87.4125372340765,78.4184950082744,63.178870225240004,53.94290911044597,47.07048240472453
735,235.10873841215434,187.4872231280019,156.9899084754686,98.85586148566608,87.4248509486925,78.44655230026598,63.178870225240004,53.94290911044597,47.07048240472453
736,231.64915565055315,185.79458824430768,156.045804528241,98.86147003632311,87.42236290510195,78.43802848718467,63.178870225240004,53.94290911044597,47.07048240472453
737,231.60992541238235,185.08931011325055,155.18882853009762,98.73079792393708,87.40431735729643,78.4946636172971,63.178870225240004,53.94290911044597,47.07048240472453
738,231.7839474549916,185.42646599080504,155.55170868687387,98.81706509640307,87.45800134766134,78.52582101255277,63.178870225240004,53.94290911044597,47.07048240472453
739,233.0265572222322,186.8212120558545,156.86926553896046,98.97690318474298,87.55420711949641,78.58034841050392,63.178870225240004,53.94290911044597,47.07048240472453
740,238.01216566051147,189.33118876875548,158.30017749869415,99.13818877691838,87.59955757150163,78.54972153599381,63.178870225240004,53.94290911044597,47.07048240472453
741,245.41442435474644,192.04520878051488,158.93604623139285,98.94131738175835,87.49338372832578,78.50330494194215,63.178870225240004,53.94290911044597,47.07048240472453
742,245.45126102636664,192.50884788893907,159.20093226022004,98.81536876405534,87.39874333558674,78.43027311793497,63.178870225240004,53.94290911044597,47.07048240472453
743,245.3618749048834,192.81254114041994,157.9120780333476,98.84943249271413,87.36003171359148,78.34443395839908,63.178870225240004,53.94290911044597,47.07048240472453
744,245.3779068385728,191.46107585093804,157.35794379678757,98.54939424300198,87.237464039875,78.33980269861226,63.178870225240004,53.94290911044597,47.07048240472453
745,244.05817002549736,190.10019476561283,157.33323201785726,98.45334346205374,87.21606071975714,78.36807847623699,63.178870225240004,53.94290911044597,47.07048240472453
746,241.87077175769406,189.46205496925123,157.21914312637978,98.44859124469502,87.18391710059322,78.31856229509827,63.178870225240004,53.94290911044597,47.07048240472453
747,237.7719469018173,188.72043301377002,157.63651580232315,98.38107144045847,87.13564077906759,78.2834999056051,63.178870225240004,53.94290911044597,47.07048240472453
748,237.58703590500454,188.64579057060013,157.59989181659157,98.4379723660521,87.13938548532624,78.25205334373621,63.178870225240004,53.94290911044597,47.07048240472453
749,236.16164604148963,188.06719113267044,157.35281993270638,98.42349094989672,87.14182151461793,78.2655610938394,63.178870225240004,53.94290911044597,47.07048240472453
750,237.40600611517007,187.66097706221788,156.4335115291423,98.35648789326012,87.11671979685364,78.26877628295966,63.178870225240004,53.94290911044597,47.07048240472453
751,240.54410194167988,187.83968724523297,155.65507473213523,98.29113048935974,87.08742906663261,78.26404804127195,63.178870225240004,53.94290911044597,47.07048240472453
752,239.5765984289819,187.91894451626732,156.05546966333242,98.50891285614549,87.1522795551667,78.2266037642511,63.178870225240004,53.94290911044597,47.07048240472453
753,238.53998755619673,188.29886849983427,156.8474816451456,98.49952586775942,87.17374618420263,78.2681453152072,63.178870225240004,53.94290911044597,47.07048240472453
754,242.40512399844118,189.3609407407519,156.92838569843812,98.2893049704665,87.10805171246795,78.29923630956557,63.178870225240004,53.94290911044597,47.07048240472453
755,238.14632169388037,188.66410064531405,157.44228303857153,98.19117254846512,87.11255457647547,78.37394374531662,63.178870225240004,53.94290911044597,47.07048240472453
756,241.89996543636576,188.8695951844468,156.49035996430783,98.37809423250269,87.19519437840466,78.38588497485351,63.178870225240004,53.94290911044597,47.07048240472453
757,242.60794245954003,188.45170613982032,155.7830640110297,98.38174529611709,87.20190782803168,78.39381491607273,63.178870225240004,53.94290911044597,47.07048240472453
758,236.79211199518278,187.2877482606771,156.16761147666006,98.31440816181095,87.21467657273746,78.45978644415595,63.178870225240004,53.94290911044597,47.07048240472453
759,236.33581646360972,187.5618293418434,156.66937367565595,98.53738205703777,87.3016620589882,78.45331259777383,63.178870225240004,53.94290911044597,47.07048240472453
760,245.03495938924854,190.02657130286755,156.93096353082447,98.46915185270296,87.30862497269247,78.51076450481808,63.178870225240004,53.94290911044597,47.07048240472453
761,245.4480687846529,192.73951937266307,157.57520727622287,98.6797634514297,87.38108680964893,78.49063783089846,63.178870225240004,53.94290911044597,47.07048240472453
762,245.4089644306177,193.42851428042516,158.53251788956203,98.55755662788272,87.35604528932751,78.53061792153115,63.178870225240004,53.94290911044597,47.07048240472453
763,245.40493260868757,192.37596391674282,159.07923397330447,98.79983861090051,87.41755916225752,78.47032161742771,63.178870225240004,53.94290911044597,47.07048240472453
764,245.12641667074107,191.36168972566693,158.49994153782012,98.70984070001978,87.40385445787157,78.5069941196989,63.178870225240004,53.94290911044597,47.07048240472453
765,241.53262898563506,190.19788650207548,158.2179177567267,98.68061952144387,87.3805787761288,78.48800901965083,63.178870225240004,53.94290911044597,47.07048240472453
766,239.39482864605893,189.59991147938695,158.17390495002687,98.64703745798045,87.34412276618488,78.4504766849171,63.178870225240004,53.94290911044597,47.07048240472453
767,245.40406928648724,190.95660946789505,157.69934833548243,98.69505264145425,87.37401359051569,78.46774198284352,63.178870225240004,53.94290911044597,47.07048240472453
768,245.4725583883384,192.1865272098017,158.42574109581514,98.93467909379288,87.48055870073898,78.48728494652971,63.178870225240004,53.94290911044597,47.07048240472453
769,245.4891962808699,193.3609259666629,159.5572553398034,98.91814572026004,87.49007804386002,78.51199034849229,63.178870225240004,53.94290911044597,47.07048240472453
770,245.48833804740585,194.31967895327116,160.06151747497785,98.76639560889666,87.38138636533651,78.43402086587376,63.178870225240004,53.94290911044597,47.07048240472453
771,243.7320970753408,192.58767148783042,160.4431997879901,98.64539673891991,87.29165241924002,78.36579207408441,63.178870225240004,53.94290911044597,47.07048240472453
772,245.35445271246627,193.21756288277157,158.951330527962,98.52691189763715,87.19196389104323,78.27974472557044,63.178870225240004,53.94290911044597,47.07048240472453
773,245.32299345386693,192.47566214741747,158.77627846359178,98.48709133815925,87.13645942825684,78.21498937771776,63.178870225240004,53.94290911044597,47.07048240472453
774,242.57613555024514,190.68913157215968,158.47069899707483,98.36114880019343,87.10350091325981,78.24412825911654,63.178870225240004,53.94290911044597,47.07048240472453
775,237.45981013548393,189.04865263086995,158.137670491587,98.55081909603086,87.1830028510395,78.24958021461728,63.178870225240004,53.94290911044597,47.07048240472453
776,238.85854732528057,189.08631713139795,157.70570557885324,98.57490758460989,87.2100401886116,78.2790442945082,63.178870225240004,53.94290911044597,47.07048240472453
777,237.2628400005652,188.81861583302944,157.9250381779806,98.81542135456976,87.31404073570286,78.29319709741137,63.178870225240004,53.94290911044597,47.07048240472453
778,235.9284787422834,189.04920649394697,158.67691813997243,98.79396088949937,87.29238456558004,78.27246248214557,63.178870225240004,53.94290911044597,47.07048240472453
779,241.34241562461375,190.79840738409828,159.0091387701137,98.51729978865916,87.16908464916084,78.25032928324248,63.178870225240004,53.94290911044597,47.07048240472453
780,244.39130968142877,192.3302735932419,159.91401253032777,98.595619440782,87.15723317084023,78.1795195187357,63.178870225240004,53.94290911044597,47.07048240472453
781,245.399461877929,193.288730459496,160.75272409692457,98.64654383393372,87.18839172045185,78.19807117407593,63.178870225240004,53.94290911044597,47.07048240472453
782,244.54577822785518,192.71429768530592,160.34127563674807,98.48519190279086,87.1327464692747,78.21028380888282,63.178870225240004,53.94290911044597,47.07048240472453
783,239.04265852355755,190.41523075737737,159.31355931260777,98.28841014048493,87.03249292864217,78.17519823989419,63.178870225240004,53.94290911044597,47.07048240472453
784,237.26926662248036,188.92160296357352,158.05691699208447,98.39423541413538,87.04739002607316,78.13012796226127,63.178870225240004,53.94290911044597,47.07048240472453
785,239.51861780464017,188.94671553466523,157.32140491773868,98.3399949803379,87.04851048931837,78.16741787044478,63.178870225240004,53.94290911044597,47.07048240472453
786,245.2546396768103,190.2788037615914,157.1724750432703,98.4554662266977,87.11860286539762,78.20646093316088,63.178870225240004,53.94290911044597,47.07048240472453
787,245.396318927034,191.86337199327937,158.42122793337836,98.59189753875032,87.22014921272697,78.28368969935914,63.178870225240004,53.94290911044597,47.07048240472453
788,245.50334519779412,192.89875495716635,160.02113517002195,98.69125492811096,87.24813786779964,78.26596753771867,63.178870225240004,53.94290911044597,47.07048240472453
789,245.43290999215458,193.89700122565912,160.58936822830478,98.79002101343116,87.23126400738465,78.17431762119858,63.178870225240004,53.94290911044597,47.07048240472453
790,245.47159902462744,194.04133405645356,160.1370437091436,98.6965897196948,87.22299331563173,78.22024410225238,63.178870225240004,53.94290911044597,47.07048240472453
791,245.36204862617663,192.0853251291705,159.07870474971142,98.52656249146571,87.18687030406768,78.27162804944744,63.178870225240004,53.94290911044597,47.07048240472453
792,239.710780766622,190.15394317821313,158.76126131034383,98.65822523438092,87.22777406457959,78.2527397710306,63.178870225240004,53.94290911044597,47.07048240472453
793,238.43198223856882,189.66368443007352,158.57875876851855,98.57817107229366,87.21281722532886,78.28140661361783,63.178870225240004,53.94290911044597,47.07048240472453
794,237.08981187984452,189.849208268953,159.2864269979104,98.72114957808847,87.3066734409587,78.34074393448904,63.178870225240004,53.94290911044597,47.07048240472453
795,244.0242805941505,191.73887251276884,159.30180305050052,98.55784641129534,87.27895898163158,78.40214801846224,63.178870225240004,53.94290911044597,47.07048240472453
796,245.414701154335,192.98519646865768,160.09531969961117,98.77835540694738,87.31866341095157,78.32346580330474,63.178870225240004,53.94290911044597,47.07048240472453
797,245.44155567096774,192.82888006187758,159.44349026181072,98.63504393518602,87.29231658285747,78.373174907391,63.178870225240004,53.94290911044597,47.07048240472453
798,239.26628212606687,189.98251485856966,158.70318648263705,98.57267828110943,87.26903154648514,78.37606992332488,63.178870225240004,53.94290911044597,47.07048240472453
799,236.18493801453315,187.8860519388645,157.09868650556885,98.68348968405621,87.2894691333866,78.33807677891971,63.178870225240004,53.94290911044597,47.07048240472453
800,238.21417002596792,187.44664128045636,155.90558600195686,98.73201569057318,87.32686429444954,78.36726836968182,63.178870225240004,53.94290911044597,47.07048240472453
801,245.41323021789773,188.68227635036166,155.12185634684622,98.90053986188863,87.39801171076587,78.3738668471577,63.178870225240004,53.94290911044597,47.07048240472453
802,245.15733468314966,188.80916847915026,155.45150519850833,98.97945675209522,87.41262113680654,78.34720045881967,63.178870225240004,53.94290911044597,47.07048240472453
803,242.8510464401597,188.98999831950266,156.32185477834463,98.85040342704008,87.3466490967403,78.32226444381037,63.178870225240004,53.94290911044597,47.07048240472453
804,241.0683810516399,189.44454114411366,157.42945101805608,98.6712141135146,87.29416501432473,78.35291613639431,63.178870225240004,53.94290911044597,47.07048240472453
805,240.45827899906783,189.18936042069546,157.34046453753473,98.76116952218422,87.32134504608074,78.33889510060898,63.178870225240004,53.94290911044597,47.07048240472453
806,237.4656125928533,187.5990091144608,156.32778327181754,98.74458315673164,87.31984311410432,78.34671989254551,63.178870225240004,53.94290911044597,47.07048240472453
807,238.9415058831222,186.75609218817732,154.8415402197279,98.50829803053304,87.2340546200177,78.36125532642802,63.178870225240004,53.94290911044597,47.07048240472453
808,241.11130714131247,186.44325292035353,153.8140305179854,98.4498310737093,87.22432139513327,78.38394811914624,63.178870225240004,53.94290911044597,47.07048240472453
809,236.6352724664629,185.15764798279977,153.61402465478056,98.63487079346285,87.30611410889246,78.39592778184038,63.178870225240004,53.94290911044597,47.07048240472453
810,230.64703535993627,184.25027335968977,154.45920535195904,98.77679025696389,87.39993761863894,78.4565125344207,63.178870225240004,53.94290911044597,47.07048240472453
811,236.62894041963182,186.119306492897,154.78952828072957,98.83586404952817,87.4402202988797,78.48411954633586,63.178870225240004,53.94290911044597,47.07048240472453
812,240.4461176442209,188.10606873210733,156.01821556666638,98.94316985323576,87.50192528506871,78.51469346141195,63.178870225240004,53.94290911044597,47.07048240472453
813,243.1008420833966,189.42067273584823,156.7648856495128,99.00722367438897,87.51849569333598,78.50051682575199,63.178870225240004,53.94290911044597,47.07048240472453
814,244.91140814266873,189.8049114468815,156.71470000947488,99.07454205077156,87.54756947384249,78.50427869634719,63.178870225240004,53.94290911044597,47.07048240472453
815,237.7862635054367,187.69215879931633,156.35491463271768,99.1429538034836,87.59065437113352,78.53030028053057,63.178870225240004,53.94290911044597,47.07048240472453
816,232.44256269974485,185.6955642899683,155.64662641299066,98.93497929842943,87.50028035642421,78.51765900253181,63.178870225240004,53.94290911044597,47.07048240472453
817,231.9085308510461,185.02334173953244,154.97924710535753,98.99614387242141,87.4547058839766,78.40390829891416,63.178870225240004,53.94290911044597,47.07048240472453
818,233.3416112395381,185.34590496686954,154.89723365608887,99.10131854129384,87.46574255648073,78.35551725036885,63.178870225240004,53.94290911044597,47.07048240472453
819,237.23713552098923,186.51733047935775,155.07968325765225,98.92866200283373,87.36706051183491,78.30599963741025,63.178870225240004,53.94290911044597,47.07048240472453
820,240.0186722362773,187.7099371242983,155.65428946262344,98.74276005671175,87.23081779343502,78.2035302236192,63.178870225240004,53.94290911044597,47.07048240472453
821,243.30694294917993,188.78822884214222,155.96315328567115,98.53114343773134,87.14917036453073,78.20707551428653,63.178870225240004,53.94290911044597,47.07048240472453
822,242.86735264984466,189.0460939432027,156.40998395559268,98.51697540850242,87.17012248041131,78.2505471700581,63.178870225240004,53.94290911044597,47.07048240472453
823,242.51205405844368,189.16115324079092,156.65752790176356,98.58966841562142,87.19318821292217,78.24138247469983,63.178870225240004,53.94290911044597,47.07048240472453
824,239.16760500922064,189.01222168523324,157.52153817068523,98.58318378771074,87.15112105084815,78.17830596315602,63.178870225240004,53.94290911044597,47.07048240472453
825,242.34145517055074,189.8166609374876,157.49952273648523,98.73611071167079,87.21754841490633,78.18630453437936,63.178870225240004,53.94290911044597,47.07048240472453
826,238.69622079168388,189.1606166342618,157.842654778162,98.7491126301264,87.23698938156721,78.20935203786097,63.178870225240004,53.94290911044597,47.07048240472453
827,236.3083676427171,188.3137176571099,157.61271055687877,98.71841224264446,87.22008769974894,78.20155883049132,63.178870225240004,53.94290911044597,47.07048240472453
828,239.48617296631542,188.52134428514097,156.8188746509941,98.72023878237334,87.21200525647873,78.18736021415639,63.178870225240004,53.94290911044597,47.07048240472453
829,245.02074522665885,189.61827636483045,156.44329485696463,98.76908348690924,87.19434093493558,78.12783409194621,63.178870225240004,53.94290911044597,47.07048240472453
830,243.96680740878227,189.25337303989767,156.31210319195213,98.75121616293671,87.18033165458951,78.11693073004533,63.178870225240004,53.94290911044597,47.07048240472453
831,235.4920955117444,187.53511067252808,156.89932664559782,98.67575362605939,87.16138157597442,78.13383754202674,63.178870225240004,53.94290911044597,47.07048240472453
832,238.59035192507125,188.53181711963518,157.11181327000784,98.51077687757686,87.11012225102232,78.15679674079323,63.178870225240004,53.94290911044597,47.07048240472453
833,242.31812248562085,189.01146199578838,156.5114162508858,98.50062424298093,87.12370880962547,78.18543545133065,63.178870225240004,53.94290911044597,47.07048240472453
834,231.11787642448442,186.08924415344197,156.60008569159538,98.69437395322353,87.19402462156677,78.17483538200479,63.178870225240004,53.94290911044597,47.07048240472453
835,230.3665552552214,185.31606632531097,155.9053578470699,98.55085057553407,87.17609543955051,78.23815568980577,63.178870225240004,53.94290911044597,47.07048240472453
836,238.48272484800611,186.42476950683667,154.58085571695196,98.4303319577188,87.16320775158457,78.29638889610533,63.178870225240004,53.94290911044597,47.07048240472453
837,241.68896946542503,187.17295203875977,154.51725490800703,98.46545573954288,87.19133822970161,78.31927159901909,63.178870225240004,53.94290911044597,47.07048240472453
838,241.9306110425023,187.91423606226292,155.32778665442413,98.60066907268273,87.21762232666106,78.27372629496371,63.178870225240004,53.94290911044597,47.07048240472453
839,243.46698542800215,189.46137334206685,156.72007651518317,98.62777205162388,87.22072627261534,78.26111191051685,63.178870225240004,53.94290911044597,47.07048240472453
840,240.02415930684197,190.32147294647137,158.86619035622198,98.77375924640103,87.26334645834919,78.23785165181187,63.178870225240004,53.94290911044597,47.07048240472453
841,239.67146903233285,190.14557148681405,158.76177993852,98.70740842927802,87.24428818290168,78.25148915915464,63.178870225240004,53.94290911044597,47.07048240472453
842,235.1496194044496,188.0593471092809,157.69690655067322,98.61407740412182,87.22030151200022,78.27018082574104,63.178870225240004,53.94290911044597,47.07048240472453
843,232.0516402840102,186.08719595732,156.28673631077942,98.62394215402892,87.2324428309741,78.28353118728148,63.178870225240004,53.94290911044597,47.07048240472453
844,230.99290457312588,185.1549980977904,155.46149105003246,98.61347038904836,87.22315907227585,78.27522574720585,63.178870225240004,53.94290911044597,47.07048240472453
845,232.140278614599,185.3407776169822,155.30148157214632,98.6904272173253,87.23877282860474,78.2501993562227,63.178870225240004,53.94290911044597,47.07048240472453
846,235.82887878639727,187.0479986619704,156.20160792713585,98.60425935351839,87.20955761479811,78.25842147396406,63.178870225240004,53.94290911044597,47.07048240472453
847,245.3215871657081,190.97914224057322,157.69329474204082,98.59435071787917,87.17967841119503,78.2162267223691,63.178870225240004,53.94290911044597,47.07048240472453
848,245.2833629639312,194.99078654765825,160.5389975373448,98.59277777795924,87.13039597438987,78.13971547299279,63.178870225240004,53.94290911044597,47.07048240472453
849,245.31264325855136,195.39629200902667,160.67291532584764,98.51313328551333,87.07080616108549,78.09228145203531,63.178870225240004,53.94290911044597,47.07048240472453
850,245.32369915034468,192.43505843391492,157.6610869326108,98.48712101036372,87.03721708827044,78.05334470545836,63.178870225240004,53.94290911044597,47.07048240472453
851,237.74810488779937,186.96568395225495,155.47485545330386,98.41128155527431,86.99666549982715,78.03710060814716,63.178870225240004,53.94290911044597,47.07048240472453
852,228.79970918794723,183.83355547431884,154.56447223085894,98.37308918859318,86.99956199421153,78.06572006658875,63.178870225240004,53.94290911044597,47.07048240472453
853,227.13030160061226,183.13340953332366,154.27339435995933,98.55405371230123,87.0502558506219,78.03167380100305,63.178870225240004,53.94290911044597,47.07048240472453
854,230.43034766373484,184.1576911566142,154.4068614955853,98.5604561903526,87.09093427288306,78.0934323902386,63.178870225240004,53.94290911044597,47.07048240472453
855,236.18625432422607,186.31633821881158,155.15697655017942,98.58120299092849,87.15030566187778,78.17645763187849,63.178870225240004,53.94290911044597,47.07048240472453
856,240.9062452430447,188.74220775610908,156.6519482514133,98.83960609687298,87.2679358087392,78.2024143641277,63.178870225240004,53.94290911044597,47.07048240472453
857,238.9165143065612,188.42170990092333,156.87156564735244,98.94181958266515,87.29382909351355,78.18362570134185,63.178870225240004,53.94290911044597,47.07048240472453
858,230.93577218519684,185.72703179125335,156.22492281384658,98.62681651600988,87.1619237964824,78.1687896565606,63.178870225240004,53.94290911044597,47.07048240472453
859,229.1316901620921,184.49398536658538,155.29654755182577,98.62534593474493,87.13152063278878,78.11962856130624,63.178870225240004,53.94290911044597,47.07048240472453
860,231.15169787052724,184.311343364529,154.3558429602631,98.59778716655913,87.14245524106168,78.1539207450998,63.178870225240004,53.94290911044597,47.07048240472453
861,232.54040611111628,184.43567187528723,154.04014511919792,98.71529422418755,87.17227095173304,78.12767886541023,63.178870225240004,53.94290911044597,47.07048240472453
862,232.46336978002756,184.60434279554497,154.268175664745,98.74621974455181,87.17193697867037,78.1078194609411,63.178870225240004,53.94290911044597,47.07048240472453
863,232.55721791963,184.64663709948573,154.29064310037248,98.68260560834995,87.17477391373075,78.15207055174832,63.178870225240004,53.94290911044597,47.07048240472453
864,234.37678378296488,184.71563956641606,153.7930372997335,98.62977697104515,87.1439812583119,78.13742266070065,63.178870225240004,53.94290911044597,47.07048240472453
865,232.34508674035033,184.6120004063456,154.3170757515824,98.46702388951667,87.10445511659091,78.17638035647325,63.178870225240004,53.94290911044597,47.07048240472453
866,234.55100066933522,185.62277158231112,154.8485374064518,98.38233408212764,87.0810573030648,78.19300568083948,63.178870225240004,53.94290911044597,47.07048240472453
867,237.0564127456074,186.98072059450888,155.6856515122521,98.33405281826222,87.0780662243177,78.22063624950808,63.178870225240004,53.94290911044597,47.07048240472453
868,236.83026729770006,187.6014649483272,156.51677659937658,98.4566357543435,87.10064571542509,78.17717314973116,63.178870225240004,53.94290911044597,47.07048240472453
869,233.58816670832258,187.21715232610663,157.17769794540763,98.34295313326686,87.09481245133104,78.24215392548768,63.178870225240004,53.94290911044597,47.07048240472453
870,234.54553750909872,187.0740787784963,156.65485624082672,98.4024028535284,87.14762694713107,78.29005433917511,63.178870225240004,53.94290911044597,47.07048240472453
871,228.92586543609343,185.4112814629398,156.54408303988126,98.43394069797037,87.20027715785153,78.35538419665765,63.178870225240004,53.94290911044597,47.07048240472453
872,229.36425350584364,184.78134103531957,155.57194563790424,98.68562237900878,87.2884991777388,78.33425018403865,63.178870225240004,53.94290911044597,47.07048240472453
873,229.57775144980462,184.65431592250007,155.34937966822713,98.67987080908568,87.30645391679889,78.36701112153419,63.178870225240004,53.94290911044597,47.07048240472453
874,231.73796847820705,185.27919105495747,155.38386845622193,98.44135489274603,87.26023754438206,78.44906345366523,63.178870225240004,53.94290911044597,47.07048240472453
875,235.11399502252647,186.83279687247193,156.1668902890203,98.5768483013068,87.27351765511395,78.38067584530944,63.178870225240004,53.94290911044597,47.07048240472453
876,244.24334189395347,189.77051691981902,156.86037895174383,98.62776285733403,87.29394870811018,78.38085167195504,63.178870225240004,53.94290911044597,47.07048240472453
877,239.3499549830219,188.97607596468183,157.427439855949,98.83133051123804,87.351037410347,78.34150085502738,63.178870225240004,53.94290911044597,47.07048240472453
878,236.9688216252137,186.9360404868348,155.68099754160627,98.96243045122372,87.38148151429543,78.30758894435728,63.178870225240004,53.94290911044597,47.07048240472453
879,231.75350164233632,184.4470955249312,154.33977556866154,98.87756977523745,87.35573685171397,78.31979353102984,63.178870225240004,53.94290911044597,47.07048240472453
880,231.1299048939101,183.74692650509687,153.6641322699085,98.65438202807658,87.28067992525776,78.34158355050886,63.178870225240004,53.94290911044597,47.07048240472453
881,234.59686411872366,184.61671031546646,153.5947082355455,98.89746510151997,87.35923875584464,78.31243885121839,63.178870225240004,53.94290911044597,47.07048240472453
882,242.54964029118094,186.97700889343784,154.0494866217236,98.88517519067054,87.37605123760625,78.34748195784653,63.178870225240004,53.94290911044597,47.07048240472453
883,245.3896362639038,189.1814026807817,155.51141893227694,98.84526282433308,87.31346916752767,78.27169653097698,63.178870225240004,53.94290911044597,47.07048240472453
884,244.401969127513,190.49778318219452,157.69042139227983,98.71333635461372,87.23424049256583,78.22793296498025,63.178870225240004,53.94290911044597,47.07048240472453
885,245.35320644796064,191.16042017709944,158.19382876052313,98.6888636076547,87.24075502384059,78.25438212961136,63.178870225240004,53.94290911044597,47.07048240472453
886,238.93699979006303,188.8993747351012,157.47304121166925,98.67263398451541,87.29251195739688,78.34910799866806,63.178870225240004,53.94290911044597,47.07048240472453
887,235.61714526796078,186.8997407416936,156.09014708983665,98.52671103483632,87.28771758378508,78.43728154531405,63.178870225240004,53.94290911044597,47.07048240472453
888,234.07970199595417,186.32587471564977,155.89220449390726,98.61230565614807,87.32173749027785,78.43659821020377,63.178870225240004,53.94290911044597,47.07048240472453
889,239.1371674548035,187.6803279348974,155.90342541839738,98.82040365932048,87.39794341776718,78.42551313673012,63.178870225240004,53.94290911044597,47.07048240472453
890,239.13276419161022,188.73877613670274,157.19762309727238,98.83167666740272,87.4060269481495,78.4308642106459,63.178870225240004,53.94290911044597,47.07048240472453
891,241.7710873750377,190.43279472683966,158.41537764771266,98.77258971386559,87.39587700016864,78.45259960657235,63.178870225240004,53.94290911044597,47.07048240472453
892,243.0706411502103,191.33691249873445,159.12182685643822,98.77026432452953,87.39080006324191,78.44593780392462,63.178870225240004,53.94290911044597,47.07048240472453
893,239.49941855925076,189.86044633006762,158.4602534246475,98.79349952521423,87.40268542986874,78.45043460578577,63.178870225240004,53.94290911044597,47.07048240472453
894,235.18307431054822,187.89180181679126,157.47470657012684,99.01931419219343,87.51219058673132,78.48279974604286,63.178870225240004,53.94290911044597,47.07048240472453
895,235.28820795992596,187.495603419638,156.94273312013905,99.19298232699464,87.6090780638464,78.52808569366772,63.178870225240004,53.94290911044597,47.07048240472453
896,239.26462253700234,188.81014101307412,157.23697924025313,99.03493201033183,87.59422883661139,78.60566906315167,63.178870225240004,53.94290911044597,47.07048240472453
897,243.20262199340556,190.72955659405645,158.33116458701002,99.12359343357016,87.62046248030917,78.59159112438489,63.178870225240004,53.94290911044597,47.07048240472453
898,245.42800289808525,192.1065977488049,158.86541670191858,98.9431454333374,87.56498162325151,78.61767441394021,63.178870225240004,53.94290911044597,47.07048240472453
899,245.46566869800907,191.33336289075086,157.92494537458097,98.83996265073858,87.51600821601387,78.6057567622086,63.178870225240004,53.94290911044597,47.07048240472453
900,236.4076743987736,188.26776240586972,157.5177928956936,98.86699215024467,87.4821711164802,78.53202899463618,63.178870225240004,53.94290911044597,47.07048240472453
901,236.13004111073263,187.2914405578995,156.37668179751623,98.99546362946512,87.45883142068965,78.4110713404212,63.178870225240004,53.94290911044597,47.07048240472453
902,239.115969101545,187.5766663501507,155.76338697919007,98.83317522449553,87.39294674424302,78.40922372016706,63.178870225240004,53.94290911044597,47.07048240472453
903,241.24595299783454,188.45166682807178,156.17769754962285,98.4748100977198,87.2430474711545,78.39829931228628,63.178870225240004,53.94290911044597,47.07048240472453
904,245.3666291371963,189.89480784010843,156.2950771849875,98.44100340839375,87.17829514743059,78.3152631456384,63.178870225240004,53.94290911044597,47.07048240472453
905,238.52300822890922,188.69941414111955,157.34886602551427,98.41509160069003,87.0953936823496,78.1965831072731,63.178870225240004,53.94290911044597,47.07048240472453
906,230.32308901826605,186.52035553914462,157.48062199869614,98.27884516796152,86.99425092174641,78.11929514626078,63.178870225240004,53.94290911044597,47.07048240472453
907,233.1266477397581,186.28195358034162,156.1414378616828,98.21040293757082,86.94876601889845,78.08985817220606,63.178870225240004,53.94290911044597,47.07048240472453
908,234.96306429516852,186.39937877986137,155.65975566468757,98.14190305895318,86.90160106730156,78.05691918236617,63.178870225240004,53.94290911044597,47.07048240472453
909,233.5319275721255,186.4499420290004,156.19982107695182,98.09990851009405,86.87299776168457,78.03783795552535,63.178870225240004,53.94290911044597,47.07048240472453
910,236.80437065322866,187.80487653712444,156.8006496120167,98.09077343171674,86.87875698648187,78.05374183139189,63.178870225240004,53.94290911044597,47.07048240472453
911,240.39558721434435,189.61241040164288,157.85758362975034,98.09287826747305,86.90592990053977,78.09711749190097,63.178870225240004,53.94290911044597,47.07048240472453
912,241.4824963170635,190.40595304047432,158.48631286622506,98.05486827493058,86.95310327268953,78.20050419352393,63.178870225240004,53.94290911044597,47.07048240472453
913,245.30301757821266,190.38995244784584,156.6815723054872,98.28023665027857,87.0489050441776,78.20911860045545,63.178870225240004,53.94290911044597,47.07048240472453
914,240.9243564299507,188.13018538964408,155.89593420195524,98.3369667517737,87.05219031569351,78.17548838899293,63.178870225240004,53.94290911044597,47.07048240472453
915,239.17955418109358,187.12178865074972,155.2017699196202,98.1260716204979,86.99846043556612,78.22752618336659,63.178870225240004,53.94290911044597,47.07048240472453
916,236.19259916959152,186.64659806809274,155.5791204424747,98.18494580221491,87.0381013322233,78.25354439939731,63.178870225240004,53.94290911044597,47.07048240472453
917,236.7060819190031,187.0965040620057,155.97505896375102,98.40442284313494,87.12397867892614,78.24920705784335,63.178870225240004,53.94290911044597,47.07048240472453
918,236.9740194474065,187.98374148768576,156.97784799405036,98.46640421405829,87.18797334658763,78.31364304862086,63.178870225240004,53.94290911044597,47.07048240472453
919,237.28040243102168,188.7794645636176,157.87131083479468,98.58553346936674,87.26085384480524,78.35427979569434,63.178870225240004,53.94290911044597,47.07048240472453
920,243.0199270280061,189.75551890620721,157.210926186071,98.54727927451566,87.25570977028408,78.37140588838038,63.178870225240004,53.94290911044597,47.07048240472453
921,237.7782833174652,188.10349401029922,156.8606459346612,98.6284695144333,87.28496818952974,78.36589843141944,63.178870225240004,53.94290911044597,47.07048240472453
922,232.2127848921995,186.10496475220432,156.259191295385,98.61914937450186,87.27458577319624,78.3547041377719,63.178870225240004,53.94290911044597,47.07048240472453
923,227.83753908946645,185.03475678391854,156.48476078607555,98.63817720230199,87.27490264036595,78.3428220743654,63.178870225240004,53.94290911044597,47.07048240472453
924,232.17545034510795,186.2895512421882,156.51038046567854,98.59698109649199,87.27031075677726,78.36227513061938,63.178870225240004,53.94290911044597,47.07048240472453
925,239.51252977049737,188.63309623469084,156.94460985515664,98.60815862780822,87.31586130696033,78.42956972189434,63.178870225240004,53.94290911044597,47.07048240472453
926,242.40208922055146,189.7260100578387,157.36721786091073,98.79664189903545,87.427165716151,78.48807949280531,63.178870225240004,53.94290911044597,47.07048240472453
927,239.51157230055227,189.2512373720913,157.71527940273975,98.87100365069736,87.49786844084042,78.55509136721564,63.178870225240004,53.94290911044597,47.07048240472453
928,237.25900713371885,188.26867813802076,157.23207218263326,98.83666025243477,87.50248866402097,78.58627383621489,63.178870225240004,53.94290911044597,47.07048240472453
929,235.70330083812374,187.52590372567994,156.83430525991164,98.83157197357156,87.49264698898699,78.57485408702205,63.178870225240004,53.94290911044597,47.07048240472453
930,233.83922586921668,187.2041633257907,157.0943437718454,98.84496821836052,87.4654142079064,78.51928641083074,63.178870225240004,53.94290911044597,47.07048240472453
931,238.30977167353652,188.29963681575222,156.93917331416998,98.82471162407572,87.46540962598318,78.53255243865817,63.178870225240004,53.94290911044597,47.07048240472453
932,242.07056651120627,189.70147617303118,157.45434884700197,98.91652413319258,87.53279300750302,78.58241885450938,63.178870225240004,53.94290911044597,47.07048240472453
933,242.77868795974555,190.30323944346728,157.95666188130522,98.96977425931408,87.55603513267523,78.58569262773786,63.178870225240004,53.94290911044597,47.07048240472453
934,245.3032313474583,190.7747413695188,157.24057742856527,98.84008818068611,87.52448683360248,78.61916322338406,63.178870225240004,53.94290911044597,47.07048240472453
935,243.5493830901052,189.8892724714035,157.22306736691903,98.78144231776292,87.5004843275025,78.61859103541782,63.178870225240004,53.94290911044597,47.07048240472453
936,243.8548496629522,189.83870688845494,157.0726300420684,98.97932421480226,87.55370668080687,78.57702250988274,63.178870225240004,53.94290911044597,47.07048240472453
937,241.81215274220813,190.02569058541027,157.92287461364123,99.04699331173177,87.58543504970007,78.58459529526137,63.178870225240004,53.94290911044597,47.07048240472453
938,241.31749564942714,190.84548167512617,159.1006942312953,98.7513677883073,87.48454017436016,78.61245934559368,63.178870225240004,53.94290911044597,47.07048240472453
939,244.7837146671279,191.75072685857154,159.09148581627443,98.83010879906863,87.46464604560786,78.52773476321362,63.178870225240004,53.94290911044597,47.07048240472453
940,243.54878043971672,190.93080111891314,158.49049550816133,98.77596703948373,87.40451917467867,78.46452778872182,63.178870225240004,53.94290911044597,47.07048240472453
941,244.22780684794722,189.32868199939927,156.342556724464,98.74729933117669,87.34665009129108,78.38963006938657,63.178870225240004,53.94290911044597,47.07048240472453
942,240.46715376833632,187.2390154130413,154.96732847526056,98.7583007366789,87.3280051546224,78.3523131362041,63.178870225240004,53.94290911044597,47.07048240472453
943,238.76769103352447,186.19334018442768,154.21121887370532,98.56974762142497,87.27626896132887,78.39100042735083,63.178870225240004,53.94290911044597,47.07048240472453
944,234.81652290598296,185.58845171115692,154.71667039942446,98.57667772481082,87.274226097374,78.38216186915542,63.178870225240004,53.94290911044597,47.07048240472453
945,235.36324509866742,186.2680218102674,155.40503677114341,98.69464550414526,87.27911536767459,78.312738317708,63.178870225240004,53.94290911044597,47.07048240472453
946,242.01946809728824,188.35655471802752,155.84764927135092,98.59001472844585,87.19502063375913,78.24375539998648,63.178870225240004,53.94290911044597,47.07048240472453
947,245.34642564396378,189.57108657424553,155.80664213099178,98.62961012838718,87.16458836739488,78.16851337927677,63.178870225240004,53.94290911044597,47.07048240472453
948,240.8392421657962,187.7650406820879,155.4826431255399,98.3327214528226,87.05906113110636,78.18973485877974,63.178870225240004,53.94290911044597,47.07048240472453
949,236.30245141471576,186.05438573755794,154.81125562630723,98.33520645500016,87.03267318554262,78.1449482039743,63.178870225240004,53.94290911044597,47.07048240472453
950,236.293599612785,185.5677364130219,154.2418541872745,98.36721438674078,87.0029207994265,78.07503786522544,63.178870225240004,53.94290911044597,47.07048240472453
951,237.57062481105518,186.31922252160365,154.7496068263506,98.52160479870844,87.06018220299043,78.06849873357922,63.178870225240004,53.94290911044597,47.07048240472453
952,244.19395929347505,188.66794809358404,155.5680684806276,98.54527605968005,87.08602269081265,78.09545312377374,63.178870225240004,53.94290911044597,47.07048240472453
953,245.39586272595972,190.90173410868644,156.70220574783133,98.44917793231764,87.04024838864078,78.08281352405704,63.178870225240004,53.94290911044597,47.07048240472453
954,245.46347119778108,191.39477880925455,157.1868983090218,98.3298759830873,86.9711203202623,78.04944343315832,63.178870225240004,53.94290911044597,47.07048240472453
955,240.7156749477838,189.50534794437863,157.63124896305035,98.17949145840561,86.95383806541109,78.11817733104758,63.178870225240004,53.94290911044597,47.07048240472453
956,236.73904333580458,188.0476033098869,157.11315702639791,98.34368638713215,87.02788289249037,78.13166753237974,63.178870225240004,53.94290911044597,47.07048240472453
957,239.0158858830604,188.04660941021697,156.37652061013372,98.4336815358993,87.10001620540284,78.19134724021076,63.178870225240004,53.94290911044597,47.07048240472453
958,243.00593316160223,189.01586456808187,156.3234303500845,98.3710526481313,87.12045809886891,78.26574533750201,63.178870225240004,53.94290911044597,47.07048240472453
959,245.40092846536416,189.96593333087463,156.66289018052564,98.30277978575316,87.13242715074415,78.33112946683005,63.178870225240004,53.94290911044597,47.07048240472453
960,244.4106269569015,190.0632341778493,157.14169888337614,98.50380967362861,87.22542963018502,78.35049196649588,63.178870225240004,53.94290911044597,47.07048240472453
961,242.95233756019468,189.4915477743232,156.90982448873484,98.56616244855269,87.29432546224936,78.42214672622809,63.178870225240004,53.94290911044597,47.07048240472453
962,242.62116232662112,188.70511679804636,156.07418066751524,98.53954404253236,87.32299906705683,78.48708250428975,63.178870225240004,53.94290911044597,47.07048240472453
963,236.87603883840114,187.06377172828613,155.87591769821074,98.5440164159042,87.32614493575335,78.48945311005926,63.178870225240004,53.94290911044597,47.07048240472453
964,233.9794764312191,186.2673483511181,155.84197196480585,98.5280832843344,87.30251490276969,78.4610264943617,63.178870225240004,53.94290911044597,47.07048240472453
965,236.29336271642285,186.8324549767669,155.77351960337234,98.58608041818141,87.31372040956916,78.44104824594197,63.178870225240004,53.94290911044597,47.07048240472453
966,239.8783510961748,187.64471075199302,155.62798753325902,98.63993315524436,87.34055283266606,78.44914108778283,63.178870225240004,53.94290911044597,47.07048240472453
967,237.25146681189642,187.1355752770388,155.8370549176888,98.5328828161621,87.28699869244815,78.43377839115011,63.178870225240004,53.94290911044597,47.07048240472453
968,236.3002939430632,186.5866375049396,155.46948988501921,98.4656233125051,87.25259186969993,78.4200856554947,63.178870225240004,53.94290911044597,47.07048240472453
969,236.25632692216837,186.00671635352495,154.76564683901125,98.4901877285175,87.25128214006978,78.40151832778399,63.178870225240004,53.94290911044597,47.07048240472453
970,237.3612384916068,185.76481239997133,154.1172306662101,98.57062508654181,87.2787787772053,78.39351665840088,63.178870225240004,53.94290911044597,47.07048240472453
971,234.56070148573966,185.42123053071018,154.59771432382985,98.67939347818867,87.30957430364961,78.37247321419608,63.178870225240004,53.94290911044597,47.07048240472453
972,235.1533514280884,185.96753447857373,155.08444721194002,98.58707323206414,87.2547486158154,78.34337263566145,63.178870225240004,53.94290911044597,47.07048240472453
973,237.2193276898015,186.98137831004536,155.65963428615615,98.56092968111639,87.24264733789366,78.34050806707197,63.178870225240004,53.94290911044597,47.07048240472453
974,242.16579237605254,188.69968665925947,156.19882638524007,98.39966271253121,87.17828088761732,78.34166455287287,63.178870225240004,53.94290911044597,47.07048240472453
975,245.43169668487718,189.82917464760158,156.55029776085772,98.4956058372216,87.14497438545155,78.22364346214326,63.178870225240004,53.94290911044597,47.07048240472453
976,245.36739603308413,189.91664890971734,156.6813732811516,98.46773022827531,87.12054597404261,78.20162140975113,63.178870225240004,53.94290911044597,47.07048240472453
977,242.65064013144934,188.8722086745074,156.26534814967593,98.37850965928291,87.10564884574308,78.23584585743797,63.178870225240004,53.94290911044597,47.07048240472453
978,238.7867056594814,188.02296989410652,156.43131296322534,98.57525518769077,87.16291994379678,78.20161285201908,63.178870225240004,53.94290911044597,47.07048240472453
979,238.3558377390895,188.38681785641043,157.01581614451663,98.56745630336655,87.14301215883347,78.17346811204116,63.178870225240004,53.94290911044597,47.07048240472453
980,240.2424841619779,189.78756445165905,158.13717129198378,98.39492823472148,87.0527020869354,78.13826047354615,63.178870225240004,53.94290911044597,47.07048240472453
981,245.3645545662632,192.01981192906268,158.80061022923093,98.35759563588661,86.99250702206866,78.06428148776953,63.178870225240004,53.94290911044597,47.07048240472453
982,245.29567878623627,192.5978401106931,158.57929452971374,98.30757734337845,86.945664186094,78.02397035424579,63.178870225240004,53.94290911044597,47.07048240472453
983,242.91550164979458,190.6310064661325,158.30632534966492,98.39499146727167,86.95485905534267,77.97894476020774,63.178870225240004,53.94290911044597,47.07048240472453
984,237.24325419997044,189.02321413721208,158.17558603668937,98.25739081492767,86.89464525517866,77.97128122619387,63.178870225240004,53.94290911044597,47.07048240472453
985,234.04415689952316,188.23992601934694,158.31105395940344,98.29892426719346,86.91225733554569,77.9716269188301,63.178870225240004,53.94290911044597,47.07048240472453
986,238.7330809591095,189.24502542943722,157.95839040130113,98.27356817675775,86.89440092962298,77.96064747766523,63.178870225240004,53.94290911044597,47.07048240472453
987,242.2780472916968,190.32772922411056,158.14564558156036,98.21755967179826,86.90456285952175,78.01213788135091,63.178870225240004,53.94290911044597,47.07048240472453
988,243.78443164769192,190.63581748750207,158.04890643350487,98.1239076319055,86.90378163543727,78.07250077452812,63.178870225240004,53.94290911044597,47.07048240472453
989,238.51002891081416,188.82889001563643,157.4976117098917,98.21195044461237,86.93843178263015,78.07114703237544,63.178870225240004,53.94290911044597,47.07048240472453
990,232.49520806953367,186.50892712963497,156.66438083909068,98.2938790436537,86.9995848386103,78.11802577580445,63.178870225240004,53.94290911044597,47.07048240472453
991,230.62036261418902,185.27206502642846,155.75409522514948,98.36404547728932,87.05348829045647,78.16350871605607,63.178870225240004,53.94290911044597,47.07048240472453
992,233.06242499383663,185.35723783596322,155.01665455291354,98.45483901193279,87.10392106340396,78.18344739725602,63.178870225240004,53.94290911044597,47.07048240472453
993,235.11034091946982,185.9321075684615,155.03403023851723,98.37213512888471,87.08175450311495,78.20128891928336,63.178870225240004,53.94290911044597,47.07048240472453
994,236.20390420898772,186.65154064207783,155.5607921303671,98.40477195854697,87.11392680983477,78.23268250185146,63.178870225240004,53.94290911044597,47.07048240472453
995,233.90092622013213,186.37858776942102,156.006813290852,98.40804193463788,87.11872471966737,78.23803597410635,63.178870225240004,53.94290911044597,47.07048240472453
996,234.19771590715587,185.80628197754194,155.19110325697582,98.40242141526412,87.04751147392862,78.12696510212272,63.178870225240004,53.94290911044597,47.07048240472453
997,230.58854080932468,184.31957321640468,154.53483863926465,98.27787750125506,86.99385968273168,78.1188525397346,63.178870225240004,53.94290911044597,47.07048240472453
998,228.19773732792999,183.1790883200354,153.95248907281353,98.22993151592439,86.99089626577273,78.14564814401594,63.178870225240004,53.94290911044597,47.07048240472453
999,229.04565080596592,182.77439773408722,153.14115211912232,98.33202139835856,87.04191015051701,78.16239570645754,63.178870225240004,53.94290911044597,47.07048240472453

